A Sampling Theorem for Deconvolution in Two Dimensions

This work studies the problem of estimating a two-dimensional superposition of point sources or spikes from samples of their convolution with a Gaussian kernel. Our results show that minimizing a continuous counterpart of the $\ell_1$ norm exactly recovers the true spikes if they are sufficiently separated, and the samples are sufficiently dense. In addition, we provide numerical evidence that our results extend to non-Gaussian kernels relevant to microscopy and telescopy.

==> asy/dat/Bessel.dat <==
  -1.0000000e+01  -9.8000000e+00  -9.6000000e+00  -9.4000000e+00  -9.2000000e+00  -9.0000000e+00  -8.8000000e+00  -8.6000000e+00  -8.4000000e+00  -8.2000000e+00  -8.0000000e+00  -7.8000000e+00  -7.6000000e+00  -7.4000000e+00  -7.2000000e+00  -7.0000000e+00  -6.8000000e+00  -6.6000000e+00  -6.4000000e+00  -6.2000000e+00  -6.0000000e+00  -5.8000000e+00  -5.6000000e+00  -5.4000000e+00  -5.2000000e+00  -5.0000000e+00  -4.8000000e+00  -4.6000000e+00  -4.4000000e+00  -4.2000000e+00  -4.0000000e+00  -3.8000000e+00  -3.6000000e+00  -3.4000000e+00  -3.2000000e+00  -3.0000000e+00  -2.8000000e+00  -2.6000000e+00  -2.4000000e+00  -2.2000000e+00  -2.0000000e+00  -1.8000000e+00  -1.6000000e+00  -1.4000000e+00  -1.2000000e+00  -1.0000000e+00  -8.0000000e-01  -6.0000000e-01  -4.0000000e-01  -2.0000000e-01   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00   2.6000000e+00   2.8000000e+00   3.0000000e+00   3.2000000e+00   3.4000000e+00   3.6000000e+00   3.8000000e+00   4.0000000e+00   4.2000000e+00   4.4000000e+00   4.6000000e+00   4.8000000e+00   5.0000000e+00   5.2000000e+00   5.4000000e+00   5.6000000e+00   5.8000000e+00   6.0000000e+00   6.2000000e+00   6.4000000e+00   6.6000000e+00   6.8000000e+00   7.0000000e+00   7.2000000e+00   7.4000000e+00   7.6000000e+00   7.8000000e+00   8.0000000e+00   8.2000000e+00   8.4000000e+00   8.6000000e+00   8.8000000e+00   9.0000000e+00   9.2000000e+00   9.4000000e+00   9.6000000e+00   9.8000000e+00   1.0000000e+01
  -1.0000000e+01  -9.8000000e+00  -9.6000000e+00  -9.4000000e+00  -9.2000000e+00  -9.0000000e+00  -8.8000000e+00  -8.6000000e+00  -8.4000000e+00  -8.2000000e+00  -8.0000000e+00  -7.8000000e+00  -7.6000000e+00  -7.4000000e+00  -7.2000000e+00  -7.0000000e+00  -6.8000000e+00  -6.6000000e+00  -6.4000000e+00  -6.2000000e+00  -6.0000000e+00  -5.8000000e+00  -5.6000000e+00  -5.4000000e+00  -5.2000000e+00  -5.0000000e+00  -4.8000000e+00  -4.6000000e+00  -4.4000000e+00  -4.2000000e+00  -4.0000000e+00  -3.8000000e+00  -3.6000000e+00  -3.4000000e+00  -3.2000000e+00  -3.0000000e+00  -2.8000000e+00  -2.6000000e+00  -2.4000000e+00  -2.2000000e+00  -2.0000000e+00  -1.8000000e+00  -1.6000000e+00  -1.4000000e+00  -1.2000000e+00  -1.0000000e+00  -8.0000000e-01  -6.0000000e-01  -4.0000000e-01  -2.0000000e-01   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00   2.6000000e+00   2.8000000e+00   3.0000000e+00   3.2000000e+00   3.4000000e+00   3.6000000e+00   3.8000000e+00   4.0000000e+00   4.2000000e+00   4.4000000e+00   4.6000000e+00   4.8000000e+00   5.0000000e+00   5.2000000e+00   5.4000000e+00   5.6000000e+00   5.8000000e+00   6.0000000e+00   6.2000000e+00   6.4000000e+00   6.6000000e+00   6.8000000e+00   7.0000000e+00   7.2000000e+00   7.4000000e+00   7.6000000e+00   7.8000000e+00   8.0000000e+00   8.2000000e+00   8.4000000e+00   8.6000000e+00   8.8000000e+00   9.0000000e+00   9.2000000e+00   9.4000000e+00   9.6000000e+00   9.8000000e+00   1.0000000e+01
   2.1893548e-02   1.9084592e-02   1.5842863e-02   1.2231942e-02   8.3215113e-03   4.1855661e-03   9.9392282e-05   4.4561489e-03   8.8084989e-03   1.3082863e-02   1.7209757e-02   2.1125091e-02   2.4771263e-02   2.8098043e-02   3.1063231e-02   3.3633089e-02   3.5782546e-02   3.7495197e-02   3.8763096e-02   3.9586375e-02   3.9972710e-02   3.9936653e-02   3.9498861e-02   3.8685262e-02   3.7526159e-02   3.6055327e-02   3.4309111e-02   3.2325553e-02   3.0143563e-02   2.7802164e-02   2.5339805e-02   2.2793764e-02   2.0199651e-02   1.7590996e-02   1.4998944e-02   1.2452037e-02   9.9760839e-03   7.5941167e-03   5.3264124e-03   3.1905793e-03   1.2016945e-03   6.2751981e-04   2.2864908e-03   3.7665726e-03   5.0608164e-03   6.1637438e-03   7.0711311e-03   7.7798141e-03   8.2875181e-03   8.5927205e-03   8.6945492e-03   8.5927205e-03   8.2875181e-03   7.7798141e-03   7.0711311e-03   6.1637438e-03   5.0608164e-03   3.7665726e-03   2.2864908e-03   6.2751981e-04   1.2016945e-03   3.1905793e-03   5.3264124e-03   7.5941167e-03   9.9760839e-03   1.2452037e-02   1.4998944e-02   1.7590996e-02   2.0199651e-02   2.2793764e-02   2.5339805e-02   2.7802164e-02   3.0143563e-02   3.2325553e-02   3.4309111e-02   3.6055327e-02   3.7526159e-02   3.8685262e-02   3.9498861e-02   3.9936653e-02   3.9972710e-02   3.9586375e-02   3.8763096e-02   3.7495197e-02   3.5782546e-02   3.3633089e-02   3.1063231e-02   2.8098043e-02   2.4771263e-02   2.1125091e-02   1.7209757e-02   1.3082863e-02   8.8084989e-03   4.4561489e-03   9.9392282e-05   4.1855661e-03   8.3215113e-03   1.2231942e-02   1.5842863e-02   1.9084592e-02   2.1893548e-02
   1.9084592e-02   1.5771153e-02   1.2071058e-02   8.0576435e-03   3.8092073e-03   5.9294088e-04   5.0664224e-03   9.5296745e-03   1.3903730e-02   1.8113847e-02   2.2090962e-02   2.5772923e-02   2.9105500e-02   3.2043144e-02   3.4549501e-02   3.6597676e-02   3.8170259e-02   3.9259128e-02   3.9865049e-02   3.9997098e-02   3.9671933e-02   3.8912949e-02   3.7749338e-02   3.6215102e-02   3.4348029e-02   3.2188679e-02   2.9779399e-02   2.7163378e-02   2.4383794e-02   2.1483027e-02   1.8501986e-02   1.5479535e-02   1.2452037e-02   9.4530009e-03   6.5128471e-03   3.6587695e-03   9.1469666e-04   1.6986628e-03   4.1636994e-03   6.4657210e-03   8.5927205e-03   1.0535109e-02   1.2285422e-02   1.3838020e-02   1.5188781e-02   1.6334814e-02   1.7274179e-02   1.8005649e-02   1.8528497e-02   1.8842329e-02   1.8946957e-02   1.8842329e-02   1.8528497e-02   1.8005649e-02   1.7274179e-02   1.6334814e-02   1.5188781e-02   1.3838020e-02   1.2285422e-02   1.0535109e-02   8.5927205e-03   6.4657210e-03   4.1636994e-03   1.6986628e-03   9.1469666e-04   3.6587695e-03   6.5128471e-03   9.4530009e-03   1.2452037e-02   1.5479535e-02   1.8501986e-02   2.1483027e-02   2.4383794e-02   2.7163378e-02   2.9779399e-02   3.2188679e-02   3.4348029e-02   3.6215102e-02   3.7749338e-02   3.8912949e-02   3.9671933e-02   3.9997098e-02   3.9865049e-02   3.9259128e-02   3.8170259e-02   3.6597676e-02   3.4549501e-02   3.2043144e-02   2.9105500e-02   2.5772923e-02   2.2090962e-02   1.8113847e-02   1.3903730e-02   9.5296745e-03   5.0664224e-03   5.9294088e-04   3.8092073e-03   8.0576435e-03   1.2071058e-02   1.5771153e-02   1.9084592e-02
   1.5842863e-02   1.2071058e-02   7.9693940e-03   3.6203216e-03   8.9008476e-04   5.4742273e-03   1.0045038e-02   1.4517934e-02   1.8812622e-02   2.2854720e-02   2.6577151e-02   2.9921290e-02   3.2837852e-02   3.5287501e-02   3.7241184e-02   3.8680205e-02   3.9596046e-02   3.9989952e-02   3.9872326e-02   3.9261932e-02   3.8184973e-02   3.6674057e-02   3.4767089e-02   3.2506137e-02   2.9936282e-02   2.7104509e-02   2.4058641e-02   2.0846358e-02   1.7514310e-02   1.4107342e-02   1.0667839e-02   7.2352026e-03   3.8454518e-03   5.3095219e-04   2.6797334e-03   5.7618826e-03   8.6945492e-03   1.1460411e-02   1.4045540e-02   1.6439118e-02   1.8633098e-02   2.0621843e-02   2.2401739e-02   2.3970816e-02   2.5328365e-02   2.6474582e-02   2.7410237e-02   2.8136383e-02   2.8654108e-02   2.8964332e-02   2.9067669e-02   2.8964332e-02   2.8654108e-02   2.8136383e-02   2.7410237e-02   2.6474582e-02   2.5328365e-02   2.3970816e-02   2.2401739e-02   2.0621843e-02   1.8633098e-02   1.6439118e-02   1.4045540e-02   1.1460411e-02   8.6945492e-03   5.7618826e-03   2.6797334e-03   5.3095219e-04   3.8454518e-03   7.2352026e-03   1.0667839e-02   1.4107342e-02   1.7514310e-02   2.0846358e-02   2.4058641e-02   2.7104509e-02   2.9936282e-02   3.2506137e-02   3.4767089e-02   3.6674057e-02   3.8184973e-02   3.9261932e-02   3.9872326e-02   3.9989952e-02   3.9596046e-02   3.8680205e-02   3.7241184e-02   3.5287501e-02   3.2837852e-02   2.9921290e-02   2.6577151e-02   2.2854720e-02   1.8812622e-02   1.4517934e-02   1.0045038e-02   5.4742273e-03   8.9008476e-04   3.6203216e-03   7.9693940e-03   1.2071058e-02   1.5842863e-02
   1.2231942e-02   8.0576435e-03   3.6203216e-03   9.8929715e-04   5.6783955e-03   1.0354294e-02   1.4926590e-02   1.9309156e-02   2.3421939e-02   2.7192537e-02   3.0557508e-02   3.3463396e-02   3.5867458e-02   3.7738092e-02   3.9054974e-02   3.9808902e-02   4.0001394e-02   3.9644043e-02   3.8757674e-02   3.7371337e-02   3.5521175e-02   3.3249197e-02   3.0602013e-02   2.7629549e-02   2.4383794e-02   2.0917596e-02   1.7283544e-02   1.3532957e-02   9.7149961e-03   5.8759121e-03   2.0584397e-03   1.6986628e-03   5.3609267e-03   8.8983464e-03   1.2285422e-02   1.5501081e-02   1.8528497e-02   2.1354818e-02   2.3970816e-02   2.6370492e-02   2.8550630e-02   3.0510329e-02   3.2250535e-02   3.3773565e-02   3.5082663e-02   3.6181573e-02   3.7074154e-02   3.7764048e-02   3.8254392e-02   3.8547589e-02   3.8645150e-02   3.8547589e-02   3.8254392e-02   3.7764048e-02   3.7074154e-02   3.6181573e-02   3.5082663e-02   3.3773565e-02   3.2250535e-02   3.0510329e-02   2.8550630e-02   2.6370492e-02   2.3970816e-02   2.1354818e-02   1.8528497e-02   1.5501081e-02   1.2285422e-02   8.8983464e-03   5.3609267e-03   1.6986628e-03   2.0584397e-03   5.8759121e-03   9.7149961e-03   1.3532957e-02   1.7283544e-02   2.0917596e-02   2.4383794e-02   2.7629549e-02   3.0602013e-02   3.3249197e-02   3.5521175e-02   3.7371337e-02   3.8757674e-02   3.9644043e-02   4.0001394e-02   3.9808902e-02   3.9054974e-02   3.7738092e-02   3.5867458e-02   3.3463396e-02   3.0557508e-02   2.7192537e-02   2.3421939e-02   1.9309156e-02   1.4926590e-02   1.0354294e-02   5.6783955e-03   9.8929715e-04   3.6203216e-03   8.0576435e-03   1.2231942e-02
   8.3215113e-03   3.8092073e-03   8.9008476e-04   5.6783955e-03   1.0457380e-02   1.5130650e-02   1.9605973e-02   2.3797279e-02   2.7626426e-02   3.1024694e-02   3.3933976e-02   3.6307645e-02   3.8111092e-02   3.9321944e-02   3.9929964e-02   3.9936653e-02   3.9354596e-02   3.8206571e-02   3.6524463e-02   3.4348029e-02   3.1723554e-02   2.8702447e-02   2.5339805e-02   2.1693005e-02   1.7820347e-02   1.3779783e-02   9.6277649e-03   5.4182212e-03   1.2016945e-03   2.9753641e-03   7.0711311e-03   1.1048780e-02   1.4876689e-02   1.8528497e-02   2.1983020e-02   2.5224040e-02   2.8239994e-02   3.1023571e-02   3.3571236e-02   3.5882714e-02   3.7960434e-02   3.9808962e-02   4.1434436e-02   4.2844018e-02   4.4045370e-02   4.5046176e-02   4.5853709e-02   4.6474452e-02   4.6913781e-02   4.7175719e-02   4.7262751e-02   4.7175719e-02   4.6913781e-02   4.6474452e-02   4.5853709e-02   4.5046176e-02   4.4045370e-02   4.2844018e-02   4.1434436e-02   3.9808962e-02   3.7960434e-02   3.5882714e-02   3.3571236e-02   3.1023571e-02   2.8239994e-02   2.5224040e-02   2.1983020e-02   1.8528497e-02   1.4876689e-02   1.1048780e-02   7.0711311e-03   2.9753641e-03   1.2016945e-03   5.4182212e-03   9.6277649e-03   1.3779783e-02   1.7820347e-02   2.1693005e-02   2.5339805e-02   2.8702447e-02   3.1723554e-02   3.4348029e-02   3.6524463e-02   3.8206571e-02   3.9354596e-02   3.9936653e-02   3.9929964e-02   3.9321944e-02   3.8111092e-02   3.6307645e-02   3.3933976e-02   3.1024694e-02   2.7626426e-02   2.3797279e-02   1.9605973e-02   1.5130650e-02   1.0457380e-02   5.6783955e-03   8.9008476e-04   3.8092073e-03   8.3215113e-03
   4.1855661e-03   5.9294088e-04   5.4742273e-03   1.0354294e-02   1.5130650e-02   1.9704722e-02   2.3984080e-02   2.7884419e-02   3.1331256e-02   3.4261309e-02   3.6623526e-02   3.8379764e-02   3.9505108e-02   3.9987838e-02   3.9829074e-02   3.9042109e-02   3.7651487e-02   3.5691845e-02   3.3206583e-02   3.0246391e-02   2.6867702e-02   2.3131102e-02   1.9099748e-02   1.4837843e-02   1.0409198e-02   5.8759121e-03   1.2972046e-03   3.2715845e-03   7.7798141e-03   1.2182173e-02   1.6439118e-02   2.0517134e-02   2.4388805e-02   2.8032740e-02   3.1433339e-02   3.4580439e-02   3.7468858e-02   4.0097852e-02   4.2470509e-02   4.4593107e-02   4.6474452e-02   4.8125209e-02   4.9557249e-02   5.0783031e-02   5.1815014e-02   5.2665123e-02   5.3344283e-02   5.3862001e-02   5.4226031e-02   5.4442102e-02   5.4513730e-02   5.4442102e-02   5.4226031e-02   5.3862001e-02   5.3344283e-02   5.2665123e-02   5.1815014e-02   5.0783031e-02   4.9557249e-02   4.8125209e-02   4.6474452e-02   4.4593107e-02   4.2470509e-02   4.0097852e-02   3.7468858e-02   3.4580439e-02   3.1433339e-02   2.8032740e-02   2.4388805e-02   2.0517134e-02   1.6439118e-02   1.2182173e-02   7.7798141e-03   3.2715845e-03   1.2972046e-03   5.8759121e-03   1.0409198e-02   1.4837843e-02   1.9099748e-02   2.3131102e-02   2.6867702e-02   3.0246391e-02   3.3206583e-02   3.5691845e-02   3.7651487e-02   3.9042109e-02   3.9829074e-02   3.9987838e-02   3.9505108e-02   3.8379764e-02   3.6623526e-02   3.4261309e-02   3.1331256e-02   2.7884419e-02   2.3984080e-02   1.9704722e-02   1.5130650e-02   1.0354294e-02   5.4742273e-03   5.9294088e-04   4.1855661e-03
   9.9392282e-05   5.0664224e-03   1.0045038e-02   1.4926590e-02   1.9605973e-02   2.3984080e-02   2.7970019e-02   3.1483039e-02   3.4454118e-02   3.6827185e-02   3.8559959e-02   3.9624403e-02   4.0006781e-02   3.9707361e-02   3.8739767e-02   3.7130029e-02   3.4915371e-02   3.2142782e-02   2.8867426e-02   2.5150946e-02   2.1059700e-02   1.6663013e-02   1.2031450e-02   7.2352026e-03   2.3425807e-03   2.5813224e-03   7.4757869e-03   1.2285422e-02   1.6960908e-02   2.1459525e-02   2.5745471e-02   2.9789978e-02   3.3571236e-02   3.7074154e-02   4.0289970e-02   4.3215737e-02   4.5853709e-02   4.8210654e-02   5.0297115e-02   5.2126645e-02   5.3715036e-02   5.5079558e-02   5.6238229e-02   5.7209132e-02   5.8009770e-02   5.8656506e-02   5.9164049e-02   5.9545029e-02   5.9809638e-02   5.9965357e-02   6.0016751e-02   5.9965357e-02   5.9809638e-02   5.9545029e-02   5.9164049e-02   5.8656506e-02   5.8009770e-02   5.7209132e-02   5.6238229e-02   5.5079558e-02   5.3715036e-02   5.2126645e-02   5.0297115e-02   4.8210654e-02   4.5853709e-02   4.3215737e-02   4.0289970e-02   3.7074154e-02   3.3571236e-02   2.9789978e-02   2.5745471e-02   2.1459525e-02   1.6960908e-02   1.2285422e-02   7.4757869e-03   2.5813224e-03   2.3425807e-03   7.2352026e-03   1.2031450e-02   1.6663013e-02   2.1059700e-02   2.5150946e-02   2.8867426e-02   3.2142782e-02   3.4915371e-02   3.7130029e-02   3.8739767e-02   3.9707361e-02   4.0006781e-02   3.9624403e-02   3.8559959e-02   3.6827185e-02   3.4454118e-02   3.1483039e-02   2.7970019e-02   2.3984080e-02   1.9605973e-02   1.4926590e-02   1.0045038e-02   5.0664224e-03   9.9392282e-05
   4.4561489e-03   9.5296745e-03   1.4517934e-02   1.9309156e-02   2.3797279e-02   2.7884419e-02   3.1483039e-02   3.4517783e-02   3.6926908e-02   3.8663326e-02   3.9695206e-02   4.0006163e-02   3.9595038e-02   3.8475294e-02   3.6674057e-02   3.4230865e-02   3.1196155e-02   2.7629549e-02   2.3598013e-02   1.9173925e-02   1.4433126e-02   9.4530009e-03   4.3106550e-03   9.1879350e-04   6.1637438e-03   1.1357447e-02   1.6439118e-02   2.1354818e-02   2.6058083e-02   3.0510329e-02   3.4681014e-02   3.8547589e-02   4.2095247e-02   4.5316510e-02   4.8210654e-02   5.0783031e-02   5.3044289e-02   5.5009536e-02   5.6697467e-02   5.8129483e-02   5.9328818e-02   6.0319695e-02   6.1126531e-02   6.1773199e-02   6.2282358e-02   6.2674852e-02   6.2969194e-02   6.3181127e-02   6.3323261e-02   6.3404805e-02   6.3431359e-02   6.3404805e-02   6.3323261e-02   6.3181127e-02   6.2969194e-02   6.2674852e-02   6.2282358e-02   6.1773199e-02   6.1126531e-02   6.0319695e-02   5.9328818e-02   5.8129483e-02   5.6697467e-02   5.5009536e-02   5.3044289e-02   5.0783031e-02   4.8210654e-02   4.5316510e-02   4.2095247e-02   3.8547589e-02   3.4681014e-02   3.0510329e-02   2.6058083e-02   2.1354818e-02   1.6439118e-02   1.1357447e-02   6.1637438e-03   9.1879350e-04   4.3106550e-03   9.4530009e-03   1.4433126e-02   1.9173925e-02   2.3598013e-02   2.7629549e-02   3.1196155e-02   3.4230865e-02   3.6674057e-02   3.8475294e-02   3.9595038e-02   4.0006163e-02   3.9695206e-02   3.8663326e-02   3.6926908e-02   3.4517783e-02   3.1483039e-02   2.7884419e-02   2.3797279e-02   1.9309156e-02   1.4517934e-02   9.5296745e-03   4.4561489e-03
   8.8084989e-03   1.3903730e-02   1.8812622e-02   2.3421939e-02   2.7626426e-02   3.1331256e-02   3.4454118e-02   3.6926908e-02   3.8696984e-02   3.9727966e-02   4.0000082e-02   3.9510055e-02   3.8270569e-02   3.6309336e-02   3.3667811e-02   3.0399615e-02   2.6568713e-02   2.2247423e-02   1.7514310e-02   1.2452037e-02   7.1452370e-03   1.6784581e-03   3.8657606e-03   9.4086382e-03   1.4876689e-02   2.0203020e-02   2.5328365e-02   3.0201858e-02   3.4781525e-02   3.9034522e-02   4.2937117e-02   4.6474452e-02   4.9640096e-02   5.2435429e-02   5.4868883e-02   5.6955075e-02   5.8713870e-02   6.0169388e-02   6.1349005e-02   6.2282358e-02   6.3000388e-02   6.3534425e-02   6.3915346e-02   6.4172803e-02   6.4334532e-02   6.4425756e-02   6.4468660e-02   6.4481971e-02   6.4480602e-02   6.4475392e-02   6.4472921e-02   6.4475392e-02   6.4480602e-02   6.4481971e-02   6.4468660e-02   6.4425756e-02   6.4334532e-02   6.4172803e-02   6.3915346e-02   6.3534425e-02   6.3000388e-02   6.2282358e-02   6.1349005e-02   6.0169388e-02   5.8713870e-02   5.6955075e-02   5.4868883e-02   5.2435429e-02   4.9640096e-02   4.6474452e-02   4.2937117e-02   3.9034522e-02   3.4781525e-02   3.0201858e-02   2.5328365e-02   2.0203020e-02   1.4876689e-02   9.4086382e-03   3.8657606e-03   1.6784581e-03   7.1452370e-03   1.2452037e-02   1.7514310e-02   2.2247423e-02   2.6568713e-02   3.0399615e-02   3.3667811e-02   3.6309336e-02   3.8270569e-02   3.9510055e-02   4.0000082e-02   3.9727966e-02   3.8696984e-02   3.6926908e-02   3.4454118e-02   3.1331256e-02   2.7626426e-02   2.3421939e-02   1.8812622e-02   1.3903730e-02   8.8084989e-03
   1.3082863e-02   1.8113847e-02   2.2854720e-02   2.7192537e-02   3.1024694e-02   3.4261309e-02   3.6827185e-02   3.8663326e-02   3.9727966e-02   3.9997098e-02   3.9464517e-02   3.8141380e-02   3.6055327e-02   3.3249197e-02   2.9779399e-02   2.5713994e-02   2.1130566e-02   1.6113944e-02   1.0753846e-02   5.1425262e-03   6.2751981e-04   6.4657210e-03   1.2285422e-02   1.8005649e-02   2.3552618e-02   2.8860959e-02   3.3874640e-02   3.8547589e-02   4.2844018e-02   4.6738461e-02   5.0215553e-02   5.3269566e-02   5.5903745e-02   5.8129483e-02   5.9965357e-02   6.1436070e-02   6.2571349e-02   6.3404805e-02   6.3972814e-02   6.4313423e-02   6.4465319e-02   6.4466872e-02   6.4355256e-02   6.4165673e-02   6.3930669e-02   6.3679549e-02   6.3437887e-02   6.3227122e-02   6.3064242e-02   6.2961549e-02   6.2926487e-02   6.2961549e-02   6.3064242e-02   6.3227122e-02   6.3437887e-02   6.3679549e-02   6.3930669e-02   6.4165673e-02   6.4355256e-02   6.4466872e-02   6.4465319e-02   6.4313423e-02   6.3972814e-02   6.3404805e-02   6.2571349e-02   6.1436070e-02   5.9965357e-02   5.8129483e-02   5.5903745e-02   5.3269566e-02   5.0215553e-02   4.6738461e-02   4.2844018e-02   3.8547589e-02   3.3874640e-02   2.8860959e-02   2.3552618e-02   1.8005649e-02   1.2285422e-02   6.4657210e-03   6.2751981e-04   5.1425262e-03   1.0753846e-02   1.6113944e-02   2.1130566e-02   2.5713994e-02   2.9779399e-02   3.3249197e-02   3.6055327e-02   3.8141380e-02   3.9464517e-02   3.9997098e-02   3.9727966e-02   3.8663326e-02   3.6827185e-02   3.4261309e-02   3.1024694e-02   2.7192537e-02   2.2854720e-02   1.8113847e-02   1.3082863e-02
   1.7209757e-02   2.2090962e-02   2.6577151e-02   3.0557508e-02   3.3933976e-02   3.6623526e-02   3.8559959e-02   3.9695206e-02   4.0000082e-02   3.9464517e-02   3.8097254e-02   3.5925058e-02   3.2991457e-02   2.9355093e-02   2.5087732e-02   2.0272000e-02   1.4998944e-02   9.3654685e-03   3.4717469e-03   2.5813224e-03   8.6945492e-03   1.4772706e-02   2.0726553e-02   2.6474582e-02   3.1944463e-02   3.7074154e-02   4.1812674e-02   4.6120543e-02   4.9969893e-02   5.3344283e-02   5.6238229e-02   5.8656506e-02   6.0613242e-02   6.2130862e-02   6.3238911e-02   6.3972814e-02   6.4372594e-02   6.4481605e-02   6.4345299e-02   6.4010054e-02   6.3522090e-02   6.2926487e-02   6.2266310e-02   6.1581844e-02   6.0909952e-02   6.0283529e-02   5.9731063e-02   5.9276292e-02   5.8937931e-02   5.8729479e-02   5.8659087e-02   5.8729479e-02   5.8937931e-02   5.9276292e-02   5.9731063e-02   6.0283529e-02   6.0909952e-02   6.1581844e-02   6.2266310e-02   6.2926487e-02   6.3522090e-02   6.4010054e-02   6.4345299e-02   6.4481605e-02   6.4372594e-02   6.3972814e-02   6.3238911e-02   6.2130862e-02   6.0613242e-02   5.8656506e-02   5.6238229e-02   5.3344283e-02   4.9969893e-02   4.6120543e-02   4.1812674e-02   3.7074154e-02   3.1944463e-02   2.6474582e-02   2.0726553e-02   1.4772706e-02   8.6945492e-03   2.5813224e-03   3.4717469e-03   9.3654685e-03   1.4998944e-02   2.0272000e-02   2.5087732e-02   2.9355093e-02   3.2991457e-02   3.5925058e-02   3.8097254e-02   3.9464517e-02   4.0000082e-02   3.9695206e-02   3.8559959e-02   3.6623526e-02   3.3933976e-02   3.0557508e-02   2.6577151e-02   2.2090962e-02   1.7209757e-02
   2.1125091e-02   2.5772923e-02   2.9921290e-02   3.3463396e-02   3.6307645e-02   3.8379764e-02   3.9624403e-02   4.0006163e-02   3.9510055e-02   3.8141380e-02   3.5925058e-02   3.2904448e-02   2.9139700e-02   2.4705713e-02   1.9689775e-02   1.4188954e-02   8.3073442e-03   2.1532343e-03   4.1636994e-03   1.0535109e-02   1.6856516e-02   2.3029623e-02   2.8964332e-02   3.4580439e-02   3.9808962e-02   4.4593107e-02   4.8888843e-02   5.2665123e-02   5.5903745e-02   5.8598901e-02   6.0756447e-02   6.2392929e-02   6.3534425e-02   6.4215243e-02   6.4476529e-02   6.4364833e-02   6.3930669e-02   6.3227122e-02   6.2308520e-02   6.1229211e-02   6.0042449e-02   5.8799417e-02   5.7548386e-02   5.6334001e-02   5.5196700e-02   5.4172255e-02   5.3291410e-02   5.2579615e-02   5.2056833e-02   5.1737405e-02   5.1629967e-02   5.1737405e-02   5.2056833e-02   5.2579615e-02   5.3291410e-02   5.4172255e-02   5.5196700e-02   5.6334001e-02   5.7548386e-02   5.8799417e-02   6.0042449e-02   6.1229211e-02   6.2308520e-02   6.3227122e-02   6.3930669e-02   6.4364833e-02   6.4476529e-02   6.4215243e-02   6.3534425e-02   6.2392929e-02   6.0756447e-02   5.8598901e-02   5.5903745e-02   5.2665123e-02   4.8888843e-02   4.4593107e-02   3.9808962e-02   3.4580439e-02   2.8964332e-02   2.3029623e-02   1.6856516e-02   1.0535109e-02   4.1636994e-03   2.1532343e-03   8.3073442e-03   1.4188954e-02   1.9689775e-02   2.4705713e-02   2.9139700e-02   3.2904448e-02   3.5925058e-02   3.8141380e-02   3.9510055e-02   4.0006163e-02   3.9624403e-02   3.8379764e-02   3.6307645e-02   3.3463396e-02   2.9921290e-02   2.5772923e-02   2.1125091e-02
   2.4771263e-02   2.9105500e-02   3.2837852e-02   3.5867458e-02   3.8111092e-02   3.9505108e-02   4.0006781e-02   3.9595038e-02   3.8270569e-02   3.6055327e-02   3.2991457e-02   2.9139700e-02   2.4577335e-02   1.9395732e-02   1.3697618e-02   7.5941167e-03   1.2016945e-03   5.3609267e-03   1.1975778e-02   1.8528497e-02   2.4910953e-02   3.1023571e-02   3.6777307e-02   4.2095247e-02   4.6913781e-02   5.1183368e-02   5.4868883e-02   5.7949564e-02   6.0418595e-02   6.2282358e-02   6.3559400e-02   6.4279174e-02   6.4480602e-02   6.4210525e-02   6.3522090e-02   6.2473121e-02   6.1124541e-02   5.9538859e-02   5.7778779e-02   5.5905946e-02   5.3979839e-02   5.2056833e-02   5.0189424e-02   4.8425610e-02   4.6808411e-02   4.5375523e-02   4.4159078e-02   4.3185481e-02   4.2475326e-02   4.2043338e-02   4.1898360e-02   4.2043338e-02   4.2475326e-02   4.3185481e-02   4.4159078e-02   4.5375523e-02   4.6808411e-02   4.8425610e-02   5.0189424e-02   5.2056833e-02   5.3979839e-02   5.5905946e-02   5.7778779e-02   5.9538859e-02   6.1124541e-02   6.2473121e-02   6.3522090e-02   6.4210525e-02   6.4480602e-02   6.4279174e-02   6.3559400e-02   6.2282358e-02   6.0418595e-02   5.7949564e-02   5.4868883e-02   5.1183368e-02   4.6913781e-02   4.2095247e-02   3.6777307e-02   3.1023571e-02   2.4910953e-02   1.8528497e-02   1.1975778e-02   5.3609267e-03   1.2016945e-03   7.5941167e-03   1.3697618e-02   1.9395732e-02   2.4577335e-02   2.9139700e-02   3.2991457e-02   3.6055327e-02   3.8270569e-02   3.9595038e-02   4.0006781e-02   3.9505108e-02   3.8111092e-02   3.5867458e-02   3.2837852e-02   2.9105500e-02   2.4771263e-02
   2.8098043e-02   3.2043144e-02   3.5287501e-02   3.7738092e-02   3.9321944e-02   3.9987838e-02   3.9707361e-02   3.8475294e-02   3.6309336e-02   3.3249197e-02   2.9355093e-02   2.4705713e-02   1.9395732e-02   1.3532957e-02   7.2352026e-03   6.2700325e-04   6.1637438e-03   1.3009095e-02   1.9784246e-02   2.6370492e-02   3.2657897e-02   3.8547589e-02   4.3953658e-02   4.8804598e-02   5.3044289e-02   5.6632514e-02   5.9545029e-02   6.1773199e-02   6.3323261e-02   6.4215243e-02   6.4481605e-02   6.4165673e-02   6.3319908e-02   6.2004099e-02   6.0283529e-02   5.8227165e-02   5.5905946e-02   5.3391185e-02   5.0753132e-02   4.8059724e-02   4.5375523e-02   4.2760862e-02   4.0271171e-02   3.7956499e-02   3.5861178e-02   3.4023633e-02   3.2476298e-02   3.1245597e-02   3.0351989e-02   2.9810024e-02   2.9628404e-02   2.9810024e-02   3.0351989e-02   3.1245597e-02   3.2476298e-02   3.4023633e-02   3.5861178e-02   3.7956499e-02   4.0271171e-02   4.2760862e-02   4.5375523e-02   4.8059724e-02   5.0753132e-02   5.3391185e-02   5.5905946e-02   5.8227165e-02   6.0283529e-02   6.2004099e-02   6.3319908e-02   6.4165673e-02   6.4481605e-02   6.4215243e-02   6.3323261e-02   6.1773199e-02   5.9545029e-02   5.6632514e-02   5.3044289e-02   4.8804598e-02   4.3953658e-02   3.8547589e-02   3.2657897e-02   2.6370492e-02   1.9784246e-02   1.3009095e-02   6.1637438e-03   6.2700325e-04   7.2352026e-03   1.3532957e-02   1.9395732e-02   2.4705713e-02   2.9355093e-02   3.3249197e-02   3.6309336e-02   3.8475294e-02   3.9707361e-02   3.9987838e-02   3.9321944e-02   3.7738092e-02   3.5287501e-02   3.2043144e-02   2.8098043e-02
   3.1063231e-02   3.4549501e-02   3.7241184e-02   3.9054974e-02   3.9929964e-02   3.9829074e-02   3.8739767e-02   3.6674057e-02   3.3667811e-02   2.9779399e-02   2.5087732e-02   1.9689775e-02   1.3697618e-02   7.2352026e-03   4.3482496e-04   6.5664890e-03   1.3630612e-02   2.0621843e-02   2.7410237e-02   3.3874640e-02   3.9905353e-02   4.5406366e-02   5.0297115e-02   5.4513730e-02   5.8009770e-02   6.0756447e-02   6.2742365e-02   6.3972814e-02   6.4468660e-02   6.4264912e-02   6.3409005e-02   6.1958902e-02   5.9981065e-02   5.7548386e-02   5.4738131e-02   5.1629967e-02   4.8304135e-02   4.4839784e-02   4.1313534e-02   3.7798261e-02   3.4362127e-02   3.1067843e-02   2.7972163e-02   2.5125578e-02   2.2572182e-02   2.0349680e-02   1.8489500e-02   1.7016961e-02   1.5951480e-02   1.5306759e-02   1.5090950e-02   1.5306759e-02   1.5951480e-02   1.7016961e-02   1.8489500e-02   2.0349680e-02   2.2572182e-02   2.5125578e-02   2.7972163e-02   3.1067843e-02   3.4362127e-02   3.7798261e-02   4.1313534e-02   4.4839784e-02   4.8304135e-02   5.1629967e-02   5.4738131e-02   5.7548386e-02   5.9981065e-02   6.1958902e-02   6.3409005e-02   6.4264912e-02   6.4468660e-02   6.3972814e-02   6.2742365e-02   6.0756447e-02   5.8009770e-02   5.4513730e-02   5.0297115e-02   4.5406366e-02   3.9905353e-02   3.3874640e-02   2.7410237e-02   2.0621843e-02   1.3630612e-02   6.5664890e-03   4.3482496e-04   7.2352026e-03   1.3697618e-02   1.9689775e-02   2.5087732e-02   2.9779399e-02   3.3667811e-02   3.6674057e-02   3.8739767e-02   3.9829074e-02   3.9929964e-02   3.9054974e-02   3.7241184e-02   3.4549501e-02   3.1063231e-02
   3.3633089e-02   3.6597676e-02   3.8680205e-02   3.9808902e-02   3.9936653e-02   3.9042109e-02   3.7130029e-02   3.4230865e-02   3.0399615e-02   2.5713994e-02   2.0272000e-02   1.4188954e-02   7.5941167e-03   6.2700325e-04   6.5664890e-03   1.3838020e-02   2.1040687e-02   2.8032740e-02   3.4681014e-02   4.0863998e-02   4.6474452e-02   5.1421531e-02   5.5632345e-02   5.9052970e-02   6.1648874e-02   6.3404805e-02   6.4324150e-02   6.4427839e-02   6.3752836e-02   6.2350306e-02   6.0283529e-02   5.7625644e-02   5.4457323e-02   5.0864424e-02   4.6935739e-02   4.2760862e-02   3.8428269e-02   3.4023633e-02   2.9628404e-02   2.5318684e-02   2.1164389e-02   1.7228694e-02   1.3567729e-02   1.0230513e-02   7.2590649e-03   4.6886651e-03   2.5482061e-03   8.6059093e-04   3.5686762e-04   1.0920903e-03   1.3379496e-03   1.0920903e-03   3.5686762e-04   8.6059093e-04   2.5482061e-03   4.6886651e-03   7.2590649e-03   1.0230513e-02   1.3567729e-02   1.7228694e-02   2.1164389e-02   2.5318684e-02   2.9628404e-02   3.4023633e-02   3.8428269e-02   4.2760862e-02   4.6935739e-02   5.0864424e-02   5.4457323e-02   5.7625644e-02   6.0283529e-02   6.2350306e-02   6.3752836e-02   6.4427839e-02   6.4324150e-02   6.3404805e-02   6.1648874e-02   5.9052970e-02   5.5632345e-02   5.1421531e-02   4.6474452e-02   4.0863998e-02   3.4681014e-02   2.8032740e-02   2.1040687e-02   1.3838020e-02   6.5664890e-03   6.2700325e-04   7.5941167e-03   1.4188954e-02   2.0272000e-02   2.5713994e-02   3.0399615e-02   3.4230865e-02   3.7130029e-02   3.9042109e-02   3.9936653e-02   3.9808902e-02   3.8680205e-02   3.6597676e-02   3.3633089e-02
   3.5782546e-02   3.8170259e-02   3.9596046e-02   4.0001394e-02   3.9354596e-02   3.7651487e-02   3.4915371e-02   3.1196155e-02   2.6568713e-02   2.1130566e-02   1.4998944e-02   8.3073442e-03   1.2016945e-03   6.1637438e-03   1.3630612e-02   2.1040687e-02   2.8239994e-02   3.5082663e-02   4.1434436e-02   4.7175719e-02   5.2204110e-02   5.6436348e-02   5.9809638e-02   6.2282358e-02   6.3834131e-02   6.4465319e-02   6.4195962e-02   6.3064242e-02   6.1124541e-02   5.8445178e-02   5.5105929e-02   5.1195406e-02   4.6808411e-02   4.2043338e-02   3.6999716e-02   3.1775951e-02   2.6467339e-02   2.1164389e-02   1.5951480e-02   1.0905860e-02   6.0970014e-03   1.5862741e-03   2.5730869e-03   6.3357604e-03   9.6639195e-03   1.2526669e-02   1.4899402e-02   1.6763128e-02   1.8103843e-02   1.8911974e-02   1.9181960e-02   1.8911974e-02   1.8103843e-02   1.6763128e-02   1.4899402e-02   1.2526669e-02   9.6639195e-03   6.3357604e-03   2.5730869e-03   1.5862741e-03   6.0970014e-03   1.0905860e-02   1.5951480e-02   2.1164389e-02   2.6467339e-02   3.1775951e-02   3.6999716e-02   4.2043338e-02   4.6808411e-02   5.1195406e-02   5.5105929e-02   5.8445178e-02   6.1124541e-02   6.3064242e-02   6.4195962e-02   6.4465319e-02   6.3834131e-02   6.2282358e-02   5.9809638e-02   5.6436348e-02   5.2204110e-02   4.7175719e-02   4.1434436e-02   3.5082663e-02   2.8239994e-02   2.1040687e-02   1.3630612e-02   6.1637438e-03   1.2016945e-03   8.3073442e-03   1.4998944e-02   2.1130566e-02   2.6568713e-02   3.1196155e-02   3.4915371e-02   3.7651487e-02   3.9354596e-02   4.0001394e-02   3.9596046e-02   3.8170259e-02   3.5782546e-02
   3.7495197e-02   3.9259128e-02   3.9989952e-02   3.9644043e-02   3.8206571e-02   3.5691845e-02   3.2142782e-02   2.7629549e-02   2.2247423e-02   1.6113944e-02   9.3654685e-03   2.1532343e-03   5.3609267e-03   1.3009095e-02   2.0621843e-02   2.8032740e-02   3.5082663e-02   4.1623764e-02   4.7522998e-02   5.2665123e-02   5.6955075e-02   6.0319695e-02   6.2708758e-02   6.4095322e-02   6.4475392e-02   6.3866970e-02   6.2308520e-02   5.9856959e-02   5.6585234e-02   5.2579615e-02   4.7936787e-02   4.2760862e-02   3.7160406e-02   3.1245597e-02   2.5125578e-02   1.8906101e-02   1.2687506e-02   6.5630936e-03   6.1789521e-04   5.0721321e-03   1.0440514e-02   1.5430290e-02   1.9993718e-02   2.4091699e-02   2.7692991e-02   3.0773291e-02   3.3314239e-02   3.5302435e-02   3.6728529e-02   3.7586442e-02   3.7872777e-02   3.7586442e-02   3.6728529e-02   3.5302435e-02   3.3314239e-02   3.0773291e-02   2.7692991e-02   2.4091699e-02   1.9993718e-02   1.5430290e-02   1.0440514e-02   5.0721321e-03   6.1789521e-04   6.5630936e-03   1.2687506e-02   1.8906101e-02   2.5125578e-02   3.1245597e-02   3.7160406e-02   4.2760862e-02   4.7936787e-02   5.2579615e-02   5.6585234e-02   5.9856959e-02   6.2308520e-02   6.3866970e-02   6.4475392e-02   6.4095322e-02   6.2708758e-02   6.0319695e-02   5.6955075e-02   5.2665123e-02   4.7522998e-02   4.1623764e-02   3.5082663e-02   2.8032740e-02   2.0621843e-02   1.3009095e-02   5.3609267e-03   2.1532343e-03   9.3654685e-03   1.6113944e-02   2.2247423e-02   2.7629549e-02   3.2142782e-02   3.5691845e-02   3.8206571e-02   3.9644043e-02   3.9989952e-02   3.9259128e-02   3.7495197e-02
   3.8763096e-02   3.9865049e-02   3.9872326e-02   3.8757674e-02   3.6524463e-02   3.3206583e-02   2.8867426e-02   2.3598013e-02   1.7514310e-02   1.0753846e-02   3.4717469e-03   4.1636994e-03   1.1975778e-02   1.9784246e-02   2.7410237e-02   3.4681014e-02   4.1434436e-02   4.7522998e-02   5.2817341e-02   5.7209132e-02   6.0613242e-02   6.2969194e-02   6.4241839e-02   6.4421281e-02   6.3522090e-02   6.1581844e-02   5.8659087e-02   5.4830788e-02   5.0189424e-02   4.4839784e-02   3.8895623e-02   3.2476298e-02   2.5703471e-02   1.8698030e-02   1.1577274e-02   4.4524845e-03   2.5730869e-03   9.4057577e-03   1.5962468e-02   2.2171346e-02   2.7971809e-02   3.3314239e-02   3.8159290e-02   4.2476898e-02   4.6245062e-02   4.9448507e-02   5.2077286e-02   5.4125436e-02   5.5589738e-02   5.6468692e-02   5.6761722e-02   5.6468692e-02   5.5589738e-02   5.4125436e-02   5.2077286e-02   4.9448507e-02   4.6245062e-02   4.2476898e-02   3.8159290e-02   3.3314239e-02   2.7971809e-02   2.2171346e-02   1.5962468e-02   9.4057577e-03   2.5730869e-03   4.4524845e-03   1.1577274e-02   1.8698030e-02   2.5703471e-02   3.2476298e-02   3.8895623e-02   4.4839784e-02   5.0189424e-02   5.4830788e-02   5.8659087e-02   6.1581844e-02   6.3522090e-02   6.4421281e-02   6.4241839e-02   6.2969194e-02   6.0613242e-02   5.7209132e-02   5.2817341e-02   4.7522998e-02   4.1434436e-02   3.4681014e-02   2.7410237e-02   1.9784246e-02   1.1975778e-02   4.1636994e-03   3.4717469e-03   1.0753846e-02   1.7514310e-02   2.3598013e-02   2.8867426e-02   3.3206583e-02   3.6524463e-02   3.8757674e-02   3.9872326e-02   3.9865049e-02   3.8763096e-02
   3.9586375e-02   3.9997098e-02   3.9261932e-02   3.7371337e-02   3.4348029e-02   3.0246391e-02   2.5150946e-02   1.9173925e-02   1.2452037e-02   5.1425262e-03   2.5813224e-03   1.0535109e-02   1.8528497e-02   2.6370492e-02   3.3874640e-02   4.0863998e-02   4.7175719e-02   5.2665123e-02   5.7209132e-02   6.0708978e-02   6.3092137e-02   6.4313423e-02   6.4355256e-02   6.3227122e-02   6.0964257e-02   5.7625644e-02   5.3291410e-02   4.8059724e-02   4.2043338e-02   3.5365892e-02   2.8158112e-02   2.0554054e-02   1.2687506e-02   4.6886651e-03   3.3188033e-03   1.1220245e-02   1.8911974e-02   2.6302679e-02   3.3314239e-02   3.9881992e-02   4.5954463e-02   5.1492615e-02   5.6468692e-02   6.0864737e-02   6.4670892e-02   6.7883560e-02   7.0503562e-02   7.2534363e-02   7.3980484e-02   7.4846168e-02   7.5134376e-02   7.4846168e-02   7.3980484e-02   7.2534363e-02   7.0503562e-02   6.7883560e-02   6.4670892e-02   6.0864737e-02   5.6468692e-02   5.1492615e-02   4.5954463e-02   3.9881992e-02   3.3314239e-02   2.6302679e-02   1.8911974e-02   1.1220245e-02   3.3188033e-03   4.6886651e-03   1.2687506e-02   2.0554054e-02   2.8158112e-02   3.5365892e-02   4.2043338e-02   4.8059724e-02   5.3291410e-02   5.7625644e-02   6.0964257e-02   6.3227122e-02   6.4355256e-02   6.4313423e-02   6.3092137e-02   6.0708978e-02   5.7209132e-02   5.2665123e-02   4.7175719e-02   4.0863998e-02   3.3874640e-02   2.6370492e-02   1.8528497e-02   1.0535109e-02   2.5813224e-03   5.1425262e-03   1.2452037e-02   1.9173925e-02   2.5150946e-02   3.0246391e-02   3.4348029e-02   3.7371337e-02   3.9261932e-02   3.9997098e-02   3.9586375e-02
   3.9972710e-02   3.9671933e-02   3.8184973e-02   3.5521175e-02   3.1723554e-02   2.6867702e-02   2.1059700e-02   1.4433126e-02   7.1452370e-03   6.2751981e-04   8.6945492e-03   1.6856516e-02   2.4910953e-02   3.2657897e-02   3.9905353e-02   4.6474452e-02   5.2204110e-02   5.6955075e-02   6.0613242e-02   6.3092137e-02   6.4334532e-02   6.4313143e-02   6.3030426e-02   6.0517504e-02   5.6832279e-02   5.2056833e-02   4.6294210e-02   3.9664728e-02   3.2301939e-02   2.4348415e-02   1.5951480e-02   7.2590649e-03   1.5841997e-03   1.0440514e-02   1.9181960e-02   2.7692991e-02   3.5872295e-02   4.3634000e-02   5.0908211e-02   5.7640908e-02   6.3793231e-02   6.9340240e-02   7.4269218e-02   7.8577637e-02   8.2270888e-02   8.5359899e-02   8.7858772e-02   8.9782538e-02   9.1145163e-02   9.1957882e-02   9.2227953e-02   9.1957882e-02   9.1145163e-02   8.9782538e-02   8.7858772e-02   8.5359899e-02   8.2270888e-02   7.8577637e-02   7.4269218e-02   6.9340240e-02   6.3793231e-02   5.7640908e-02   5.0908211e-02   4.3634000e-02   3.5872295e-02   2.7692991e-02   1.9181960e-02   1.0440514e-02   1.5841997e-03   7.2590649e-03   1.5951480e-02   2.4348415e-02   3.2301939e-02   3.9664728e-02   4.6294210e-02   5.2056833e-02   5.6832279e-02   6.0517504e-02   6.3030426e-02   6.4313143e-02   6.4334532e-02   6.3092137e-02   6.0613242e-02   5.6955075e-02   5.2204110e-02   4.6474452e-02   3.9905353e-02   3.2657897e-02   2.4910953e-02   1.6856516e-02   8.6945492e-03   6.2751981e-04   7.1452370e-03   1.4433126e-02   2.1059700e-02   2.6867702e-02   3.1723554e-02   3.5521175e-02   3.8184973e-02   3.9671933e-02   3.9972710e-02
   3.9936653e-02   3.8912949e-02   3.6674057e-02   3.3249197e-02   2.8702447e-02   2.3131102e-02   1.6663013e-02   9.4530009e-03   1.6784581e-03   6.4657210e-03   1.4772706e-02   2.3029623e-02   3.1023571e-02   3.8547589e-02   4.5406366e-02   5.1421531e-02   5.6436348e-02   6.0319695e-02   6.2969194e-02   6.4313423e-02   6.4313143e-02   6.2961549e-02   6.0283529e-02   5.6334001e-02   5.1195406e-02   4.4974454e-02   3.7798261e-02   2.9810024e-02   2.1164389e-02   1.2022689e-02   2.5482061e-03   7.0983677e-03   1.6763128e-02   2.6302679e-02   3.5587267e-02   4.4503237e-02   5.2954748e-02   6.0864737e-02   6.8175103e-02   7.4846168e-02   8.0855455e-02   8.6195877e-02   9.0873435e-02   9.4904548e-02   9.8313153e-02   1.0112771e-01   1.0337825e-01   1.0509362e-01   1.0629903e-01   1.0701402e-01   1.0725095e-01   1.0701402e-01   1.0629903e-01   1.0509362e-01   1.0337825e-01   1.0112771e-01   9.8313153e-02   9.4904548e-02   9.0873435e-02   8.6195877e-02   8.0855455e-02   7.4846168e-02   6.8175103e-02   6.0864737e-02   5.2954748e-02   4.4503237e-02   3.5587267e-02   2.6302679e-02   1.6763128e-02   7.0983677e-03   2.5482061e-03   1.2022689e-02   2.1164389e-02   2.9810024e-02   3.7798261e-02   4.4974454e-02   5.1195406e-02   5.6334001e-02   6.0283529e-02   6.2961549e-02   6.4313143e-02   6.4313423e-02   6.2969194e-02   6.0319695e-02   5.6436348e-02   5.1421531e-02   4.5406366e-02   3.8547589e-02   3.1023571e-02   2.3029623e-02   1.4772706e-02   6.4657210e-03   1.6784581e-03   9.4530009e-03   1.6663013e-02   2.3131102e-02   2.8702447e-02   3.3249197e-02   3.6674057e-02   3.8912949e-02   3.9936653e-02
   3.9498861e-02   3.7749338e-02   3.4767089e-02   3.0602013e-02   2.5339805e-02   1.9099748e-02   1.2031450e-02   4.3106550e-03   3.8657606e-03   1.2285422e-02   2.0726553e-02   2.8964332e-02   3.6777307e-02   4.3953658e-02   5.0297115e-02   5.5632345e-02   5.9809638e-02   6.2708758e-02   6.4241839e-02   6.4355256e-02   6.3030426e-02   6.0283529e-02   5.6164181e-02   5.0753132e-02   4.4159078e-02   3.6514709e-02   2.7972163e-02   1.8698030e-02   8.8681022e-03   1.3379496e-03   1.1741790e-02   2.2171346e-02   3.2465284e-02   4.2476898e-02   5.2077286e-02   6.1157737e-02   6.9631249e-02   7.7433185e-02   8.4521048e-02   9.0873435e-02   9.6488235e-02   1.0138017e-01   1.0557782e-01   1.0912022e-01   1.1205332e-01   1.1442622e-01   1.1628766e-01   1.1768263e-01   1.1864946e-01   1.1921736e-01   1.1940458e-01   1.1921736e-01   1.1864946e-01   1.1768263e-01   1.1628766e-01   1.1442622e-01   1.1205332e-01   1.0912022e-01   1.0557782e-01   1.0138017e-01   9.6488235e-02   9.0873435e-02   8.4521048e-02   7.7433185e-02   6.9631249e-02   6.1157737e-02   5.2077286e-02   4.2476898e-02   3.2465284e-02   2.2171346e-02   1.1741790e-02   1.3379496e-03   8.8681022e-03   1.8698030e-02   2.7972163e-02   3.6514709e-02   4.4159078e-02   5.0753132e-02   5.6164181e-02   6.0283529e-02   6.3030426e-02   6.4355256e-02   6.4241839e-02   6.2708758e-02   5.9809638e-02   5.5632345e-02   5.0297115e-02   4.3953658e-02   3.6777307e-02   2.8964332e-02   2.0726553e-02   1.2285422e-02   3.8657606e-03   4.3106550e-03   1.2031450e-02   1.9099748e-02   2.5339805e-02   3.0602013e-02   3.4767089e-02   3.7749338e-02   3.9498861e-02
   3.8685262e-02   3.6215102e-02   3.2506137e-02   2.7629549e-02   2.1693005e-02   1.4837843e-02   7.2352026e-03   9.1879350e-04   9.4086382e-03   1.8005649e-02   2.6474582e-02   3.4580439e-02   4.2095247e-02   4.8804598e-02   5.4513730e-02   5.9052970e-02   6.2282358e-02   6.4095322e-02   6.4421281e-02   6.3227122e-02   6.0517504e-02   5.6334001e-02   5.0753132e-02   4.3883361e-02   3.5861178e-02   2.6846413e-02   1.7016961e-02   6.5630936e-03   4.3184371e-03   1.5430290e-02   2.6580232e-02   3.7586442e-02   4.8282254e-02   5.8520181e-02   6.8175103e-02   7.7146534e-02   8.5359899e-02   9.2766815e-02   9.9344393e-02   1.0509362e-01   1.1003689e-01   1.1421485e-01   1.1768263e-01   1.2050573e-01   1.2275561e-01   1.2450526e-01   1.2582495e-01   1.2677823e-01   1.2741844e-01   1.2778584e-01   1.2790548e-01   1.2778584e-01   1.2741844e-01   1.2677823e-01   1.2582495e-01   1.2450526e-01   1.2275561e-01   1.2050573e-01   1.1768263e-01   1.1421485e-01   1.1003689e-01   1.0509362e-01   9.9344393e-02   9.2766815e-02   8.5359899e-02   7.7146534e-02   6.8175103e-02   5.8520181e-02   4.8282254e-02   3.7586442e-02   2.6580232e-02   1.5430290e-02   4.3184371e-03   6.5630936e-03   1.7016961e-02   2.6846413e-02   3.5861178e-02   4.3883361e-02   5.0753132e-02   5.6334001e-02   6.0517504e-02   6.3227122e-02   6.4421281e-02   6.4095322e-02   6.2282358e-02   5.9052970e-02   5.4513730e-02   4.8804598e-02   4.2095247e-02   3.4580439e-02   2.6474582e-02   1.8005649e-02   9.4086382e-03   9.1879350e-04   7.2352026e-03   1.4837843e-02   2.1693005e-02   2.7629549e-02   3.2506137e-02   3.6215102e-02   3.8685262e-02
   3.7526159e-02   3.4348029e-02   2.9936282e-02   2.4383794e-02   1.7820347e-02   1.0409198e-02   2.3425807e-03   6.1637438e-03   1.4876689e-02   2.3552618e-02   3.1944463e-02   3.9808962e-02   4.6913781e-02   5.3044289e-02   5.8009770e-02   6.1648874e-02   6.3834131e-02   6.4475392e-02   6.3522090e-02   6.0964257e-02   5.6832279e-02   5.1195406e-02   4.4159078e-02   3.5861178e-02   2.6467339e-02   1.6165483e-02   5.1597802e-03   6.3357604e-03   1.8103843e-02   2.9930358e-02   4.1610562e-02   5.2954748e-02   6.3793231e-02   7.3980484e-02   8.3398298e-02   9.1957882e-02   9.9600841e-02   1.0629903e-01   1.1205332e-01   1.1689131e-01   1.2086417e-01   1.2404266e-01   1.2651256e-01   1.2836967e-01   1.2971457e-01   1.3064743e-01   1.3126290e-01   1.3164551e-01   1.3186557e-01   1.3197579e-01   1.3200885e-01   1.3197579e-01   1.3186557e-01   1.3164551e-01   1.3126290e-01   1.3064743e-01   1.2971457e-01   1.2836967e-01   1.2651256e-01   1.2404266e-01   1.2086417e-01   1.1689131e-01   1.1205332e-01   1.0629903e-01   9.9600841e-02   9.1957882e-02   8.3398298e-02   7.3980484e-02   6.3793231e-02   5.2954748e-02   4.1610562e-02   2.9930358e-02   1.8103843e-02   6.3357604e-03   5.1597802e-03   1.6165483e-02   2.6467339e-02   3.5861178e-02   4.4159078e-02   5.1195406e-02   5.6832279e-02   6.0964257e-02   6.3522090e-02   6.4475392e-02   6.3834131e-02   6.1648874e-02   5.8009770e-02   5.3044289e-02   4.6913781e-02   3.9808962e-02   3.1944463e-02   2.3552618e-02   1.4876689e-02   6.1637438e-03   2.3425807e-03   1.0409198e-02   1.7820347e-02   2.4383794e-02   2.9936282e-02   3.4348029e-02   3.7526159e-02
   3.6055327e-02   3.2188679e-02   2.7104509e-02   2.0917596e-02   1.3779783e-02   5.8759121e-03   2.5813224e-03   1.1357447e-02   2.0203020e-02   2.8860959e-02   3.7074154e-02   4.4593107e-02   5.1183368e-02   5.6632514e-02   6.0756447e-02   6.3404805e-02   6.4465319e-02   6.3866970e-02   6.1581844e-02   5.7625644e-02   5.2056833e-02   4.4974454e-02   3.6514709e-02   2.6846413e-02   1.6165483e-02   4.6886651e-03   7.3533014e-03   1.9722833e-02   3.2182731e-02   4.4503237e-02   5.6468692e-02   6.7883560e-02   7.8577637e-02   8.8410264e-02   9.7273422e-02   1.0509362e-01   1.1183251e-01   1.1748627e-01   1.2208374e-01   1.2568346e-01   1.2836967e-01   1.3024746e-01   1.3143737e-01   1.3206938e-01   1.3227681e-01   1.3219025e-01   1.3193162e-01   1.3160884e-01   1.3131110e-01   1.3110499e-01   1.3103166e-01   1.3110499e-01   1.3131110e-01   1.3160884e-01   1.3193162e-01   1.3219025e-01   1.3227681e-01   1.3206938e-01   1.3143737e-01   1.3024746e-01   1.2836967e-01   1.2568346e-01   1.2208374e-01   1.1748627e-01   1.1183251e-01   1.0509362e-01   9.7273422e-02   8.8410264e-02   7.8577637e-02   6.7883560e-02   5.6468692e-02   4.4503237e-02   3.2182731e-02   1.9722833e-02   7.3533014e-03   4.6886651e-03   1.6165483e-02   2.6846413e-02   3.6514709e-02   4.4974454e-02   5.2056833e-02   5.7625644e-02   6.1581844e-02   6.3866970e-02   6.4465319e-02   6.3404805e-02   6.0756447e-02   5.6632514e-02   5.1183368e-02   4.4593107e-02   3.7074154e-02   2.8860959e-02   2.0203020e-02   1.1357447e-02   2.5813224e-03   5.8759121e-03   1.3779783e-02   2.0917596e-02   2.7104509e-02   3.2188679e-02   3.6055327e-02
   3.4309111e-02   2.9779399e-02   2.4058641e-02   1.7283544e-02   9.6277649e-03   1.2972046e-03   7.4757869e-03   1.6439118e-02   2.5328365e-02   3.3874640e-02   4.1812674e-02   4.8888843e-02   5.4868883e-02   5.9545029e-02   6.2742365e-02   6.4324150e-02   6.4195962e-02   6.2308520e-02   5.8659087e-02   5.3291410e-02   4.6294210e-02   3.7798261e-02   2.7972163e-02   1.7016961e-02   5.1597802e-03   7.3533014e-03   2.0264900e-02   3.3314239e-02   4.6245062e-02   5.8813277e-02   7.0794084e-02   8.1988337e-02   9.2227953e-02   1.0138017e-01   1.0935054e-01   1.1608454e-01   1.2156780e-01   1.2582495e-01   1.2891703e-01   1.3093780e-01   1.3200885e-01   1.3227385e-01   1.3189212e-01   1.3103166e-01   1.2986210e-01   1.2854765e-01   1.2724033e-01   1.2607382e-01   1.2515810e-01   1.2457499e-01   1.2437494e-01   1.2457499e-01   1.2515810e-01   1.2607382e-01   1.2724033e-01   1.2854765e-01   1.2986210e-01   1.3103166e-01   1.3189212e-01   1.3227385e-01   1.3200885e-01   1.3093780e-01   1.2891703e-01   1.2582495e-01   1.2156780e-01   1.1608454e-01   1.0935054e-01   1.0138017e-01   9.2227953e-02   8.1988337e-02   7.0794084e-02   5.8813277e-02   4.6245062e-02   3.3314239e-02   2.0264900e-02   7.3533014e-03   5.1597802e-03   1.7016961e-02   2.7972163e-02   3.7798261e-02   4.6294210e-02   5.3291410e-02   5.8659087e-02   6.2308520e-02   6.4195962e-02   6.4324150e-02   6.2742365e-02   5.9545029e-02   5.4868883e-02   4.8888843e-02   4.1812674e-02   3.3874640e-02   2.5328365e-02   1.6439118e-02   7.4757869e-03   1.2972046e-03   9.6277649e-03   1.7283544e-02   2.4058641e-02   2.9779399e-02   3.4309111e-02
   3.2325553e-02   2.7163378e-02   2.0846358e-02   1.3532957e-02   5.4182212e-03   3.2715845e-03   1.2285422e-02   2.1354818e-02   3.0201858e-02   3.8547589e-02   4.6120543e-02   5.2665123e-02   5.7949564e-02   6.1773199e-02   6.3972814e-02   6.4427839e-02   6.3064242e-02   5.9856959e-02   5.4830788e-02   4.8059724e-02   3.9664728e-02   2.9810024e-02   1.8698030e-02   6.5630936e-03   6.3357604e-03   1.9722833e-02   3.3314239e-02   4.6826593e-02   5.9985616e-02   7.2534363e-02   8.4240811e-02   9.4904548e-02   1.0436235e-01   1.1249244e-01   1.1921736e-01   1.2450526e-01   1.2836967e-01   1.3086770e-01   1.3209683e-01   1.3219025e-01   1.3131110e-01   1.2964572e-01   1.2739616e-01   1.2477219e-01   1.2198319e-01   1.1923011e-01   1.1669778e-01   1.1454796e-01   1.1291321e-01   1.1189195e-01   1.1154471e-01   1.1189195e-01   1.1291321e-01   1.1454796e-01   1.1669778e-01   1.1923011e-01   1.2198319e-01   1.2477219e-01   1.2739616e-01   1.2964572e-01   1.3131110e-01   1.3219025e-01   1.3209683e-01   1.3086770e-01   1.2836967e-01   1.2450526e-01   1.1921736e-01   1.1249244e-01   1.0436235e-01   9.4904548e-02   8.4240811e-02   7.2534363e-02   5.9985616e-02   4.6826593e-02   3.3314239e-02   1.9722833e-02   6.3357604e-03   6.5630936e-03   1.8698030e-02   2.9810024e-02   3.9664728e-02   4.8059724e-02   5.4830788e-02   5.9856959e-02   6.3064242e-02   6.4427839e-02   6.3972814e-02   6.1773199e-02   5.7949564e-02   5.2665123e-02   4.6120543e-02   3.8547589e-02   3.0201858e-02   2.1354818e-02   1.2285422e-02   3.2715845e-03   5.4182212e-03   1.3532957e-02   2.0846358e-02   2.7163378e-02   3.2325553e-02
   3.0143563e-02   2.4383794e-02   1.7514310e-02   9.7149961e-03   1.2016945e-03   7.7798141e-03   1.6960908e-02   2.6058083e-02   3.4781525e-02   4.2844018e-02   4.9969893e-02   5.5903745e-02   6.0418595e-02   6.3323261e-02   6.4468660e-02   6.3752836e-02   6.1124541e-02   5.6585234e-02   5.0189424e-02   4.2043338e-02   3.2301939e-02   2.1164389e-02   8.8681022e-03   4.3184371e-03   1.8103843e-02   3.2182731e-02   4.6245062e-02   5.9985616e-02   7.3113287e-02   8.5359899e-02   9.6488235e-02   1.0629903e-01   1.1463670e-01   1.2139357e-01   1.2651256e-01   1.2998814e-01   1.3186557e-01   1.3223845e-01   1.3124471e-01   1.2906105e-01   1.2589624e-01   1.2198319e-01   1.1757049e-01   1.1291321e-01   1.0826379e-01   1.0386285e-01   9.9930653e-02   9.6659189e-02   9.4205356e-02   9.2685381e-02   9.2170692e-02   9.2685381e-02   9.4205356e-02   9.6659189e-02   9.9930653e-02   1.0386285e-01   1.0826379e-01   1.1291321e-01   1.1757049e-01   1.2198319e-01   1.2589624e-01   1.2906105e-01   1.3124471e-01   1.3223845e-01   1.3186557e-01   1.2998814e-01   1.2651256e-01   1.2139357e-01   1.1463670e-01   1.0629903e-01   9.6488235e-02   8.5359899e-02   7.3113287e-02   5.9985616e-02   4.6245062e-02   3.2182731e-02   1.8103843e-02   4.3184371e-03   8.8681022e-03   2.1164389e-02   3.2301939e-02   4.2043338e-02   5.0189424e-02   5.6585234e-02   6.1124541e-02   6.3752836e-02   6.4468660e-02   6.3323261e-02   6.0418595e-02   5.5903745e-02   4.9969893e-02   4.2844018e-02   3.4781525e-02   2.6058083e-02   1.6960908e-02   7.7798141e-03   1.2016945e-03   9.7149961e-03   1.7514310e-02   2.4383794e-02   3.0143563e-02
   2.7802164e-02   2.1483027e-02   1.4107342e-02   5.8759121e-03   2.9753641e-03   1.2182173e-02   2.1459525e-02   3.0510329e-02   3.9034522e-02   4.6738461e-02   5.3344283e-02   5.8598901e-02   6.2282358e-02   6.4215243e-02   6.4264912e-02   6.2350306e-02   5.8445178e-02   5.2579615e-02   4.4839784e-02   3.5365892e-02   2.4348415e-02   1.2022689e-02   1.3379496e-03   1.5430290e-02   2.9930358e-02   4.4503237e-02   5.8813277e-02   7.2534363e-02   8.5359899e-02   9.7012198e-02   1.0725095e-01   1.1588048e-01   1.2275561e-01   1.2778584e-01   1.3093780e-01   1.3223578e-01   1.3176045e-01   1.2964572e-01   1.2607382e-01   1.2126885e-01   1.1548894e-01   1.0901736e-01   1.0215271e-01   9.5198737e-02   8.8453952e-02   8.2201454e-02   7.6699304e-02   7.2171754e-02   6.8801640e-02   6.6724171e-02   6.6022353e-02   6.6724171e-02   6.8801640e-02   7.2171754e-02   7.6699304e-02   8.2201454e-02   8.8453952e-02   9.5198737e-02   1.0215271e-01   1.0901736e-01   1.1548894e-01   1.2126885e-01   1.2607382e-01   1.2964572e-01   1.3176045e-01   1.3223578e-01   1.3093780e-01   1.2778584e-01   1.2275561e-01   1.1588048e-01   1.0725095e-01   9.7012198e-02   8.5359899e-02   7.2534363e-02   5.8813277e-02   4.4503237e-02   2.9930358e-02   1.5430290e-02   1.3379496e-03   1.2022689e-02   2.4348415e-02   3.5365892e-02   4.4839784e-02   5.2579615e-02   5.8445178e-02   6.2350306e-02   6.4264912e-02   6.4215243e-02   6.2282358e-02   5.8598901e-02   5.3344283e-02   4.6738461e-02   3.9034522e-02   3.0510329e-02   2.1459525e-02   1.2182173e-02   2.9753641e-03   5.8759121e-03   1.4107342e-02   2.1483027e-02   2.7802164e-02
   2.5339805e-02   1.8501986e-02   1.0667839e-02   2.0584397e-03   7.0711311e-03   1.6439118e-02   2.5745471e-02   3.4681014e-02   4.2937117e-02   5.0215553e-02   5.6238229e-02   6.0756447e-02   6.3559400e-02   6.4481605e-02   6.3409005e-02   6.0283529e-02   5.5105929e-02   4.7936787e-02   3.8895623e-02   2.8158112e-02   1.5951480e-02   2.5482061e-03   1.1741790e-02   2.6580232e-02   4.1610562e-02   5.6468692e-02   7.0794084e-02   8.4240811e-02   9.6488235e-02   1.0725095e-01   1.1628766e-01   1.2340872e-01   1.2848209e-01   1.3143737e-01   1.3226807e-01   1.3103166e-01   1.2784769e-01   1.2289391e-01   1.1640044e-01   1.0864234e-01   9.9930653e-02   9.0602329e-02   8.1009268e-02   7.1506891e-02   6.2442586e-02   5.4144407e-02   4.6910398e-02   4.0998897e-02   3.6620115e-02   3.3929299e-02   3.3021664e-02   3.3929299e-02   3.6620115e-02   4.0998897e-02   4.6910398e-02   5.4144407e-02   6.2442586e-02   7.1506891e-02   8.1009268e-02   9.0602329e-02   9.9930653e-02   1.0864234e-01   1.1640044e-01   1.2289391e-01   1.2784769e-01   1.3103166e-01   1.3226807e-01   1.3143737e-01   1.2848209e-01   1.2340872e-01   1.1628766e-01   1.0725095e-01   9.6488235e-02   8.4240811e-02   7.0794084e-02   5.6468692e-02   4.1610562e-02   2.6580232e-02   1.1741790e-02   2.5482061e-03   1.5951480e-02   2.8158112e-02   3.8895623e-02   4.7936787e-02   5.5105929e-02   6.0283529e-02   6.3409005e-02   6.4481605e-02   6.3559400e-02   6.0756447e-02   5.6238229e-02   5.0215553e-02   4.2937117e-02   3.4681014e-02   2.5745471e-02   1.6439118e-02   7.0711311e-03   2.0584397e-03   1.0667839e-02   1.8501986e-02   2.5339805e-02
   2.2793764e-02   1.5479535e-02   7.2352026e-03   1.6986628e-03   1.1048780e-02   2.0517134e-02   2.9789978e-02   3.8547589e-02   4.6474452e-02   5.3269566e-02   5.8656506e-02   6.2392929e-02   6.4279174e-02   6.4165673e-02   6.1958902e-02   5.7625644e-02   5.1195406e-02   4.2760862e-02   3.2476298e-02   2.0554054e-02   7.2590649e-03   7.0983677e-03   2.2171346e-02   3.7586442e-02   5.2954748e-02   6.7883560e-02   8.1988337e-02   9.4904548e-02   1.0629903e-01   1.1588048e-01   1.2340872e-01   1.2870252e-01   1.3164551e-01   1.3219025e-01   1.3036004e-01   1.2624865e-01   1.2001768e-01   1.1189195e-01   1.0215271e-01   9.1129180e-02   7.9188447e-02   6.6724171e-02   5.4144407e-02   4.1858922e-02   3.0266427e-02   1.9742117e-02   1.0625926e-02   3.2118622e-03   2.2612202e-03   5.6171334e-03   6.7478963e-03   5.6171334e-03   2.2612202e-03   3.2118622e-03   1.0625926e-02   1.9742117e-02   3.0266427e-02   4.1858922e-02   5.4144407e-02   6.6724171e-02   7.9188447e-02   9.1129180e-02   1.0215271e-01   1.1189195e-01   1.2001768e-01   1.2624865e-01   1.3036004e-01   1.3219025e-01   1.3164551e-01   1.2870252e-01   1.2340872e-01   1.1588048e-01   1.0629903e-01   9.4904548e-02   8.1988337e-02   6.7883560e-02   5.2954748e-02   3.7586442e-02   2.2171346e-02   7.0983677e-03   7.2590649e-03   2.0554054e-02   3.2476298e-02   4.2760862e-02   5.1195406e-02   5.7625644e-02   6.1958902e-02   6.4165673e-02   6.4279174e-02   6.2392929e-02   5.8656506e-02   5.3269566e-02   4.6474452e-02   3.8547589e-02   2.9789978e-02   2.0517134e-02   1.1048780e-02   1.6986628e-03   7.2352026e-03   1.5479535e-02   2.2793764e-02
   2.0199651e-02   1.2452037e-02   3.8454518e-03   5.3609267e-03   1.4876689e-02   2.4388805e-02   3.3571236e-02   4.2095247e-02   4.9640096e-02   5.5903745e-02   6.0613242e-02   6.3534425e-02   6.4480602e-02   6.3319908e-02   5.9981065e-02   5.4457323e-02   4.6808411e-02   3.7160406e-02   2.5703471e-02   1.2687506e-02   1.5841997e-03   1.6763128e-02   3.2465284e-02   4.8282254e-02   6.3793231e-02   7.8577637e-02   9.2227953e-02   1.0436235e-01   1.1463670e-01   1.2275561e-01   1.2848209e-01   1.3164551e-01   1.3214767e-01   1.2996658e-01   1.2515810e-01   1.1785499e-01   1.0826379e-01   9.6659189e-02   8.3376424e-02   6.8801640e-02   5.3360652e-02   3.7506417e-02   2.1705569e-02   6.4244819e-03   7.8847537e-03   2.0797967e-02   3.1931751e-02   4.0955097e-02   4.7599468e-02   5.1666974e-02   5.3036415e-02   5.1666974e-02   4.7599468e-02   4.0955097e-02   3.1931751e-02   2.0797967e-02   7.8847537e-03   6.4244819e-03   2.1705569e-02   3.7506417e-02   5.3360652e-02   6.8801640e-02   8.3376424e-02   9.6659189e-02   1.0826379e-01   1.1785499e-01   1.2515810e-01   1.2996658e-01   1.3214767e-01   1.3164551e-01   1.2848209e-01   1.2275561e-01   1.1463670e-01   1.0436235e-01   9.2227953e-02   7.8577637e-02   6.3793231e-02   4.8282254e-02   3.2465284e-02   1.6763128e-02   1.5841997e-03   1.2687506e-02   2.5703471e-02   3.7160406e-02   4.6808411e-02   5.4457323e-02   5.9981065e-02   6.3319908e-02   6.4480602e-02   6.3534425e-02   6.0613242e-02   5.5903745e-02   4.9640096e-02   4.2095247e-02   3.3571236e-02   2.4388805e-02   1.4876689e-02   5.3609267e-03   3.8454518e-03   1.2452037e-02   2.0199651e-02
   1.7590996e-02   9.4530009e-03   5.3095219e-04   8.8983464e-03   1.8528497e-02   2.8032740e-02   3.7074154e-02   4.5316510e-02   5.2435429e-02   5.8129483e-02   6.2130862e-02   6.4215243e-02   6.4210525e-02   6.2004099e-02   5.7548386e-02   5.0864424e-02   4.2043338e-02   3.1245597e-02   1.8698030e-02   4.6886651e-03   1.0440514e-02   2.6302679e-02   4.2476898e-02   5.8520181e-02   7.3980484e-02   8.8410264e-02   1.0138017e-01   1.1249244e-01   1.2139357e-01   1.2778584e-01   1.3143737e-01   1.3219025e-01   1.2996658e-01   1.2477219e-01   1.1669778e-01   1.0591757e-01   9.2685381e-02   7.7328212e-02   6.0237606e-02   4.1858922e-02   2.2678900e-02   3.2118622e-03   1.6015027e-02   3.4477003e-02   5.1666974e-02   6.7110361e-02   8.0379045e-02   9.1103995e-02   9.8986180e-02   1.0380543e-01   1.0542697e-01   1.0380543e-01   9.8986180e-02   9.1103995e-02   8.0379045e-02   6.7110361e-02   5.1666974e-02   3.4477003e-02   1.6015027e-02   3.2118622e-03   2.2678900e-02   4.1858922e-02   6.0237606e-02   7.7328212e-02   9.2685381e-02   1.0591757e-01   1.1669778e-01   1.2477219e-01   1.2996658e-01   1.3219025e-01   1.3143737e-01   1.2778584e-01   1.2139357e-01   1.1249244e-01   1.0138017e-01   8.8410264e-02   7.3980484e-02   5.8520181e-02   4.2476898e-02   2.6302679e-02   1.0440514e-02   4.6886651e-03   1.8698030e-02   3.1245597e-02   4.2043338e-02   5.0864424e-02   5.7548386e-02   6.2004099e-02   6.4210525e-02   6.4215243e-02   6.2130862e-02   5.8129483e-02   5.2435429e-02   4.5316510e-02   3.7074154e-02   2.8032740e-02   1.8528497e-02   8.8983464e-03   5.3095219e-04   9.4530009e-03   1.7590996e-02
   1.4998944e-02   6.5128471e-03   2.6797334e-03   1.2285422e-02   2.1983020e-02   3.1433339e-02   4.0289970e-02   4.8210654e-02   5.4868883e-02   5.9965357e-02   6.3238911e-02   6.4476529e-02   6.3522090e-02   6.0283529e-02   5.4738131e-02   4.6935739e-02   3.6999716e-02   2.5125578e-02   1.1577274e-02   3.3188033e-03   1.9181960e-02   3.5587267e-02   5.2077286e-02   6.8175103e-02   8.3398298e-02   9.7273422e-02   1.0935054e-01   1.1921736e-01   1.2651256e-01   1.3093780e-01   1.3226807e-01   1.3036004e-01   1.2515810e-01   1.1669778e-01   1.0510665e-01   9.0602329e-02   7.3487850e-02   5.4144407e-02   3.3021664e-02   1.0625926e-02   1.2493515e-02   3.5759443e-02   5.8582764e-02   8.0379045e-02   1.0058506e-01   1.1867481e-01   1.3417464e-01   1.4667678e-01   1.5585116e-01   1.6145493e-01   1.6333953e-01   1.6145493e-01   1.5585116e-01   1.4667678e-01   1.3417464e-01   1.1867481e-01   1.0058506e-01   8.0379045e-02   5.8582764e-02   3.5759443e-02   1.2493515e-02   1.0625926e-02   3.3021664e-02   5.4144407e-02   7.3487850e-02   9.0602329e-02   1.0510665e-01   1.1669778e-01   1.2515810e-01   1.3036004e-01   1.3226807e-01   1.3093780e-01   1.2651256e-01   1.1921736e-01   1.0935054e-01   9.7273422e-02   8.3398298e-02   6.8175103e-02   5.2077286e-02   3.5587267e-02   1.9181960e-02   3.3188033e-03   1.1577274e-02   2.5125578e-02   3.6999716e-02   4.6935739e-02   5.4738131e-02   6.0283529e-02   6.3522090e-02   6.4476529e-02   6.3238911e-02   5.9965357e-02   5.4868883e-02   4.8210654e-02   4.0289970e-02   3.1433339e-02   2.1983020e-02   1.2285422e-02   2.6797334e-03   6.5128471e-03   1.4998944e-02
   1.2452037e-02   3.6587695e-03   5.7618826e-03   1.5501081e-02   2.5224040e-02   3.4580439e-02   4.3215737e-02   5.0783031e-02   5.6955075e-02   6.1436070e-02   6.3972814e-02   6.4364833e-02   6.2473121e-02   5.8227165e-02   5.1629967e-02   4.2760862e-02   3.1775951e-02   1.8906101e-02   4.4524845e-03   1.1220245e-02   2.7692991e-02   4.4503237e-02   6.1157737e-02   7.7146534e-02   9.1957882e-02   1.0509362e-01   1.1608454e-01   1.2450526e-01   1.2998814e-01   1.3223578e-01   1.3103166e-01   1.2624865e-01   1.1785499e-01   1.0591757e-01   9.0602329e-02   7.2171754e-02   5.0979520e-02   2.7462318e-02   2.1291677e-03   2.4451555e-02   5.1666974e-02   7.8876061e-02   1.0542697e-01   1.3067489e-01   1.5399982e-01   1.7482385e-01   1.9262731e-01   2.0696338e-01   2.1747066e-01   2.2388347e-01   2.2603931e-01   2.2388347e-01   2.1747066e-01   2.0696338e-01   1.9262731e-01   1.7482385e-01   1.5399982e-01   1.3067489e-01   1.0542697e-01   7.8876061e-02   5.1666974e-02   2.4451555e-02   2.1291677e-03   2.7462318e-02   5.0979520e-02   7.2171754e-02   9.0602329e-02   1.0591757e-01   1.1785499e-01   1.2624865e-01   1.3103166e-01   1.3223578e-01   1.2998814e-01   1.2450526e-01   1.1608454e-01   1.0509362e-01   9.1957882e-02   7.7146534e-02   6.1157737e-02   4.4503237e-02   2.7692991e-02   1.1220245e-02   4.4524845e-03   1.8906101e-02   3.1775951e-02   4.2760862e-02   5.1629967e-02   5.8227165e-02   6.2473121e-02   6.4364833e-02   6.3972814e-02   6.1436070e-02   5.6955075e-02   5.0783031e-02   4.3215737e-02   3.4580439e-02   2.5224040e-02   1.5501081e-02   5.7618826e-03   3.6587695e-03   1.2452037e-02
   9.9760839e-03   9.1469666e-04   8.6945492e-03   1.8528497e-02   2.8239994e-02   3.7468858e-02   4.5853709e-02   5.3044289e-02   5.8713870e-02   6.2571349e-02   6.4372594e-02   6.3930669e-02   6.1124541e-02   5.5905946e-02   4.8304135e-02   3.8428269e-02   2.6467339e-02   1.2687506e-02   2.5730869e-03   1.8911974e-02   3.5872295e-02   5.2954748e-02   6.9631249e-02   8.5359899e-02   9.9600841e-02   1.1183251e-01   1.2156780e-01   1.2836967e-01   1.3186557e-01   1.3176045e-01   1.2784769e-01   1.2001768e-01   1.0826379e-01   9.2685381e-02   7.3487850e-02   5.0979520e-02   2.5565526e-02   2.2612202e-03   3.1931751e-02   6.2815129e-02   9.4234519e-02   1.2548479e-01   1.5585116e-01   1.8462828e-01   2.1113934e-01   2.3475447e-01   2.5490800e-01   2.7111406e-01   2.8297999e-01   2.9021726e-01   2.9264946e-01   2.9021726e-01   2.8297999e-01   2.7111406e-01   2.5490800e-01   2.3475447e-01   2.1113934e-01   1.8462828e-01   1.5585116e-01   1.2548479e-01   9.4234519e-02   6.2815129e-02   3.1931751e-02   2.2612202e-03   2.5565526e-02   5.0979520e-02   7.3487850e-02   9.2685381e-02   1.0826379e-01   1.2001768e-01   1.2784769e-01   1.3176045e-01   1.3186557e-01   1.2836967e-01   1.2156780e-01   1.1183251e-01   9.9600841e-02   8.5359899e-02   6.9631249e-02   5.2954748e-02   3.5872295e-02   1.8911974e-02   2.5730869e-03   1.2687506e-02   2.6467339e-02   3.8428269e-02   4.8304135e-02   5.5905946e-02   6.1124541e-02   6.3930669e-02   6.4372594e-02   6.2571349e-02   5.8713870e-02   5.3044289e-02   4.5853709e-02   3.7468858e-02   2.8239994e-02   1.8528497e-02   8.6945492e-03   9.1469666e-04   9.9760839e-03
   7.5941167e-03   1.6986628e-03   1.1460411e-02   2.1354818e-02   3.1023571e-02   4.0097852e-02   4.8210654e-02   5.5009536e-02   6.0169388e-02   6.3404805e-02   6.4481605e-02   6.3227122e-02   5.9538859e-02   5.3391185e-02   4.4839784e-02   3.4023633e-02   2.1164389e-02   6.5630936e-03   9.4057577e-03   2.6302679e-02   4.3634000e-02   6.0864737e-02   7.7433185e-02   9.2766815e-02   1.0629903e-01   1.1748627e-01   1.2582495e-01   1.3086770e-01   1.3223845e-01   1.2964572e-01   1.2289391e-01   1.1189195e-01   9.6659189e-02   7.7328212e-02   5.4144407e-02   2.7462318e-02   2.2612202e-03   3.4477003e-02   6.8556175e-02   1.0380543e-01   1.3948427e-01   1.7482385e-01   2.0904688e-01   2.4138800e-01   2.7111406e-01   2.9754372e-01   3.2006579e-01   3.3815575e-01   3.5139000e-01   3.5945743e-01   3.6216790e-01   3.5945743e-01   3.5139000e-01   3.3815575e-01   3.2006579e-01   2.9754372e-01   2.7111406e-01   2.4138800e-01   2.0904688e-01   1.7482385e-01   1.3948427e-01   1.0380543e-01   6.8556175e-02   3.4477003e-02   2.2612202e-03   2.7462318e-02   5.4144407e-02   7.7328212e-02   9.6659189e-02   1.1189195e-01   1.2289391e-01   1.2964572e-01   1.3223845e-01   1.3086770e-01   1.2582495e-01   1.1748627e-01   1.0629903e-01   9.2766815e-02   7.7433185e-02   6.0864737e-02   4.3634000e-02   2.6302679e-02   9.4057577e-03   6.5630936e-03   2.1164389e-02   3.4023633e-02   4.4839784e-02   5.3391185e-02   5.9538859e-02   6.3227122e-02   6.4481605e-02   6.3404805e-02   6.0169388e-02   5.5009536e-02   4.8210654e-02   4.0097852e-02   3.1023571e-02   2.1354818e-02   1.1460411e-02   1.6986628e-03   7.5941167e-03
   5.3264124e-03   4.1636994e-03   1.4045540e-02   2.3970816e-02   3.3571236e-02   4.2470509e-02   5.0297115e-02   5.6697467e-02   6.1349005e-02   6.3972814e-02   6.4345299e-02   6.2308520e-02   5.7778779e-02   5.0753132e-02   4.1313534e-02   2.9628404e-02   1.5951480e-02   6.1789521e-04   1.5962468e-02   3.3314239e-02   5.0908211e-02   6.8175103e-02   8.4521048e-02   9.9344393e-02   1.1205332e-01   1.2208374e-01   1.2891703e-01   1.3209683e-01   1.3124471e-01   1.2607382e-01   1.1640044e-01   1.0215271e-01   8.3376424e-02   6.0237606e-02   3.3021664e-02   2.1291677e-03   3.1931751e-02   6.8556175e-02   1.0705611e-01   1.4667678e-01   1.8661500e-01   2.2603931e-01   2.6411100e-01   3.0000582e-01   3.3293538e-01   3.6216790e-01   3.8704758e-01   4.0701205e-01   4.2160745e-01   4.3050053e-01   4.3348772e-01   4.3050053e-01   4.2160745e-01   4.0701205e-01   3.8704758e-01   3.6216790e-01   3.3293538e-01   3.0000582e-01   2.6411100e-01   2.2603931e-01   1.8661500e-01   1.4667678e-01   1.0705611e-01   6.8556175e-02   3.1931751e-02   2.1291677e-03   3.3021664e-02   6.0237606e-02   8.3376424e-02   1.0215271e-01   1.1640044e-01   1.2607382e-01   1.3124471e-01   1.3209683e-01   1.2891703e-01   1.2208374e-01   1.1205332e-01   9.9344393e-02   8.4521048e-02   6.8175103e-02   5.0908211e-02   3.3314239e-02   1.5962468e-02   6.1789521e-04   1.5951480e-02   2.9628404e-02   4.1313534e-02   5.0753132e-02   5.7778779e-02   6.2308520e-02   6.4345299e-02   6.3972814e-02   6.1349005e-02   5.6697467e-02   5.0297115e-02   4.2470509e-02   3.3571236e-02   2.3970816e-02   1.4045540e-02   4.1636994e-03   5.3264124e-03
   3.1905793e-03   6.4657210e-03   1.6439118e-02   2.6370492e-02   3.5882714e-02   4.4593107e-02   5.2126645e-02   5.8129483e-02   6.2282358e-02   6.4313423e-02   6.4010054e-02   6.1229211e-02   5.5905946e-02   4.8059724e-02   3.7798261e-02   2.5318684e-02   1.0905860e-02   5.0721321e-03   2.2171346e-02   3.9881992e-02   5.7640908e-02   7.4846168e-02   9.0873435e-02   1.0509362e-01   1.1689131e-01   1.2568346e-01   1.3093780e-01   1.3219025e-01   1.2906105e-01   1.2126885e-01   1.0864234e-01   9.1129180e-02   6.8801640e-02   4.1858922e-02   1.0625926e-02   2.4451555e-02   6.2815129e-02   1.0380543e-01   1.4667678e-01   1.9061450e-01   2.3475447e-01   2.7820432e-01   3.2006579e-01   3.5945743e-01   3.9553732e-01   4.2752478e-01   4.5472081e-01   4.7652642e-01   4.9245838e-01   5.0216210e-01   5.0542095e-01   5.0216210e-01   4.9245838e-01   4.7652642e-01   4.5472081e-01   4.2752478e-01   3.9553732e-01   3.5945743e-01   3.2006579e-01   2.7820432e-01   2.3475447e-01   1.9061450e-01   1.4667678e-01   1.0380543e-01   6.2815129e-02   2.4451555e-02   1.0625926e-02   4.1858922e-02   6.8801640e-02   9.1129180e-02   1.0864234e-01   1.2126885e-01   1.2906105e-01   1.3219025e-01   1.3093780e-01   1.2568346e-01   1.1689131e-01   1.0509362e-01   9.0873435e-02   7.4846168e-02   5.7640908e-02   3.9881992e-02   2.2171346e-02   5.0721321e-03   1.0905860e-02   2.5318684e-02   3.7798261e-02   4.8059724e-02   5.5905946e-02   6.1229211e-02   6.4010054e-02   6.4313423e-02   6.2282358e-02   5.8129483e-02   5.2126645e-02   4.4593107e-02   3.5882714e-02   2.6370492e-02   1.6439118e-02   6.4657210e-03   3.1905793e-03
   1.2016945e-03   8.5927205e-03   1.8633098e-02   2.8550630e-02   3.7960434e-02   4.6474452e-02   5.3715036e-02   5.9328818e-02   6.3000388e-02   6.4465319e-02   6.3522090e-02   6.0042449e-02   5.3979839e-02   4.5375523e-02   3.4362127e-02   2.1164389e-02   6.0970014e-03   1.0440514e-02   2.7971809e-02   4.5954463e-02   6.3793231e-02   8.0855455e-02   9.6488235e-02   1.1003689e-01   1.2086417e-01   1.2836967e-01   1.3200885e-01   1.3131110e-01   1.2589624e-01   1.1548894e-01   9.9930653e-02   7.9188447e-02   5.3360652e-02   2.2678900e-02   1.2493515e-02   5.1666974e-02   9.4234519e-02   1.3948427e-01   1.8661500e-01   2.3475447e-01   2.8297999e-01   3.3034080e-01   3.7588146e-01   4.1866581e-01   4.5780060e-01   4.9245838e-01   5.2189882e-01   5.4548785e-01   5.6271424e-01   5.7320291e-01   5.7672481e-01   5.7320291e-01   5.6271424e-01   5.4548785e-01   5.2189882e-01   4.9245838e-01   4.5780060e-01   4.1866581e-01   3.7588146e-01   3.3034080e-01   2.8297999e-01   2.3475447e-01   1.8661500e-01   1.3948427e-01   9.4234519e-02   5.1666974e-02   1.2493515e-02   2.2678900e-02   5.3360652e-02   7.9188447e-02   9.9930653e-02   1.1548894e-01   1.2589624e-01   1.3131110e-01   1.3200885e-01   1.2836967e-01   1.2086417e-01   1.1003689e-01   9.6488235e-02   8.0855455e-02   6.3793231e-02   4.5954463e-02   2.7971809e-02   1.0440514e-02   6.0970014e-03   2.1164389e-02   3.4362127e-02   4.5375523e-02   5.3979839e-02   6.0042449e-02   6.3522090e-02   6.4465319e-02   6.3000388e-02   5.9328818e-02   5.3715036e-02   4.6474452e-02   3.7960434e-02   2.8550630e-02   1.8633098e-02   8.5927205e-03   1.2016945e-03
   6.2751981e-04   1.0535109e-02   2.0621843e-02   3.0510329e-02   3.9808962e-02   4.8125209e-02   5.5079558e-02   6.0319695e-02   6.3534425e-02   6.4466872e-02   6.2926487e-02   5.8799417e-02   5.2056833e-02   4.2760862e-02   3.1067843e-02   1.7228694e-02   1.5862741e-03   1.5430290e-02   3.3314239e-02   5.1492615e-02   6.9340240e-02   8.6195877e-02   1.0138017e-01   1.1421485e-01   1.2404266e-01   1.3024746e-01   1.3227385e-01   1.2964572e-01   1.2198319e-01   1.0901736e-01   9.0602329e-02   6.6724171e-02   3.7506417e-02   3.2118622e-03   3.5759443e-02   7.8876061e-02   1.2548479e-01   1.7482385e-01   2.2603931e-01   2.7820432e-01   3.3034080e-01   3.8144268e-01   4.3050053e-01   4.7652642e-01   5.1857866e-01   5.5578564e-01   5.8736801e-01   6.1265862e-01   6.3111980e-01   6.4235717e-01   6.4612995e-01   6.4235717e-01   6.3111980e-01   6.1265862e-01   5.8736801e-01   5.5578564e-01   5.1857866e-01   4.7652642e-01   4.3050053e-01   3.8144268e-01   3.3034080e-01   2.7820432e-01   2.2603931e-01   1.7482385e-01   1.2548479e-01   7.8876061e-02   3.5759443e-02   3.2118622e-03   3.7506417e-02   6.6724171e-02   9.0602329e-02   1.0901736e-01   1.2198319e-01   1.2964572e-01   1.3227385e-01   1.3024746e-01   1.2404266e-01   1.1421485e-01   1.0138017e-01   8.6195877e-02   6.9340240e-02   5.1492615e-02   3.3314239e-02   1.5430290e-02   1.5862741e-03   1.7228694e-02   3.1067843e-02   4.2760862e-02   5.2056833e-02   5.8799417e-02   6.2926487e-02   6.4466872e-02   6.3534425e-02   6.0319695e-02   5.5079558e-02   4.8125209e-02   3.9808962e-02   3.0510329e-02   2.0621843e-02   1.0535109e-02   6.2751981e-04
   2.2864908e-03   1.2285422e-02   2.2401739e-02   3.2250535e-02   4.1434436e-02   4.9557249e-02   5.6238229e-02   6.1126531e-02   6.3915346e-02   6.4355256e-02   6.2266310e-02   5.7548386e-02   5.0189424e-02   4.0271171e-02   2.7972163e-02   1.3567729e-02   2.5730869e-03   1.9993718e-02   3.8159290e-02   5.6468692e-02   7.4269218e-02   9.0873435e-02   1.0557782e-01   1.1768263e-01   1.2651256e-01   1.3143737e-01   1.3189212e-01   1.2739616e-01   1.1757049e-01   1.0215271e-01   8.1009268e-02   5.4144407e-02   2.1705569e-02   1.6015027e-02   5.8582764e-02   1.0542697e-01   1.5585116e-01   2.0904688e-01   2.6411100e-01   3.2006579e-01   3.7588146e-01   4.3050053e-01   4.8286326e-01   5.3193359e-01   5.7672481e-01   6.1632424e-01   6.4991628e-01   6.7680307e-01   6.9642236e-01   7.0836187e-01   7.1236992e-01   7.0836187e-01   6.9642236e-01   6.7680307e-01   6.4991628e-01   6.1632424e-01   5.7672481e-01   5.3193359e-01   4.8286326e-01   4.3050053e-01   3.7588146e-01   3.2006579e-01   2.6411100e-01   2.0904688e-01   1.5585116e-01   1.0542697e-01   5.8582764e-02   1.6015027e-02   2.1705569e-02   5.4144407e-02   8.1009268e-02   1.0215271e-01   1.1757049e-01   1.2739616e-01   1.3189212e-01   1.3143737e-01   1.2651256e-01   1.1768263e-01   1.0557782e-01   9.0873435e-02   7.4269218e-02   5.6468692e-02   3.8159290e-02   1.9993718e-02   2.5730869e-03   1.3567729e-02   2.7972163e-02   4.0271171e-02   5.0189424e-02   5.7548386e-02   6.2266310e-02   6.4355256e-02   6.3915346e-02   6.1126531e-02   5.6238229e-02   4.9557249e-02   4.1434436e-02   3.2250535e-02   2.2401739e-02   1.2285422e-02   2.2864908e-03
   3.7665726e-03   1.3838020e-02   2.3970816e-02   3.3773565e-02   4.2844018e-02   5.0783031e-02   5.7209132e-02   6.1773199e-02   6.4172803e-02   6.4165673e-02   6.1581844e-02   5.6334001e-02   4.8425610e-02   3.7956499e-02   2.5125578e-02   1.0230513e-02   6.3357604e-03   2.4091699e-02   4.2476898e-02   6.0864737e-02   7.8577637e-02   9.4904548e-02   1.0912022e-01   1.2050573e-01   1.2836967e-01   1.3206938e-01   1.3103166e-01   1.2477219e-01   1.1291321e-01   9.5198737e-02   7.1506891e-02   4.1858922e-02   6.4244819e-03   3.4477003e-02   8.0379045e-02   1.3067489e-01   1.8462828e-01   2.4138800e-01   3.0000582e-01   3.5945743e-01   4.1866581e-01   4.7652642e-01   5.3193359e-01   5.8380732e-01   6.3111980e-01   6.7292087e-01   7.0836187e-01   7.3671693e-01   7.5740138e-01   7.6998662e-01   7.7421102e-01   7.6998662e-01   7.5740138e-01   7.3671693e-01   7.0836187e-01   6.7292087e-01   6.3111980e-01   5.8380732e-01   5.3193359e-01   4.7652642e-01   4.1866581e-01   3.5945743e-01   3.0000582e-01   2.4138800e-01   1.8462828e-01   1.3067489e-01   8.0379045e-02   3.4477003e-02   6.4244819e-03   4.1858922e-02   7.1506891e-02   9.5198737e-02   1.1291321e-01   1.2477219e-01   1.3103166e-01   1.3206938e-01   1.2836967e-01   1.2050573e-01   1.0912022e-01   9.4904548e-02   7.8577637e-02   6.0864737e-02   4.2476898e-02   2.4091699e-02   6.3357604e-03   1.0230513e-02   2.5125578e-02   3.7956499e-02   4.8425610e-02   5.6334001e-02   6.1581844e-02   6.4165673e-02   6.4172803e-02   6.1773199e-02   5.7209132e-02   5.0783031e-02   4.2844018e-02   3.3773565e-02   2.3970816e-02   1.3838020e-02   3.7665726e-03
   5.0608164e-03   1.5188781e-02   2.5328365e-02   3.5082663e-02   4.4045370e-02   5.1815014e-02   5.8009770e-02   6.2282358e-02   6.4334532e-02   6.3930669e-02   6.0909952e-02   5.5196700e-02   4.6808411e-02   3.5861178e-02   2.2572182e-02   7.2590649e-03   9.6639195e-03   2.7692991e-02   4.6245062e-02   6.4670892e-02   8.2270888e-02   9.8313153e-02   1.1205332e-01   1.2275561e-01   1.2971457e-01   1.3227681e-01   1.2986210e-01   1.2198319e-01   1.0826379e-01   8.8453952e-02   6.2442586e-02   3.0266427e-02   7.8847537e-03   5.1666974e-02   1.0058506e-01   1.5399982e-01   2.1113934e-01   2.7111406e-01   3.3293538e-01   3.9553732e-01   4.5780060e-01   5.1857866e-01   5.7672481e-01   6.3111980e-01   6.8069911e-01   7.2447919e-01   7.6158184e-01   7.9125621e-01   8.1289766e-01   8.2606300e-01   8.3048176e-01   8.2606300e-01   8.1289766e-01   7.9125621e-01   7.6158184e-01   7.2447919e-01   6.8069911e-01   6.3111980e-01   5.7672481e-01   5.1857866e-01   4.5780060e-01   3.9553732e-01   3.3293538e-01   2.7111406e-01   2.1113934e-01   1.5399982e-01   1.0058506e-01   5.1666974e-02   7.8847537e-03   3.0266427e-02   6.2442586e-02   8.8453952e-02   1.0826379e-01   1.2198319e-01   1.2986210e-01   1.3227681e-01   1.2971457e-01   1.2275561e-01   1.1205332e-01   9.8313153e-02   8.2270888e-02   6.4670892e-02   4.6245062e-02   2.7692991e-02   9.6639195e-03   7.2590649e-03   2.2572182e-02   3.5861178e-02   4.6808411e-02   5.5196700e-02   6.0909952e-02   6.3930669e-02   6.4334532e-02   6.2282358e-02   5.8009770e-02   5.1815014e-02   4.4045370e-02   3.5082663e-02   2.5328365e-02   1.5188781e-02   5.0608164e-03
   6.1637438e-03   1.6334814e-02   2.6474582e-02   3.6181573e-02   4.5046176e-02   5.2665123e-02   5.8656506e-02   6.2674852e-02   6.4425756e-02   6.3679549e-02   6.0283529e-02   5.4172255e-02   4.5375523e-02   3.4023633e-02   2.0349680e-02   4.6886651e-03   1.2526669e-02   3.0773291e-02   4.9448507e-02   6.7883560e-02   8.5359899e-02   1.0112771e-01   1.1442622e-01   1.2450526e-01   1.3064743e-01   1.3219025e-01   1.2854765e-01   1.1923011e-01   1.0386285e-01   8.2201454e-02   5.4144407e-02   1.9742117e-02   2.0797967e-02   6.7110361e-02   1.1867481e-01   1.7482385e-01   2.3475447e-01   2.9754372e-01   3.6216790e-01   4.2752478e-01   4.9245838e-01   5.5578564e-01   6.1632424e-01   6.7292087e-01   7.2447919e-01   7.6998662e-01   8.0853939e-01   8.3936498e-01   8.6184140e-01   8.7551285e-01   8.8010117e-01   8.7551285e-01   8.6184140e-01   8.3936498e-01   8.0853939e-01   7.6998662e-01   7.2447919e-01   6.7292087e-01   6.1632424e-01   5.5578564e-01   4.9245838e-01   4.2752478e-01   3.6216790e-01   2.9754372e-01   2.3475447e-01   1.7482385e-01   1.1867481e-01   6.7110361e-02   2.0797967e-02   1.9742117e-02   5.4144407e-02   8.2201454e-02   1.0386285e-01   1.1923011e-01   1.2854765e-01   1.3219025e-01   1.3064743e-01   1.2450526e-01   1.1442622e-01   1.0112771e-01   8.5359899e-02   6.7883560e-02   4.9448507e-02   3.0773291e-02   1.2526669e-02   4.6886651e-03   2.0349680e-02   3.4023633e-02   4.5375523e-02   5.4172255e-02   6.0283529e-02   6.3679549e-02   6.4425756e-02   6.2674852e-02   5.8656506e-02   5.2665123e-02   4.5046176e-02   3.6181573e-02   2.6474582e-02   1.6334814e-02   6.1637438e-03
   7.0711311e-03   1.7274179e-02   2.7410237e-02   3.7074154e-02   4.5853709e-02   5.3344283e-02   5.9164049e-02   6.2969194e-02   6.4468660e-02   6.3437887e-02   5.9731063e-02   5.3291410e-02   4.4159078e-02   3.2476298e-02   1.8489500e-02   2.5482061e-03   1.4899402e-02   3.3314239e-02   5.2077286e-02   7.0503562e-02   8.7858772e-02   1.0337825e-01   1.1628766e-01   1.2582495e-01   1.3126290e-01   1.3193162e-01   1.2724033e-01   1.1669778e-01   9.9930653e-02   7.6699304e-02   4.6910398e-02   1.0625926e-02   3.1931751e-02   8.0379045e-02   1.3417464e-01   1.9262731e-01   2.5490800e-01   3.2006579e-01   3.8704758e-01   4.5472081e-01   5.2189882e-01   5.8736801e-01   6.4991628e-01   7.0836187e-01   7.6158184e-01   8.0853939e-01   8.4830938e-01   8.8010117e-01   9.0327833e-01   9.1737450e-01   9.2210512e-01   9.1737450e-01   9.0327833e-01   8.8010117e-01   8.4830938e-01   8.0853939e-01   7.6158184e-01   7.0836187e-01   6.4991628e-01   5.8736801e-01   5.2189882e-01   4.5472081e-01   3.8704758e-01   3.2006579e-01   2.5490800e-01   1.9262731e-01   1.3417464e-01   8.0379045e-02   3.1931751e-02   1.0625926e-02   4.6910398e-02   7.6699304e-02   9.9930653e-02   1.1669778e-01   1.2724033e-01   1.3193162e-01   1.3126290e-01   1.2582495e-01   1.1628766e-01   1.0337825e-01   8.7858772e-02   7.0503562e-02   5.2077286e-02   3.3314239e-02   1.4899402e-02   2.5482061e-03   1.8489500e-02   3.2476298e-02   4.4159078e-02   5.3291410e-02   5.9731063e-02   6.3437887e-02   6.4468660e-02   6.2969194e-02   5.9164049e-02   5.3344283e-02   4.5853709e-02   3.7074154e-02   2.7410237e-02   1.7274179e-02   7.0711311e-03
   7.7798141e-03   1.8005649e-02   2.8136383e-02   3.7764048e-02   4.6474452e-02   5.3862001e-02   5.9545029e-02   6.3181127e-02   6.4481971e-02   6.3227122e-02   5.9276292e-02   5.2579615e-02   4.3185481e-02   3.1245597e-02   1.7016961e-02   8.6059093e-04   1.6763128e-02   3.5302435e-02   5.4125436e-02   7.2534363e-02   8.9782538e-02   1.0509362e-01   1.1768263e-01   1.2677823e-01   1.3164551e-01   1.3160884e-01   1.2607382e-01   1.1454796e-01   9.6659189e-02   7.2171754e-02   4.0998897e-02   3.2118622e-03   4.0955097e-02   9.1103995e-02   1.4667678e-01   2.0696338e-01   2.7111406e-01   3.3815575e-01   4.0701205e-01   4.7652642e-01   5.4548785e-01   6.1265862e-01   6.7680307e-01   7.3671693e-01   7.9125621e-01   8.3936498e-01   8.8010117e-01   9.1265986e-01   9.3639318e-01   9.5082642e-01   9.5566996e-01   9.5082642e-01   9.3639318e-01   9.1265986e-01   8.8010117e-01   8.3936498e-01   7.9125621e-01   7.3671693e-01   6.7680307e-01   6.1265862e-01   5.4548785e-01   4.7652642e-01   4.0701205e-01   3.3815575e-01   2.7111406e-01   2.0696338e-01   1.4667678e-01   9.1103995e-02   4.0955097e-02   3.2118622e-03   4.0998897e-02   7.2171754e-02   9.6659189e-02   1.1454796e-01   1.2607382e-01   1.3160884e-01   1.3164551e-01   1.2677823e-01   1.1768263e-01   1.0509362e-01   8.9782538e-02   7.2534363e-02   5.4125436e-02   3.5302435e-02   1.6763128e-02   8.6059093e-04   1.7016961e-02   3.1245597e-02   4.3185481e-02   5.2579615e-02   5.9276292e-02   6.3227122e-02   6.4481971e-02   6.3181127e-02   5.9545029e-02   5.3862001e-02   4.6474452e-02   3.7764048e-02   2.8136383e-02   1.8005649e-02   7.7798141e-03
   8.2875181e-03   1.8528497e-02   2.8654108e-02   3.8254392e-02   4.6913781e-02   5.4226031e-02   5.9809638e-02   6.3323261e-02   6.4480602e-02   6.3064242e-02   5.8937931e-02   5.2056833e-02   4.2475326e-02   3.0351989e-02   1.5951480e-02   3.5686762e-04   1.8103843e-02   3.6728529e-02   5.5589738e-02   7.3980484e-02   9.1145163e-02   1.0629903e-01   1.1864946e-01   1.2741844e-01   1.3186557e-01   1.3131110e-01   1.2515810e-01   1.1291321e-01   9.4205356e-02   6.8801640e-02   3.6620115e-02   2.2612202e-03   4.7599468e-02   9.8986180e-02   1.5585116e-01   2.1747066e-01   2.8297999e-01   3.5139000e-01   4.2160745e-01   4.9245838e-01   5.6271424e-01   6.3111980e-01   6.9642236e-01   7.5740138e-01   8.1289766e-01   8.6184140e-01   9.0327833e-01   9.3639318e-01   9.6052979e-01   9.7520747e-01   9.8013289e-01   9.7520747e-01   9.6052979e-01   9.3639318e-01   9.0327833e-01   8.6184140e-01   8.1289766e-01   7.5740138e-01   6.9642236e-01   6.3111980e-01   5.6271424e-01   4.9245838e-01   4.2160745e-01   3.5139000e-01   2.8297999e-01   2.1747066e-01   1.5585116e-01   9.8986180e-02   4.7599468e-02   2.2612202e-03   3.6620115e-02   6.8801640e-02   9.4205356e-02   1.1291321e-01   1.2515810e-01   1.3131110e-01   1.3186557e-01   1.2741844e-01   1.1864946e-01   1.0629903e-01   9.1145163e-02   7.3980484e-02   5.5589738e-02   3.6728529e-02   1.8103843e-02   3.5686762e-04   1.5951480e-02   3.0351989e-02   4.2475326e-02   5.2056833e-02   5.8937931e-02   6.3064242e-02   6.4480602e-02   6.3323261e-02   5.9809638e-02   5.4226031e-02   4.6913781e-02   3.8254392e-02   2.8654108e-02   1.8528497e-02   8.2875181e-03
   8.5927205e-03   1.8842329e-02   2.8964332e-02   3.8547589e-02   4.7175719e-02   5.4442102e-02   5.9965357e-02   6.3404805e-02   6.4475392e-02   6.2961549e-02   5.8729479e-02   5.1737405e-02   4.2043338e-02   2.9810024e-02   1.5306759e-02   1.0920903e-03   1.8911974e-02   3.7586442e-02   5.6468692e-02   7.4846168e-02   9.1957882e-02   1.0701402e-01   1.1921736e-01   1.2778584e-01   1.3197579e-01   1.3110499e-01   1.2457499e-01   1.1189195e-01   9.2685381e-02   6.6724171e-02   3.3929299e-02   5.6171334e-03   5.1666974e-02   1.0380543e-01   1.6145493e-01   2.2388347e-01   2.9021726e-01   3.5945743e-01   4.3050053e-01   5.0216210e-01   5.7320291e-01   6.4235717e-01   7.0836187e-01   7.6998662e-01   8.2606300e-01   8.7551285e-01   9.1737450e-01   9.5082642e-01   9.7520747e-01   9.9003328e-01   9.9500833e-01   9.9003328e-01   9.7520747e-01   9.5082642e-01   9.1737450e-01   8.7551285e-01   8.2606300e-01   7.6998662e-01   7.0836187e-01   6.4235717e-01   5.7320291e-01   5.0216210e-01   4.3050053e-01   3.5945743e-01   2.9021726e-01   2.2388347e-01   1.6145493e-01   1.0380543e-01   5.1666974e-02   5.6171334e-03   3.3929299e-02   6.6724171e-02   9.2685381e-02   1.1189195e-01   1.2457499e-01   1.3110499e-01   1.3197579e-01   1.2778584e-01   1.1921736e-01   1.0701402e-01   9.1957882e-02   7.4846168e-02   5.6468692e-02   3.7586442e-02   1.8911974e-02   1.0920903e-03   1.5306759e-02   2.9810024e-02   4.2043338e-02   5.1737405e-02   5.8729479e-02   6.2961549e-02   6.4475392e-02   6.3404805e-02   5.9965357e-02   5.4442102e-02   4.7175719e-02   3.8547589e-02   2.8964332e-02   1.8842329e-02   8.5927205e-03
   8.6945492e-03   1.8946957e-02   2.9067669e-02   3.8645150e-02   4.7262751e-02   5.4513730e-02   6.0016751e-02   6.3431359e-02   6.4472921e-02   6.2926487e-02   5.8659087e-02   5.1629967e-02   4.1898360e-02   2.9628404e-02   1.5090950e-02   1.3379496e-03   1.9181960e-02   3.7872777e-02   5.6761722e-02   7.5134376e-02   9.2227953e-02   1.0725095e-01   1.1940458e-01   1.2790548e-01   1.3200885e-01   1.3103166e-01   1.2437494e-01   1.1154471e-01   9.2170692e-02   6.6022353e-02   3.3021664e-02   6.7478963e-03   5.3036415e-02   1.0542697e-01   1.6333953e-01   2.2603931e-01   2.9264946e-01   3.6216790e-01   4.3348772e-01   5.0542095e-01   5.7672481e-01   6.4612995e-01   7.1236992e-01   7.7421102e-01   8.3048176e-01   8.8010117e-01   9.2210512e-01   9.5566996e-01   9.8013289e-01   9.9500833e-01   1.0000000e+00   9.9500833e-01   9.8013289e-01   9.5566996e-01   9.2210512e-01   8.8010117e-01   8.3048176e-01   7.7421102e-01   7.1236992e-01   6.4612995e-01   5.7672481e-01   5.0542095e-01   4.3348772e-01   3.6216790e-01   2.9264946e-01   2.2603931e-01   1.6333953e-01   1.0542697e-01   5.3036415e-02   6.7478963e-03   3.3021664e-02   6.6022353e-02   9.2170692e-02   1.1154471e-01   1.2437494e-01   1.3103166e-01   1.3200885e-01   1.2790548e-01   1.1940458e-01   1.0725095e-01   9.2227953e-02   7.5134376e-02   5.6761722e-02   3.7872777e-02   1.9181960e-02   1.3379496e-03   1.5090950e-02   2.9628404e-02   4.1898360e-02   5.1629967e-02   5.8659087e-02   6.2926487e-02   6.4472921e-02   6.3431359e-02   6.0016751e-02   5.4513730e-02   4.7262751e-02   3.8645150e-02   2.9067669e-02   1.8946957e-02   8.6945492e-03
   8.5927205e-03   1.8842329e-02   2.8964332e-02   3.8547589e-02   4.7175719e-02   5.4442102e-02   5.9965357e-02   6.3404805e-02   6.4475392e-02   6.2961549e-02   5.8729479e-02   5.1737405e-02   4.2043338e-02   2.9810024e-02   1.5306759e-02   1.0920903e-03   1.8911974e-02   3.7586442e-02   5.6468692e-02   7.4846168e-02   9.1957882e-02   1.0701402e-01   1.1921736e-01   1.2778584e-01   1.3197579e-01   1.3110499e-01   1.2457499e-01   1.1189195e-01   9.2685381e-02   6.6724171e-02   3.3929299e-02   5.6171334e-03   5.1666974e-02   1.0380543e-01   1.6145493e-01   2.2388347e-01   2.9021726e-01   3.5945743e-01   4.3050053e-01   5.0216210e-01   5.7320291e-01   6.4235717e-01   7.0836187e-01   7.6998662e-01   8.2606300e-01   8.7551285e-01   9.1737450e-01   9.5082642e-01   9.7520747e-01   9.9003328e-01   9.9500833e-01   9.9003328e-01   9.7520747e-01   9.5082642e-01   9.1737450e-01   8.7551285e-01   8.2606300e-01   7.6998662e-01   7.0836187e-01   6.4235717e-01   5.7320291e-01   5.0216210e-01   4.3050053e-01   3.5945743e-01   2.9021726e-01   2.2388347e-01   1.6145493e-01   1.0380543e-01   5.1666974e-02   5.6171334e-03   3.3929299e-02   6.6724171e-02   9.2685381e-02   1.1189195e-01   1.2457499e-01   1.3110499e-01   1.3197579e-01   1.2778584e-01   1.1921736e-01   1.0701402e-01   9.1957882e-02   7.4846168e-02   5.6468692e-02   3.7586442e-02   1.8911974e-02   1.0920903e-03   1.5306759e-02   2.9810024e-02   4.2043338e-02   5.1737405e-02   5.8729479e-02   6.2961549e-02   6.4475392e-02   6.3404805e-02   5.9965357e-02   5.4442102e-02   4.7175719e-02   3.8547589e-02   2.8964332e-02   1.8842329e-02   8.5927205e-03
   8.2875181e-03   1.8528497e-02   2.8654108e-02   3.8254392e-02   4.6913781e-02   5.4226031e-02   5.9809638e-02   6.3323261e-02   6.4480602e-02   6.3064242e-02   5.8937931e-02   5.2056833e-02   4.2475326e-02   3.0351989e-02   1.5951480e-02   3.5686762e-04   1.8103843e-02   3.6728529e-02   5.5589738e-02   7.3980484e-02   9.1145163e-02   1.0629903e-01   1.1864946e-01   1.2741844e-01   1.3186557e-01   1.3131110e-01   1.2515810e-01   1.1291321e-01   9.4205356e-02   6.8801640e-02   3.6620115e-02   2.2612202e-03   4.7599468e-02   9.8986180e-02   1.5585116e-01   2.1747066e-01   2.8297999e-01   3.5139000e-01   4.2160745e-01   4.9245838e-01   5.6271424e-01   6.3111980e-01   6.9642236e-01   7.5740138e-01   8.1289766e-01   8.6184140e-01   9.0327833e-01   9.3639318e-01   9.6052979e-01   9.7520747e-01   9.8013289e-01   9.7520747e-01   9.6052979e-01   9.3639318e-01   9.0327833e-01   8.6184140e-01   8.1289766e-01   7.5740138e-01   6.9642236e-01   6.3111980e-01   5.6271424e-01   4.9245838e-01   4.2160745e-01   3.5139000e-01   2.8297999e-01   2.1747066e-01   1.5585116e-01   9.8986180e-02   4.7599468e-02   2.2612202e-03   3.6620115e-02   6.8801640e-02   9.4205356e-02   1.1291321e-01   1.2515810e-01   1.3131110e-01   1.3186557e-01   1.2741844e-01   1.1864946e-01   1.0629903e-01   9.1145163e-02   7.3980484e-02   5.5589738e-02   3.6728529e-02   1.8103843e-02   3.5686762e-04   1.5951480e-02   3.0351989e-02   4.2475326e-02   5.2056833e-02   5.8937931e-02   6.3064242e-02   6.4480602e-02   6.3323261e-02   5.9809638e-02   5.4226031e-02   4.6913781e-02   3.8254392e-02   2.8654108e-02   1.8528497e-02   8.2875181e-03
   7.7798141e-03   1.8005649e-02   2.8136383e-02   3.7764048e-02   4.6474452e-02   5.3862001e-02   5.9545029e-02   6.3181127e-02   6.4481971e-02   6.3227122e-02   5.9276292e-02   5.2579615e-02   4.3185481e-02   3.1245597e-02   1.7016961e-02   8.6059093e-04   1.6763128e-02   3.5302435e-02   5.4125436e-02   7.2534363e-02   8.9782538e-02   1.0509362e-01   1.1768263e-01   1.2677823e-01   1.3164551e-01   1.3160884e-01   1.2607382e-01   1.1454796e-01   9.6659189e-02   7.2171754e-02   4.0998897e-02   3.2118622e-03   4.0955097e-02   9.1103995e-02   1.4667678e-01   2.0696338e-01   2.7111406e-01   3.3815575e-01   4.0701205e-01   4.7652642e-01   5.4548785e-01   6.1265862e-01   6.7680307e-01   7.3671693e-01   7.9125621e-01   8.3936498e-01   8.8010117e-01   9.1265986e-01   9.3639318e-01   9.5082642e-01   9.5566996e-01   9.5082642e-01   9.3639318e-01   9.1265986e-01   8.8010117e-01   8.3936498e-01   7.9125621e-01   7.3671693e-01   6.7680307e-01   6.1265862e-01   5.4548785e-01   4.7652642e-01   4.0701205e-01   3.3815575e-01   2.7111406e-01   2.0696338e-01   1.4667678e-01   9.1103995e-02   4.0955097e-02   3.2118622e-03   4.0998897e-02   7.2171754e-02   9.6659189e-02   1.1454796e-01   1.2607382e-01   1.3160884e-01   1.3164551e-01   1.2677823e-01   1.1768263e-01   1.0509362e-01   8.9782538e-02   7.2534363e-02   5.4125436e-02   3.5302435e-02   1.6763128e-02   8.6059093e-04   1.7016961e-02   3.1245597e-02   4.3185481e-02   5.2579615e-02   5.9276292e-02   6.3227122e-02   6.4481971e-02   6.3181127e-02   5.9545029e-02   5.3862001e-02   4.6474452e-02   3.7764048e-02   2.8136383e-02   1.8005649e-02   7.7798141e-03
   7.0711311e-03   1.7274179e-02   2.7410237e-02   3.7074154e-02   4.5853709e-02   5.3344283e-02   5.9164049e-02   6.2969194e-02   6.4468660e-02   6.3437887e-02   5.9731063e-02   5.3291410e-02   4.4159078e-02   3.2476298e-02   1.8489500e-02   2.5482061e-03   1.4899402e-02   3.3314239e-02   5.2077286e-02   7.0503562e-02   8.7858772e-02   1.0337825e-01   1.1628766e-01   1.2582495e-01   1.3126290e-01   1.3193162e-01   1.2724033e-01   1.1669778e-01   9.9930653e-02   7.6699304e-02   4.6910398e-02   1.0625926e-02   3.1931751e-02   8.0379045e-02   1.3417464e-01   1.9262731e-01   2.5490800e-01   3.2006579e-01   3.8704758e-01   4.5472081e-01   5.2189882e-01   5.8736801e-01   6.4991628e-01   7.0836187e-01   7.6158184e-01   8.0853939e-01   8.4830938e-01   8.8010117e-01   9.0327833e-01   9.1737450e-01   9.2210512e-01   9.1737450e-01   9.0327833e-01   8.8010117e-01   8.4830938e-01   8.0853939e-01   7.6158184e-01   7.0836187e-01   6.4991628e-01   5.8736801e-01   5.2189882e-01   4.5472081e-01   3.8704758e-01   3.2006579e-01   2.5490800e-01   1.9262731e-01   1.3417464e-01   8.0379045e-02   3.1931751e-02   1.0625926e-02   4.6910398e-02   7.6699304e-02   9.9930653e-02   1.1669778e-01   1.2724033e-01   1.3193162e-01   1.3126290e-01   1.2582495e-01   1.1628766e-01   1.0337825e-01   8.7858772e-02   7.0503562e-02   5.2077286e-02   3.3314239e-02   1.4899402e-02   2.5482061e-03   1.8489500e-02   3.2476298e-02   4.4159078e-02   5.3291410e-02   5.9731063e-02   6.3437887e-02   6.4468660e-02   6.2969194e-02   5.9164049e-02   5.3344283e-02   4.5853709e-02   3.7074154e-02   2.7410237e-02   1.7274179e-02   7.0711311e-03
   6.1637438e-03   1.6334814e-02   2.6474582e-02   3.6181573e-02   4.5046176e-02   5.2665123e-02   5.8656506e-02   6.2674852e-02   6.4425756e-02   6.3679549e-02   6.0283529e-02   5.4172255e-02   4.5375523e-02   3.4023633e-02   2.0349680e-02   4.6886651e-03   1.2526669e-02   3.0773291e-02   4.9448507e-02   6.7883560e-02   8.5359899e-02   1.0112771e-01   1.1442622e-01   1.2450526e-01   1.3064743e-01   1.3219025e-01   1.2854765e-01   1.1923011e-01   1.0386285e-01   8.2201454e-02   5.4144407e-02   1.9742117e-02   2.0797967e-02   6.7110361e-02   1.1867481e-01   1.7482385e-01   2.3475447e-01   2.9754372e-01   3.6216790e-01   4.2752478e-01   4.9245838e-01   5.5578564e-01   6.1632424e-01   6.7292087e-01   7.2447919e-01   7.6998662e-01   8.0853939e-01   8.3936498e-01   8.6184140e-01   8.7551285e-01   8.8010117e-01   8.7551285e-01   8.6184140e-01   8.3936498e-01   8.0853939e-01   7.6998662e-01   7.2447919e-01   6.7292087e-01   6.1632424e-01   5.5578564e-01   4.9245838e-01   4.2752478e-01   3.6216790e-01   2.9754372e-01   2.3475447e-01   1.7482385e-01   1.1867481e-01   6.7110361e-02   2.0797967e-02   1.9742117e-02   5.4144407e-02   8.2201454e-02   1.0386285e-01   1.1923011e-01   1.2854765e-01   1.3219025e-01   1.3064743e-01   1.2450526e-01   1.1442622e-01   1.0112771e-01   8.5359899e-02   6.7883560e-02   4.9448507e-02   3.0773291e-02   1.2526669e-02   4.6886651e-03   2.0349680e-02   3.4023633e-02   4.5375523e-02   5.4172255e-02   6.0283529e-02   6.3679549e-02   6.4425756e-02   6.2674852e-02   5.8656506e-02   5.2665123e-02   4.5046176e-02   3.6181573e-02   2.6474582e-02   1.6334814e-02   6.1637438e-03
   5.0608164e-03   1.5188781e-02   2.5328365e-02   3.5082663e-02   4.4045370e-02   5.1815014e-02   5.8009770e-02   6.2282358e-02   6.4334532e-02   6.3930669e-02   6.0909952e-02   5.5196700e-02   4.6808411e-02   3.5861178e-02   2.2572182e-02   7.2590649e-03   9.6639195e-03   2.7692991e-02   4.6245062e-02   6.4670892e-02   8.2270888e-02   9.8313153e-02   1.1205332e-01   1.2275561e-01   1.2971457e-01   1.3227681e-01   1.2986210e-01   1.2198319e-01   1.0826379e-01   8.8453952e-02   6.2442586e-02   3.0266427e-02   7.8847537e-03   5.1666974e-02   1.0058506e-01   1.5399982e-01   2.1113934e-01   2.7111406e-01   3.3293538e-01   3.9553732e-01   4.5780060e-01   5.1857866e-01   5.7672481e-01   6.3111980e-01   6.8069911e-01   7.2447919e-01   7.6158184e-01   7.9125621e-01   8.1289766e-01   8.2606300e-01   8.3048176e-01   8.2606300e-01   8.1289766e-01   7.9125621e-01   7.6158184e-01   7.2447919e-01   6.8069911e-01   6.3111980e-01   5.7672481e-01   5.1857866e-01   4.5780060e-01   3.9553732e-01   3.3293538e-01   2.7111406e-01   2.1113934e-01   1.5399982e-01   1.0058506e-01   5.1666974e-02   7.8847537e-03   3.0266427e-02   6.2442586e-02   8.8453952e-02   1.0826379e-01   1.2198319e-01   1.2986210e-01   1.3227681e-01   1.2971457e-01   1.2275561e-01   1.1205332e-01   9.8313153e-02   8.2270888e-02   6.4670892e-02   4.6245062e-02   2.7692991e-02   9.6639195e-03   7.2590649e-03   2.2572182e-02   3.5861178e-02   4.6808411e-02   5.5196700e-02   6.0909952e-02   6.3930669e-02   6.4334532e-02   6.2282358e-02   5.8009770e-02   5.1815014e-02   4.4045370e-02   3.5082663e-02   2.5328365e-02   1.5188781e-02   5.0608164e-03
   3.7665726e-03   1.3838020e-02   2.3970816e-02   3.3773565e-02   4.2844018e-02   5.0783031e-02   5.7209132e-02   6.1773199e-02   6.4172803e-02   6.4165673e-02   6.1581844e-02   5.6334001e-02   4.8425610e-02   3.7956499e-02   2.5125578e-02   1.0230513e-02   6.3357604e-03   2.4091699e-02   4.2476898e-02   6.0864737e-02   7.8577637e-02   9.4904548e-02   1.0912022e-01   1.2050573e-01   1.2836967e-01   1.3206938e-01   1.3103166e-01   1.2477219e-01   1.1291321e-01   9.5198737e-02   7.1506891e-02   4.1858922e-02   6.4244819e-03   3.4477003e-02   8.0379045e-02   1.3067489e-01   1.8462828e-01   2.4138800e-01   3.0000582e-01   3.5945743e-01   4.1866581e-01   4.7652642e-01   5.3193359e-01   5.8380732e-01   6.3111980e-01   6.7292087e-01   7.0836187e-01   7.3671693e-01   7.5740138e-01   7.6998662e-01   7.7421102e-01   7.6998662e-01   7.5740138e-01   7.3671693e-01   7.0836187e-01   6.7292087e-01   6.3111980e-01   5.8380732e-01   5.3193359e-01   4.7652642e-01   4.1866581e-01   3.5945743e-01   3.0000582e-01   2.4138800e-01   1.8462828e-01   1.3067489e-01   8.0379045e-02   3.4477003e-02   6.4244819e-03   4.1858922e-02   7.1506891e-02   9.5198737e-02   1.1291321e-01   1.2477219e-01   1.3103166e-01   1.3206938e-01   1.2836967e-01   1.2050573e-01   1.0912022e-01   9.4904548e-02   7.8577637e-02   6.0864737e-02   4.2476898e-02   2.4091699e-02   6.3357604e-03   1.0230513e-02   2.5125578e-02   3.7956499e-02   4.8425610e-02   5.6334001e-02   6.1581844e-02   6.4165673e-02   6.4172803e-02   6.1773199e-02   5.7209132e-02   5.0783031e-02   4.2844018e-02   3.3773565e-02   2.3970816e-02   1.3838020e-02   3.7665726e-03
   2.2864908e-03   1.2285422e-02   2.2401739e-02   3.2250535e-02   4.1434436e-02   4.9557249e-02   5.6238229e-02   6.1126531e-02   6.3915346e-02   6.4355256e-02   6.2266310e-02   5.7548386e-02   5.0189424e-02   4.0271171e-02   2.7972163e-02   1.3567729e-02   2.5730869e-03   1.9993718e-02   3.8159290e-02   5.6468692e-02   7.4269218e-02   9.0873435e-02   1.0557782e-01   1.1768263e-01   1.2651256e-01   1.3143737e-01   1.3189212e-01   1.2739616e-01   1.1757049e-01   1.0215271e-01   8.1009268e-02   5.4144407e-02   2.1705569e-02   1.6015027e-02   5.8582764e-02   1.0542697e-01   1.5585116e-01   2.0904688e-01   2.6411100e-01   3.2006579e-01   3.7588146e-01   4.3050053e-01   4.8286326e-01   5.3193359e-01   5.7672481e-01   6.1632424e-01   6.4991628e-01   6.7680307e-01   6.9642236e-01   7.0836187e-01   7.1236992e-01   7.0836187e-01   6.9642236e-01   6.7680307e-01   6.4991628e-01   6.1632424e-01   5.7672481e-01   5.3193359e-01   4.8286326e-01   4.3050053e-01   3.7588146e-01   3.2006579e-01   2.6411100e-01   2.0904688e-01   1.5585116e-01   1.0542697e-01   5.8582764e-02   1.6015027e-02   2.1705569e-02   5.4144407e-02   8.1009268e-02   1.0215271e-01   1.1757049e-01   1.2739616e-01   1.3189212e-01   1.3143737e-01   1.2651256e-01   1.1768263e-01   1.0557782e-01   9.0873435e-02   7.4269218e-02   5.6468692e-02   3.8159290e-02   1.9993718e-02   2.5730869e-03   1.3567729e-02   2.7972163e-02   4.0271171e-02   5.0189424e-02   5.7548386e-02   6.2266310e-02   6.4355256e-02   6.3915346e-02   6.1126531e-02   5.6238229e-02   4.9557249e-02   4.1434436e-02   3.2250535e-02   2.2401739e-02   1.2285422e-02   2.2864908e-03
   6.2751981e-04   1.0535109e-02   2.0621843e-02   3.0510329e-02   3.9808962e-02   4.8125209e-02   5.5079558e-02   6.0319695e-02   6.3534425e-02   6.4466872e-02   6.2926487e-02   5.8799417e-02   5.2056833e-02   4.2760862e-02   3.1067843e-02   1.7228694e-02   1.5862741e-03   1.5430290e-02   3.3314239e-02   5.1492615e-02   6.9340240e-02   8.6195877e-02   1.0138017e-01   1.1421485e-01   1.2404266e-01   1.3024746e-01   1.3227385e-01   1.2964572e-01   1.2198319e-01   1.0901736e-01   9.0602329e-02   6.6724171e-02   3.7506417e-02   3.2118622e-03   3.5759443e-02   7.8876061e-02   1.2548479e-01   1.7482385e-01   2.2603931e-01   2.7820432e-01   3.3034080e-01   3.8144268e-01   4.3050053e-01   4.7652642e-01   5.1857866e-01   5.5578564e-01   5.8736801e-01   6.1265862e-01   6.3111980e-01   6.4235717e-01   6.4612995e-01   6.4235717e-01   6.3111980e-01   6.1265862e-01   5.8736801e-01   5.5578564e-01   5.1857866e-01   4.7652642e-01   4.3050053e-01   3.8144268e-01   3.3034080e-01   2.7820432e-01   2.2603931e-01   1.7482385e-01   1.2548479e-01   7.8876061e-02   3.5759443e-02   3.2118622e-03   3.7506417e-02   6.6724171e-02   9.0602329e-02   1.0901736e-01   1.2198319e-01   1.2964572e-01   1.3227385e-01   1.3024746e-01   1.2404266e-01   1.1421485e-01   1.0138017e-01   8.6195877e-02   6.9340240e-02   5.1492615e-02   3.3314239e-02   1.5430290e-02   1.5862741e-03   1.7228694e-02   3.1067843e-02   4.2760862e-02   5.2056833e-02   5.8799417e-02   6.2926487e-02   6.4466872e-02   6.3534425e-02   6.0319695e-02   5.5079558e-02   4.8125209e-02   3.9808962e-02   3.0510329e-02   2.0621843e-02   1.0535109e-02   6.2751981e-04
   1.2016945e-03   8.5927205e-03   1.8633098e-02   2.8550630e-02   3.7960434e-02   4.6474452e-02   5.3715036e-02   5.9328818e-02   6.3000388e-02   6.4465319e-02   6.3522090e-02   6.0042449e-02   5.3979839e-02   4.5375523e-02   3.4362127e-02   2.1164389e-02   6.0970014e-03   1.0440514e-02   2.7971809e-02   4.5954463e-02   6.3793231e-02   8.0855455e-02   9.6488235e-02   1.1003689e-01   1.2086417e-01   1.2836967e-01   1.3200885e-01   1.3131110e-01   1.2589624e-01   1.1548894e-01   9.9930653e-02   7.9188447e-02   5.3360652e-02   2.2678900e-02   1.2493515e-02   5.1666974e-02   9.4234519e-02   1.3948427e-01   1.8661500e-01   2.3475447e-01   2.8297999e-01   3.3034080e-01   3.7588146e-01   4.1866581e-01   4.5780060e-01   4.9245838e-01   5.2189882e-01   5.4548785e-01   5.6271424e-01   5.7320291e-01   5.7672481e-01   5.7320291e-01   5.6271424e-01   5.4548785e-01   5.2189882e-01   4.9245838e-01   4.5780060e-01   4.1866581e-01   3.7588146e-01   3.3034080e-01   2.8297999e-01   2.3475447e-01   1.8661500e-01   1.3948427e-01   9.4234519e-02   5.1666974e-02   1.2493515e-02   2.2678900e-02   5.3360652e-02   7.9188447e-02   9.9930653e-02   1.1548894e-01   1.2589624e-01   1.3131110e-01   1.3200885e-01   1.2836967e-01   1.2086417e-01   1.1003689e-01   9.6488235e-02   8.0855455e-02   6.3793231e-02   4.5954463e-02   2.7971809e-02   1.0440514e-02   6.0970014e-03   2.1164389e-02   3.4362127e-02   4.5375523e-02   5.3979839e-02   6.0042449e-02   6.3522090e-02   6.4465319e-02   6.3000388e-02   5.9328818e-02   5.3715036e-02   4.6474452e-02   3.7960434e-02   2.8550630e-02   1.8633098e-02   8.5927205e-03   1.2016945e-03
   3.1905793e-03   6.4657210e-03   1.6439118e-02   2.6370492e-02   3.5882714e-02   4.4593107e-02   5.2126645e-02   5.8129483e-02   6.2282358e-02   6.4313423e-02   6.4010054e-02   6.1229211e-02   5.5905946e-02   4.8059724e-02   3.7798261e-02   2.5318684e-02   1.0905860e-02   5.0721321e-03   2.2171346e-02   3.9881992e-02   5.7640908e-02   7.4846168e-02   9.0873435e-02   1.0509362e-01   1.1689131e-01   1.2568346e-01   1.3093780e-01   1.3219025e-01   1.2906105e-01   1.2126885e-01   1.0864234e-01   9.1129180e-02   6.8801640e-02   4.1858922e-02   1.0625926e-02   2.4451555e-02   6.2815129e-02   1.0380543e-01   1.4667678e-01   1.9061450e-01   2.3475447e-01   2.7820432e-01   3.2006579e-01   3.5945743e-01   3.9553732e-01   4.2752478e-01   4.5472081e-01   4.7652642e-01   4.9245838e-01   5.0216210e-01   5.0542095e-01   5.0216210e-01   4.9245838e-01   4.7652642e-01   4.5472081e-01   4.2752478e-01   3.9553732e-01   3.5945743e-01   3.2006579e-01   2.7820432e-01   2.3475447e-01   1.9061450e-01   1.4667678e-01   1.0380543e-01   6.2815129e-02   2.4451555e-02   1.0625926e-02   4.1858922e-02   6.8801640e-02   9.1129180e-02   1.0864234e-01   1.2126885e-01   1.2906105e-01   1.3219025e-01   1.3093780e-01   1.2568346e-01   1.1689131e-01   1.0509362e-01   9.0873435e-02   7.4846168e-02   5.7640908e-02   3.9881992e-02   2.2171346e-02   5.0721321e-03   1.0905860e-02   2.5318684e-02   3.7798261e-02   4.8059724e-02   5.5905946e-02   6.1229211e-02   6.4010054e-02   6.4313423e-02   6.2282358e-02   5.8129483e-02   5.2126645e-02   4.4593107e-02   3.5882714e-02   2.6370492e-02   1.6439118e-02   6.4657210e-03   3.1905793e-03
   5.3264124e-03   4.1636994e-03   1.4045540e-02   2.3970816e-02   3.3571236e-02   4.2470509e-02   5.0297115e-02   5.6697467e-02   6.1349005e-02   6.3972814e-02   6.4345299e-02   6.2308520e-02   5.7778779e-02   5.0753132e-02   4.1313534e-02   2.9628404e-02   1.5951480e-02   6.1789521e-04   1.5962468e-02   3.3314239e-02   5.0908211e-02   6.8175103e-02   8.4521048e-02   9.9344393e-02   1.1205332e-01   1.2208374e-01   1.2891703e-01   1.3209683e-01   1.3124471e-01   1.2607382e-01   1.1640044e-01   1.0215271e-01   8.3376424e-02   6.0237606e-02   3.3021664e-02   2.1291677e-03   3.1931751e-02   6.8556175e-02   1.0705611e-01   1.4667678e-01   1.8661500e-01   2.2603931e-01   2.6411100e-01   3.0000582e-01   3.3293538e-01   3.6216790e-01   3.8704758e-01   4.0701205e-01   4.2160745e-01   4.3050053e-01   4.3348772e-01   4.3050053e-01   4.2160745e-01   4.0701205e-01   3.8704758e-01   3.6216790e-01   3.3293538e-01   3.0000582e-01   2.6411100e-01   2.2603931e-01   1.8661500e-01   1.4667678e-01   1.0705611e-01   6.8556175e-02   3.1931751e-02   2.1291677e-03   3.3021664e-02   6.0237606e-02   8.3376424e-02   1.0215271e-01   1.1640044e-01   1.2607382e-01   1.3124471e-01   1.3209683e-01   1.2891703e-01   1.2208374e-01   1.1205332e-01   9.9344393e-02   8.4521048e-02   6.8175103e-02   5.0908211e-02   3.3314239e-02   1.5962468e-02   6.1789521e-04   1.5951480e-02   2.9628404e-02   4.1313534e-02   5.0753132e-02   5.7778779e-02   6.2308520e-02   6.4345299e-02   6.3972814e-02   6.1349005e-02   5.6697467e-02   5.0297115e-02   4.2470509e-02   3.3571236e-02   2.3970816e-02   1.4045540e-02   4.1636994e-03   5.3264124e-03
   7.5941167e-03   1.6986628e-03   1.1460411e-02   2.1354818e-02   3.1023571e-02   4.0097852e-02   4.8210654e-02   5.5009536e-02   6.0169388e-02   6.3404805e-02   6.4481605e-02   6.3227122e-02   5.9538859e-02   5.3391185e-02   4.4839784e-02   3.4023633e-02   2.1164389e-02   6.5630936e-03   9.4057577e-03   2.6302679e-02   4.3634000e-02   6.0864737e-02   7.7433185e-02   9.2766815e-02   1.0629903e-01   1.1748627e-01   1.2582495e-01   1.3086770e-01   1.3223845e-01   1.2964572e-01   1.2289391e-01   1.1189195e-01   9.6659189e-02   7.7328212e-02   5.4144407e-02   2.7462318e-02   2.2612202e-03   3.4477003e-02   6.8556175e-02   1.0380543e-01   1.3948427e-01   1.7482385e-01   2.0904688e-01   2.4138800e-01   2.7111406e-01   2.9754372e-01   3.2006579e-01   3.3815575e-01   3.5139000e-01   3.5945743e-01   3.6216790e-01   3.5945743e-01   3.5139000e-01   3.3815575e-01   3.2006579e-01   2.9754372e-01   2.7111406e-01   2.4138800e-01   2.0904688e-01   1.7482385e-01   1.3948427e-01   1.0380543e-01   6.8556175e-02   3.4477003e-02   2.2612202e-03   2.7462318e-02   5.4144407e-02   7.7328212e-02   9.6659189e-02   1.1189195e-01   1.2289391e-01   1.2964572e-01   1.3223845e-01   1.3086770e-01   1.2582495e-01   1.1748627e-01   1.0629903e-01   9.2766815e-02   7.7433185e-02   6.0864737e-02   4.3634000e-02   2.6302679e-02   9.4057577e-03   6.5630936e-03   2.1164389e-02   3.4023633e-02   4.4839784e-02   5.3391185e-02   5.9538859e-02   6.3227122e-02   6.4481605e-02   6.3404805e-02   6.0169388e-02   5.5009536e-02   4.8210654e-02   4.0097852e-02   3.1023571e-02   2.1354818e-02   1.1460411e-02   1.6986628e-03   7.5941167e-03
   9.9760839e-03   9.1469666e-04   8.6945492e-03   1.8528497e-02   2.8239994e-02   3.7468858e-02   4.5853709e-02   5.3044289e-02   5.8713870e-02   6.2571349e-02   6.4372594e-02   6.3930669e-02   6.1124541e-02   5.5905946e-02   4.8304135e-02   3.8428269e-02   2.6467339e-02   1.2687506e-02   2.5730869e-03   1.8911974e-02   3.5872295e-02   5.2954748e-02   6.9631249e-02   8.5359899e-02   9.9600841e-02   1.1183251e-01   1.2156780e-01   1.2836967e-01   1.3186557e-01   1.3176045e-01   1.2784769e-01   1.2001768e-01   1.0826379e-01   9.2685381e-02   7.3487850e-02   5.0979520e-02   2.5565526e-02   2.2612202e-03   3.1931751e-02   6.2815129e-02   9.4234519e-02   1.2548479e-01   1.5585116e-01   1.8462828e-01   2.1113934e-01   2.3475447e-01   2.5490800e-01   2.7111406e-01   2.8297999e-01   2.9021726e-01   2.9264946e-01   2.9021726e-01   2.8297999e-01   2.7111406e-01   2.5490800e-01   2.3475447e-01   2.1113934e-01   1.8462828e-01   1.5585116e-01   1.2548479e-01   9.4234519e-02   6.2815129e-02   3.1931751e-02   2.2612202e-03   2.5565526e-02   5.0979520e-02   7.3487850e-02   9.2685381e-02   1.0826379e-01   1.2001768e-01   1.2784769e-01   1.3176045e-01   1.3186557e-01   1.2836967e-01   1.2156780e-01   1.1183251e-01   9.9600841e-02   8.5359899e-02   6.9631249e-02   5.2954748e-02   3.5872295e-02   1.8911974e-02   2.5730869e-03   1.2687506e-02   2.6467339e-02   3.8428269e-02   4.8304135e-02   5.5905946e-02   6.1124541e-02   6.3930669e-02   6.4372594e-02   6.2571349e-02   5.8713870e-02   5.3044289e-02   4.5853709e-02   3.7468858e-02   2.8239994e-02   1.8528497e-02   8.6945492e-03   9.1469666e-04   9.9760839e-03
   1.2452037e-02   3.6587695e-03   5.7618826e-03   1.5501081e-02   2.5224040e-02   3.4580439e-02   4.3215737e-02   5.0783031e-02   5.6955075e-02   6.1436070e-02   6.3972814e-02   6.4364833e-02   6.2473121e-02   5.8227165e-02   5.1629967e-02   4.2760862e-02   3.1775951e-02   1.8906101e-02   4.4524845e-03   1.1220245e-02   2.7692991e-02   4.4503237e-02   6.1157737e-02   7.7146534e-02   9.1957882e-02   1.0509362e-01   1.1608454e-01   1.2450526e-01   1.2998814e-01   1.3223578e-01   1.3103166e-01   1.2624865e-01   1.1785499e-01   1.0591757e-01   9.0602329e-02   7.2171754e-02   5.0979520e-02   2.7462318e-02   2.1291677e-03   2.4451555e-02   5.1666974e-02   7.8876061e-02   1.0542697e-01   1.3067489e-01   1.5399982e-01   1.7482385e-01   1.9262731e-01   2.0696338e-01   2.1747066e-01   2.2388347e-01   2.2603931e-01   2.2388347e-01   2.1747066e-01   2.0696338e-01   1.9262731e-01   1.7482385e-01   1.5399982e-01   1.3067489e-01   1.0542697e-01   7.8876061e-02   5.1666974e-02   2.4451555e-02   2.1291677e-03   2.7462318e-02   5.0979520e-02   7.2171754e-02   9.0602329e-02   1.0591757e-01   1.1785499e-01   1.2624865e-01   1.3103166e-01   1.3223578e-01   1.2998814e-01   1.2450526e-01   1.1608454e-01   1.0509362e-01   9.1957882e-02   7.7146534e-02   6.1157737e-02   4.4503237e-02   2.7692991e-02   1.1220245e-02   4.4524845e-03   1.8906101e-02   3.1775951e-02   4.2760862e-02   5.1629967e-02   5.8227165e-02   6.2473121e-02   6.4364833e-02   6.3972814e-02   6.1436070e-02   5.6955075e-02   5.0783031e-02   4.3215737e-02   3.4580439e-02   2.5224040e-02   1.5501081e-02   5.7618826e-03   3.6587695e-03   1.2452037e-02
   1.4998944e-02   6.5128471e-03   2.6797334e-03   1.2285422e-02   2.1983020e-02   3.1433339e-02   4.0289970e-02   4.8210654e-02   5.4868883e-02   5.9965357e-02   6.3238911e-02   6.4476529e-02   6.3522090e-02   6.0283529e-02   5.4738131e-02   4.6935739e-02   3.6999716e-02   2.5125578e-02   1.1577274e-02   3.3188033e-03   1.9181960e-02   3.5587267e-02   5.2077286e-02   6.8175103e-02   8.3398298e-02   9.7273422e-02   1.0935054e-01   1.1921736e-01   1.2651256e-01   1.3093780e-01   1.3226807e-01   1.3036004e-01   1.2515810e-01   1.1669778e-01   1.0510665e-01   9.0602329e-02   7.3487850e-02   5.4144407e-02   3.3021664e-02   1.0625926e-02   1.2493515e-02   3.5759443e-02   5.8582764e-02   8.0379045e-02   1.0058506e-01   1.1867481e-01   1.3417464e-01   1.4667678e-01   1.5585116e-01   1.6145493e-01   1.6333953e-01   1.6145493e-01   1.5585116e-01   1.4667678e-01   1.3417464e-01   1.1867481e-01   1.0058506e-01   8.0379045e-02   5.8582764e-02   3.5759443e-02   1.2493515e-02   1.0625926e-02   3.3021664e-02   5.4144407e-02   7.3487850e-02   9.0602329e-02   1.0510665e-01   1.1669778e-01   1.2515810e-01   1.3036004e-01   1.3226807e-01   1.3093780e-01   1.2651256e-01   1.1921736e-01   1.0935054e-01   9.7273422e-02   8.3398298e-02   6.8175103e-02   5.2077286e-02   3.5587267e-02   1.9181960e-02   3.3188033e-03   1.1577274e-02   2.5125578e-02   3.6999716e-02   4.6935739e-02   5.4738131e-02   6.0283529e-02   6.3522090e-02   6.4476529e-02   6.3238911e-02   5.9965357e-02   5.4868883e-02   4.8210654e-02   4.0289970e-02   3.1433339e-02   2.1983020e-02   1.2285422e-02   2.6797334e-03   6.5128471e-03   1.4998944e-02
   1.7590996e-02   9.4530009e-03   5.3095219e-04   8.8983464e-03   1.8528497e-02   2.8032740e-02   3.7074154e-02   4.5316510e-02   5.2435429e-02   5.8129483e-02   6.2130862e-02   6.4215243e-02   6.4210525e-02   6.2004099e-02   5.7548386e-02   5.0864424e-02   4.2043338e-02   3.1245597e-02   1.8698030e-02   4.6886651e-03   1.0440514e-02   2.6302679e-02   4.2476898e-02   5.8520181e-02   7.3980484e-02   8.8410264e-02   1.0138017e-01   1.1249244e-01   1.2139357e-01   1.2778584e-01   1.3143737e-01   1.3219025e-01   1.2996658e-01   1.2477219e-01   1.1669778e-01   1.0591757e-01   9.2685381e-02   7.7328212e-02   6.0237606e-02   4.1858922e-02   2.2678900e-02   3.2118622e-03   1.6015027e-02   3.4477003e-02   5.1666974e-02   6.7110361e-02   8.0379045e-02   9.1103995e-02   9.8986180e-02   1.0380543e-01   1.0542697e-01   1.0380543e-01   9.8986180e-02   9.1103995e-02   8.0379045e-02   6.7110361e-02   5.1666974e-02   3.4477003e-02   1.6015027e-02   3.2118622e-03   2.2678900e-02   4.1858922e-02   6.0237606e-02   7.7328212e-02   9.2685381e-02   1.0591757e-01   1.1669778e-01   1.2477219e-01   1.2996658e-01   1.3219025e-01   1.3143737e-01   1.2778584e-01   1.2139357e-01   1.1249244e-01   1.0138017e-01   8.8410264e-02   7.3980484e-02   5.8520181e-02   4.2476898e-02   2.6302679e-02   1.0440514e-02   4.6886651e-03   1.8698030e-02   3.1245597e-02   4.2043338e-02   5.0864424e-02   5.7548386e-02   6.2004099e-02   6.4210525e-02   6.4215243e-02   6.2130862e-02   5.8129483e-02   5.2435429e-02   4.5316510e-02   3.7074154e-02   2.8032740e-02   1.8528497e-02   8.8983464e-03   5.3095219e-04   9.4530009e-03   1.7590996e-02
   2.0199651e-02   1.2452037e-02   3.8454518e-03   5.3609267e-03   1.4876689e-02   2.4388805e-02   3.3571236e-02   4.2095247e-02   4.9640096e-02   5.5903745e-02   6.0613242e-02   6.3534425e-02   6.4480602e-02   6.3319908e-02   5.9981065e-02   5.4457323e-02   4.6808411e-02   3.7160406e-02   2.5703471e-02   1.2687506e-02   1.5841997e-03   1.6763128e-02   3.2465284e-02   4.8282254e-02   6.3793231e-02   7.8577637e-02   9.2227953e-02   1.0436235e-01   1.1463670e-01   1.2275561e-01   1.2848209e-01   1.3164551e-01   1.3214767e-01   1.2996658e-01   1.2515810e-01   1.1785499e-01   1.0826379e-01   9.6659189e-02   8.3376424e-02   6.8801640e-02   5.3360652e-02   3.7506417e-02   2.1705569e-02   6.4244819e-03   7.8847537e-03   2.0797967e-02   3.1931751e-02   4.0955097e-02   4.7599468e-02   5.1666974e-02   5.3036415e-02   5.1666974e-02   4.7599468e-02   4.0955097e-02   3.1931751e-02   2.0797967e-02   7.8847537e-03   6.4244819e-03   2.1705569e-02   3.7506417e-02   5.3360652e-02   6.8801640e-02   8.3376424e-02   9.6659189e-02   1.0826379e-01   1.1785499e-01   1.2515810e-01   1.2996658e-01   1.3214767e-01   1.3164551e-01   1.2848209e-01   1.2275561e-01   1.1463670e-01   1.0436235e-01   9.2227953e-02   7.8577637e-02   6.3793231e-02   4.8282254e-02   3.2465284e-02   1.6763128e-02   1.5841997e-03   1.2687506e-02   2.5703471e-02   3.7160406e-02   4.6808411e-02   5.4457323e-02   5.9981065e-02   6.3319908e-02   6.4480602e-02   6.3534425e-02   6.0613242e-02   5.5903745e-02   4.9640096e-02   4.2095247e-02   3.3571236e-02   2.4388805e-02   1.4876689e-02   5.3609267e-03   3.8454518e-03   1.2452037e-02   2.0199651e-02
   2.2793764e-02   1.5479535e-02   7.2352026e-03   1.6986628e-03   1.1048780e-02   2.0517134e-02   2.9789978e-02   3.8547589e-02   4.6474452e-02   5.3269566e-02   5.8656506e-02   6.2392929e-02   6.4279174e-02   6.4165673e-02   6.1958902e-02   5.7625644e-02   5.1195406e-02   4.2760862e-02   3.2476298e-02   2.0554054e-02   7.2590649e-03   7.0983677e-03   2.2171346e-02   3.7586442e-02   5.2954748e-02   6.7883560e-02   8.1988337e-02   9.4904548e-02   1.0629903e-01   1.1588048e-01   1.2340872e-01   1.2870252e-01   1.3164551e-01   1.3219025e-01   1.3036004e-01   1.2624865e-01   1.2001768e-01   1.1189195e-01   1.0215271e-01   9.1129180e-02   7.9188447e-02   6.6724171e-02   5.4144407e-02   4.1858922e-02   3.0266427e-02   1.9742117e-02   1.0625926e-02   3.2118622e-03   2.2612202e-03   5.6171334e-03   6.7478963e-03   5.6171334e-03   2.2612202e-03   3.2118622e-03   1.0625926e-02   1.9742117e-02   3.0266427e-02   4.1858922e-02   5.4144407e-02   6.6724171e-02   7.9188447e-02   9.1129180e-02   1.0215271e-01   1.1189195e-01   1.2001768e-01   1.2624865e-01   1.3036004e-01   1.3219025e-01   1.3164551e-01   1.2870252e-01   1.2340872e-01   1.1588048e-01   1.0629903e-01   9.4904548e-02   8.1988337e-02   6.7883560e-02   5.2954748e-02   3.7586442e-02   2.2171346e-02   7.0983677e-03   7.2590649e-03   2.0554054e-02   3.2476298e-02   4.2760862e-02   5.1195406e-02   5.7625644e-02   6.1958902e-02   6.4165673e-02   6.4279174e-02   6.2392929e-02   5.8656506e-02   5.3269566e-02   4.6474452e-02   3.8547589e-02   2.9789978e-02   2.0517134e-02   1.1048780e-02   1.6986628e-03   7.2352026e-03   1.5479535e-02   2.2793764e-02
   2.5339805e-02   1.8501986e-02   1.0667839e-02   2.0584397e-03   7.0711311e-03   1.6439118e-02   2.5745471e-02   3.4681014e-02   4.2937117e-02   5.0215553e-02   5.6238229e-02   6.0756447e-02   6.3559400e-02   6.4481605e-02   6.3409005e-02   6.0283529e-02   5.5105929e-02   4.7936787e-02   3.8895623e-02   2.8158112e-02   1.5951480e-02   2.5482061e-03   1.1741790e-02   2.6580232e-02   4.1610562e-02   5.6468692e-02   7.0794084e-02   8.4240811e-02   9.6488235e-02   1.0725095e-01   1.1628766e-01   1.2340872e-01   1.2848209e-01   1.3143737e-01   1.3226807e-01   1.3103166e-01   1.2784769e-01   1.2289391e-01   1.1640044e-01   1.0864234e-01   9.9930653e-02   9.0602329e-02   8.1009268e-02   7.1506891e-02   6.2442586e-02   5.4144407e-02   4.6910398e-02   4.0998897e-02   3.6620115e-02   3.3929299e-02   3.3021664e-02   3.3929299e-02   3.6620115e-02   4.0998897e-02   4.6910398e-02   5.4144407e-02   6.2442586e-02   7.1506891e-02   8.1009268e-02   9.0602329e-02   9.9930653e-02   1.0864234e-01   1.1640044e-01   1.2289391e-01   1.2784769e-01   1.3103166e-01   1.3226807e-01   1.3143737e-01   1.2848209e-01   1.2340872e-01   1.1628766e-01   1.0725095e-01   9.6488235e-02   8.4240811e-02   7.0794084e-02   5.6468692e-02   4.1610562e-02   2.6580232e-02   1.1741790e-02   2.5482061e-03   1.5951480e-02   2.8158112e-02   3.8895623e-02   4.7936787e-02   5.5105929e-02   6.0283529e-02   6.3409005e-02   6.4481605e-02   6.3559400e-02   6.0756447e-02   5.6238229e-02   5.0215553e-02   4.2937117e-02   3.4681014e-02   2.5745471e-02   1.6439118e-02   7.0711311e-03   2.0584397e-03   1.0667839e-02   1.8501986e-02   2.5339805e-02
   2.7802164e-02   2.1483027e-02   1.4107342e-02   5.8759121e-03   2.9753641e-03   1.2182173e-02   2.1459525e-02   3.0510329e-02   3.9034522e-02   4.6738461e-02   5.3344283e-02   5.8598901e-02   6.2282358e-02   6.4215243e-02   6.4264912e-02   6.2350306e-02   5.8445178e-02   5.2579615e-02   4.4839784e-02   3.5365892e-02   2.4348415e-02   1.2022689e-02   1.3379496e-03   1.5430290e-02   2.9930358e-02   4.4503237e-02   5.8813277e-02   7.2534363e-02   8.5359899e-02   9.7012198e-02   1.0725095e-01   1.1588048e-01   1.2275561e-01   1.2778584e-01   1.3093780e-01   1.3223578e-01   1.3176045e-01   1.2964572e-01   1.2607382e-01   1.2126885e-01   1.1548894e-01   1.0901736e-01   1.0215271e-01   9.5198737e-02   8.8453952e-02   8.2201454e-02   7.6699304e-02   7.2171754e-02   6.8801640e-02   6.6724171e-02   6.6022353e-02   6.6724171e-02   6.8801640e-02   7.2171754e-02   7.6699304e-02   8.2201454e-02   8.8453952e-02   9.5198737e-02   1.0215271e-01   1.0901736e-01   1.1548894e-01   1.2126885e-01   1.2607382e-01   1.2964572e-01   1.3176045e-01   1.3223578e-01   1.3093780e-01   1.2778584e-01   1.2275561e-01   1.1588048e-01   1.0725095e-01   9.7012198e-02   8.5359899e-02   7.2534363e-02   5.8813277e-02   4.4503237e-02   2.9930358e-02   1.5430290e-02   1.3379496e-03   1.2022689e-02   2.4348415e-02   3.5365892e-02   4.4839784e-02   5.2579615e-02   5.8445178e-02   6.2350306e-02   6.4264912e-02   6.4215243e-02   6.2282358e-02   5.8598901e-02   5.3344283e-02   4.6738461e-02   3.9034522e-02   3.0510329e-02   2.1459525e-02   1.2182173e-02   2.9753641e-03   5.8759121e-03   1.4107342e-02   2.1483027e-02   2.7802164e-02
   3.0143563e-02   2.4383794e-02   1.7514310e-02   9.7149961e-03   1.2016945e-03   7.7798141e-03   1.6960908e-02   2.6058083e-02   3.4781525e-02   4.2844018e-02   4.9969893e-02   5.5903745e-02   6.0418595e-02   6.3323261e-02   6.4468660e-02   6.3752836e-02   6.1124541e-02   5.6585234e-02   5.0189424e-02   4.2043338e-02   3.2301939e-02   2.1164389e-02   8.8681022e-03   4.3184371e-03   1.8103843e-02   3.2182731e-02   4.6245062e-02   5.9985616e-02   7.3113287e-02   8.5359899e-02   9.6488235e-02   1.0629903e-01   1.1463670e-01   1.2139357e-01   1.2651256e-01   1.2998814e-01   1.3186557e-01   1.3223845e-01   1.3124471e-01   1.2906105e-01   1.2589624e-01   1.2198319e-01   1.1757049e-01   1.1291321e-01   1.0826379e-01   1.0386285e-01   9.9930653e-02   9.6659189e-02   9.4205356e-02   9.2685381e-02   9.2170692e-02   9.2685381e-02   9.4205356e-02   9.6659189e-02   9.9930653e-02   1.0386285e-01   1.0826379e-01   1.1291321e-01   1.1757049e-01   1.2198319e-01   1.2589624e-01   1.2906105e-01   1.3124471e-01   1.3223845e-01   1.3186557e-01   1.2998814e-01   1.2651256e-01   1.2139357e-01   1.1463670e-01   1.0629903e-01   9.6488235e-02   8.5359899e-02   7.3113287e-02   5.9985616e-02   4.6245062e-02   3.2182731e-02   1.8103843e-02   4.3184371e-03   8.8681022e-03   2.1164389e-02   3.2301939e-02   4.2043338e-02   5.0189424e-02   5.6585234e-02   6.1124541e-02   6.3752836e-02   6.4468660e-02   6.3323261e-02   6.0418595e-02   5.5903745e-02   4.9969893e-02   4.2844018e-02   3.4781525e-02   2.6058083e-02   1.6960908e-02   7.7798141e-03   1.2016945e-03   9.7149961e-03   1.7514310e-02   2.4383794e-02   3.0143563e-02
   3.2325553e-02   2.7163378e-02   2.0846358e-02   1.3532957e-02   5.4182212e-03   3.2715845e-03   1.2285422e-02   2.1354818e-02   3.0201858e-02   3.8547589e-02   4.6120543e-02   5.2665123e-02   5.7949564e-02   6.1773199e-02   6.3972814e-02   6.4427839e-02   6.3064242e-02   5.9856959e-02   5.4830788e-02   4.8059724e-02   3.9664728e-02   2.9810024e-02   1.8698030e-02   6.5630936e-03   6.3357604e-03   1.9722833e-02   3.3314239e-02   4.6826593e-02   5.9985616e-02   7.2534363e-02   8.4240811e-02   9.4904548e-02   1.0436235e-01   1.1249244e-01   1.1921736e-01   1.2450526e-01   1.2836967e-01   1.3086770e-01   1.3209683e-01   1.3219025e-01   1.3131110e-01   1.2964572e-01   1.2739616e-01   1.2477219e-01   1.2198319e-01   1.1923011e-01   1.1669778e-01   1.1454796e-01   1.1291321e-01   1.1189195e-01   1.1154471e-01   1.1189195e-01   1.1291321e-01   1.1454796e-01   1.1669778e-01   1.1923011e-01   1.2198319e-01   1.2477219e-01   1.2739616e-01   1.2964572e-01   1.3131110e-01   1.3219025e-01   1.3209683e-01   1.3086770e-01   1.2836967e-01   1.2450526e-01   1.1921736e-01   1.1249244e-01   1.0436235e-01   9.4904548e-02   8.4240811e-02   7.2534363e-02   5.9985616e-02   4.6826593e-02   3.3314239e-02   1.9722833e-02   6.3357604e-03   6.5630936e-03   1.8698030e-02   2.9810024e-02   3.9664728e-02   4.8059724e-02   5.4830788e-02   5.9856959e-02   6.3064242e-02   6.4427839e-02   6.3972814e-02   6.1773199e-02   5.7949564e-02   5.2665123e-02   4.6120543e-02   3.8547589e-02   3.0201858e-02   2.1354818e-02   1.2285422e-02   3.2715845e-03   5.4182212e-03   1.3532957e-02   2.0846358e-02   2.7163378e-02   3.2325553e-02
   3.4309111e-02   2.9779399e-02   2.4058641e-02   1.7283544e-02   9.6277649e-03   1.2972046e-03   7.4757869e-03   1.6439118e-02   2.5328365e-02   3.3874640e-02   4.1812674e-02   4.8888843e-02   5.4868883e-02   5.9545029e-02   6.2742365e-02   6.4324150e-02   6.4195962e-02   6.2308520e-02   5.8659087e-02   5.3291410e-02   4.6294210e-02   3.7798261e-02   2.7972163e-02   1.7016961e-02   5.1597802e-03   7.3533014e-03   2.0264900e-02   3.3314239e-02   4.6245062e-02   5.8813277e-02   7.0794084e-02   8.1988337e-02   9.2227953e-02   1.0138017e-01   1.0935054e-01   1.1608454e-01   1.2156780e-01   1.2582495e-01   1.2891703e-01   1.3093780e-01   1.3200885e-01   1.3227385e-01   1.3189212e-01   1.3103166e-01   1.2986210e-01   1.2854765e-01   1.2724033e-01   1.2607382e-01   1.2515810e-01   1.2457499e-01   1.2437494e-01   1.2457499e-01   1.2515810e-01   1.2607382e-01   1.2724033e-01   1.2854765e-01   1.2986210e-01   1.3103166e-01   1.3189212e-01   1.3227385e-01   1.3200885e-01   1.3093780e-01   1.2891703e-01   1.2582495e-01   1.2156780e-01   1.1608454e-01   1.0935054e-01   1.0138017e-01   9.2227953e-02   8.1988337e-02   7.0794084e-02   5.8813277e-02   4.6245062e-02   3.3314239e-02   2.0264900e-02   7.3533014e-03   5.1597802e-03   1.7016961e-02   2.7972163e-02   3.7798261e-02   4.6294210e-02   5.3291410e-02   5.8659087e-02   6.2308520e-02   6.4195962e-02   6.4324150e-02   6.2742365e-02   5.9545029e-02   5.4868883e-02   4.8888843e-02   4.1812674e-02   3.3874640e-02   2.5328365e-02   1.6439118e-02   7.4757869e-03   1.2972046e-03   9.6277649e-03   1.7283544e-02   2.4058641e-02   2.9779399e-02   3.4309111e-02
   3.6055327e-02   3.2188679e-02   2.7104509e-02   2.0917596e-02   1.3779783e-02   5.8759121e-03   2.5813224e-03   1.1357447e-02   2.0203020e-02   2.8860959e-02   3.7074154e-02   4.4593107e-02   5.1183368e-02   5.6632514e-02   6.0756447e-02   6.3404805e-02   6.4465319e-02   6.3866970e-02   6.1581844e-02   5.7625644e-02   5.2056833e-02   4.4974454e-02   3.6514709e-02   2.6846413e-02   1.6165483e-02   4.6886651e-03   7.3533014e-03   1.9722833e-02   3.2182731e-02   4.4503237e-02   5.6468692e-02   6.7883560e-02   7.8577637e-02   8.8410264e-02   9.7273422e-02   1.0509362e-01   1.1183251e-01   1.1748627e-01   1.2208374e-01   1.2568346e-01   1.2836967e-01   1.3024746e-01   1.3143737e-01   1.3206938e-01   1.3227681e-01   1.3219025e-01   1.3193162e-01   1.3160884e-01   1.3131110e-01   1.3110499e-01   1.3103166e-01   1.3110499e-01   1.3131110e-01   1.3160884e-01   1.3193162e-01   1.3219025e-01   1.3227681e-01   1.3206938e-01   1.3143737e-01   1.3024746e-01   1.2836967e-01   1.2568346e-01   1.2208374e-01   1.1748627e-01   1.1183251e-01   1.0509362e-01   9.7273422e-02   8.8410264e-02   7.8577637e-02   6.7883560e-02   5.6468692e-02   4.4503237e-02   3.2182731e-02   1.9722833e-02   7.3533014e-03   4.6886651e-03   1.6165483e-02   2.6846413e-02   3.6514709e-02   4.4974454e-02   5.2056833e-02   5.7625644e-02   6.1581844e-02   6.3866970e-02   6.4465319e-02   6.3404805e-02   6.0756447e-02   5.6632514e-02   5.1183368e-02   4.4593107e-02   3.7074154e-02   2.8860959e-02   2.0203020e-02   1.1357447e-02   2.5813224e-03   5.8759121e-03   1.3779783e-02   2.0917596e-02   2.7104509e-02   3.2188679e-02   3.6055327e-02
   3.7526159e-02   3.4348029e-02   2.9936282e-02   2.4383794e-02   1.7820347e-02   1.0409198e-02   2.3425807e-03   6.1637438e-03   1.4876689e-02   2.3552618e-02   3.1944463e-02   3.9808962e-02   4.6913781e-02   5.3044289e-02   5.8009770e-02   6.1648874e-02   6.3834131e-02   6.4475392e-02   6.3522090e-02   6.0964257e-02   5.6832279e-02   5.1195406e-02   4.4159078e-02   3.5861178e-02   2.6467339e-02   1.6165483e-02   5.1597802e-03   6.3357604e-03   1.8103843e-02   2.9930358e-02   4.1610562e-02   5.2954748e-02   6.3793231e-02   7.3980484e-02   8.3398298e-02   9.1957882e-02   9.9600841e-02   1.0629903e-01   1.1205332e-01   1.1689131e-01   1.2086417e-01   1.2404266e-01   1.2651256e-01   1.2836967e-01   1.2971457e-01   1.3064743e-01   1.3126290e-01   1.3164551e-01   1.3186557e-01   1.3197579e-01   1.3200885e-01   1.3197579e-01   1.3186557e-01   1.3164551e-01   1.3126290e-01   1.3064743e-01   1.2971457e-01   1.2836967e-01   1.2651256e-01   1.2404266e-01   1.2086417e-01   1.1689131e-01   1.1205332e-01   1.0629903e-01   9.9600841e-02   9.1957882e-02   8.3398298e-02   7.3980484e-02   6.3793231e-02   5.2954748e-02   4.1610562e-02   2.9930358e-02   1.8103843e-02   6.3357604e-03   5.1597802e-03   1.6165483e-02   2.6467339e-02   3.5861178e-02   4.4159078e-02   5.1195406e-02   5.6832279e-02   6.0964257e-02   6.3522090e-02   6.4475392e-02   6.3834131e-02   6.1648874e-02   5.8009770e-02   5.3044289e-02   4.6913781e-02   3.9808962e-02   3.1944463e-02   2.3552618e-02   1.4876689e-02   6.1637438e-03   2.3425807e-03   1.0409198e-02   1.7820347e-02   2.4383794e-02   2.9936282e-02   3.4348029e-02   3.7526159e-02
   3.8685262e-02   3.6215102e-02   3.2506137e-02   2.7629549e-02   2.1693005e-02   1.4837843e-02   7.2352026e-03   9.1879350e-04   9.4086382e-03   1.8005649e-02   2.6474582e-02   3.4580439e-02   4.2095247e-02   4.8804598e-02   5.4513730e-02   5.9052970e-02   6.2282358e-02   6.4095322e-02   6.4421281e-02   6.3227122e-02   6.0517504e-02   5.6334001e-02   5.0753132e-02   4.3883361e-02   3.5861178e-02   2.6846413e-02   1.7016961e-02   6.5630936e-03   4.3184371e-03   1.5430290e-02   2.6580232e-02   3.7586442e-02   4.8282254e-02   5.8520181e-02   6.8175103e-02   7.7146534e-02   8.5359899e-02   9.2766815e-02   9.9344393e-02   1.0509362e-01   1.1003689e-01   1.1421485e-01   1.1768263e-01   1.2050573e-01   1.2275561e-01   1.2450526e-01   1.2582495e-01   1.2677823e-01   1.2741844e-01   1.2778584e-01   1.2790548e-01   1.2778584e-01   1.2741844e-01   1.2677823e-01   1.2582495e-01   1.2450526e-01   1.2275561e-01   1.2050573e-01   1.1768263e-01   1.1421485e-01   1.1003689e-01   1.0509362e-01   9.9344393e-02   9.2766815e-02   8.5359899e-02   7.7146534e-02   6.8175103e-02   5.8520181e-02   4.8282254e-02   3.7586442e-02   2.6580232e-02   1.5430290e-02   4.3184371e-03   6.5630936e-03   1.7016961e-02   2.6846413e-02   3.5861178e-02   4.3883361e-02   5.0753132e-02   5.6334001e-02   6.0517504e-02   6.3227122e-02   6.4421281e-02   6.4095322e-02   6.2282358e-02   5.9052970e-02   5.4513730e-02   4.8804598e-02   4.2095247e-02   3.4580439e-02   2.6474582e-02   1.8005649e-02   9.4086382e-03   9.1879350e-04   7.2352026e-03   1.4837843e-02   2.1693005e-02   2.7629549e-02   3.2506137e-02   3.6215102e-02   3.8685262e-02
   3.9498861e-02   3.7749338e-02   3.4767089e-02   3.0602013e-02   2.5339805e-02   1.9099748e-02   1.2031450e-02   4.3106550e-03   3.8657606e-03   1.2285422e-02   2.0726553e-02   2.8964332e-02   3.6777307e-02   4.3953658e-02   5.0297115e-02   5.5632345e-02   5.9809638e-02   6.2708758e-02   6.4241839e-02   6.4355256e-02   6.3030426e-02   6.0283529e-02   5.6164181e-02   5.0753132e-02   4.4159078e-02   3.6514709e-02   2.7972163e-02   1.8698030e-02   8.8681022e-03   1.3379496e-03   1.1741790e-02   2.2171346e-02   3.2465284e-02   4.2476898e-02   5.2077286e-02   6.1157737e-02   6.9631249e-02   7.7433185e-02   8.4521048e-02   9.0873435e-02   9.6488235e-02   1.0138017e-01   1.0557782e-01   1.0912022e-01   1.1205332e-01   1.1442622e-01   1.1628766e-01   1.1768263e-01   1.1864946e-01   1.1921736e-01   1.1940458e-01   1.1921736e-01   1.1864946e-01   1.1768263e-01   1.1628766e-01   1.1442622e-01   1.1205332e-01   1.0912022e-01   1.0557782e-01   1.0138017e-01   9.6488235e-02   9.0873435e-02   8.4521048e-02   7.7433185e-02   6.9631249e-02   6.1157737e-02   5.2077286e-02   4.2476898e-02   3.2465284e-02   2.2171346e-02   1.1741790e-02   1.3379496e-03   8.8681022e-03   1.8698030e-02   2.7972163e-02   3.6514709e-02   4.4159078e-02   5.0753132e-02   5.6164181e-02   6.0283529e-02   6.3030426e-02   6.4355256e-02   6.4241839e-02   6.2708758e-02   5.9809638e-02   5.5632345e-02   5.0297115e-02   4.3953658e-02   3.6777307e-02   2.8964332e-02   2.0726553e-02   1.2285422e-02   3.8657606e-03   4.3106550e-03   1.2031450e-02   1.9099748e-02   2.5339805e-02   3.0602013e-02   3.4767089e-02   3.7749338e-02   3.9498861e-02
   3.9936653e-02   3.8912949e-02   3.6674057e-02   3.3249197e-02   2.8702447e-02   2.3131102e-02   1.6663013e-02   9.4530009e-03   1.6784581e-03   6.4657210e-03   1.4772706e-02   2.3029623e-02   3.1023571e-02   3.8547589e-02   4.5406366e-02   5.1421531e-02   5.6436348e-02   6.0319695e-02   6.2969194e-02   6.4313423e-02   6.4313143e-02   6.2961549e-02   6.0283529e-02   5.6334001e-02   5.1195406e-02   4.4974454e-02   3.7798261e-02   2.9810024e-02   2.1164389e-02   1.2022689e-02   2.5482061e-03   7.0983677e-03   1.6763128e-02   2.6302679e-02   3.5587267e-02   4.4503237e-02   5.2954748e-02   6.0864737e-02   6.8175103e-02   7.4846168e-02   8.0855455e-02   8.6195877e-02   9.0873435e-02   9.4904548e-02   9.8313153e-02   1.0112771e-01   1.0337825e-01   1.0509362e-01   1.0629903e-01   1.0701402e-01   1.0725095e-01   1.0701402e-01   1.0629903e-01   1.0509362e-01   1.0337825e-01   1.0112771e-01   9.8313153e-02   9.4904548e-02   9.0873435e-02   8.6195877e-02   8.0855455e-02   7.4846168e-02   6.8175103e-02   6.0864737e-02   5.2954748e-02   4.4503237e-02   3.5587267e-02   2.6302679e-02   1.6763128e-02   7.0983677e-03   2.5482061e-03   1.2022689e-02   2.1164389e-02   2.9810024e-02   3.7798261e-02   4.4974454e-02   5.1195406e-02   5.6334001e-02   6.0283529e-02   6.2961549e-02   6.4313143e-02   6.4313423e-02   6.2969194e-02   6.0319695e-02   5.6436348e-02   5.1421531e-02   4.5406366e-02   3.8547589e-02   3.1023571e-02   2.3029623e-02   1.4772706e-02   6.4657210e-03   1.6784581e-03   9.4530009e-03   1.6663013e-02   2.3131102e-02   2.8702447e-02   3.3249197e-02   3.6674057e-02   3.8912949e-02   3.9936653e-02
   3.9972710e-02   3.9671933e-02   3.8184973e-02   3.5521175e-02   3.1723554e-02   2.6867702e-02   2.1059700e-02   1.4433126e-02   7.1452370e-03   6.2751981e-04   8.6945492e-03   1.6856516e-02   2.4910953e-02   3.2657897e-02   3.9905353e-02   4.6474452e-02   5.2204110e-02   5.6955075e-02   6.0613242e-02   6.3092137e-02   6.4334532e-02   6.4313143e-02   6.3030426e-02   6.0517504e-02   5.6832279e-02   5.2056833e-02   4.6294210e-02   3.9664728e-02   3.2301939e-02   2.4348415e-02   1.5951480e-02   7.2590649e-03   1.5841997e-03   1.0440514e-02   1.9181960e-02   2.7692991e-02   3.5872295e-02   4.3634000e-02   5.0908211e-02   5.7640908e-02   6.3793231e-02   6.9340240e-02   7.4269218e-02   7.8577637e-02   8.2270888e-02   8.5359899e-02   8.7858772e-02   8.9782538e-02   9.1145163e-02   9.1957882e-02   9.2227953e-02   9.1957882e-02   9.1145163e-02   8.9782538e-02   8.7858772e-02   8.5359899e-02   8.2270888e-02   7.8577637e-02   7.4269218e-02   6.9340240e-02   6.3793231e-02   5.7640908e-02   5.0908211e-02   4.3634000e-02   3.5872295e-02   2.7692991e-02   1.9181960e-02   1.0440514e-02   1.5841997e-03   7.2590649e-03   1.5951480e-02   2.4348415e-02   3.2301939e-02   3.9664728e-02   4.6294210e-02   5.2056833e-02   5.6832279e-02   6.0517504e-02   6.3030426e-02   6.4313143e-02   6.4334532e-02   6.3092137e-02   6.0613242e-02   5.6955075e-02   5.2204110e-02   4.6474452e-02   3.9905353e-02   3.2657897e-02   2.4910953e-02   1.6856516e-02   8.6945492e-03   6.2751981e-04   7.1452370e-03   1.4433126e-02   2.1059700e-02   2.6867702e-02   3.1723554e-02   3.5521175e-02   3.8184973e-02   3.9671933e-02   3.9972710e-02
   3.9586375e-02   3.9997098e-02   3.9261932e-02   3.7371337e-02   3.4348029e-02   3.0246391e-02   2.5150946e-02   1.9173925e-02   1.2452037e-02   5.1425262e-03   2.5813224e-03   1.0535109e-02   1.8528497e-02   2.6370492e-02   3.3874640e-02   4.0863998e-02   4.7175719e-02   5.2665123e-02   5.7209132e-02   6.0708978e-02   6.3092137e-02   6.4313423e-02   6.4355256e-02   6.3227122e-02   6.0964257e-02   5.7625644e-02   5.3291410e-02   4.8059724e-02   4.2043338e-02   3.5365892e-02   2.8158112e-02   2.0554054e-02   1.2687506e-02   4.6886651e-03   3.3188033e-03   1.1220245e-02   1.8911974e-02   2.6302679e-02   3.3314239e-02   3.9881992e-02   4.5954463e-02   5.1492615e-02   5.6468692e-02   6.0864737e-02   6.4670892e-02   6.7883560e-02   7.0503562e-02   7.2534363e-02   7.3980484e-02   7.4846168e-02   7.5134376e-02   7.4846168e-02   7.3980484e-02   7.2534363e-02   7.0503562e-02   6.7883560e-02   6.4670892e-02   6.0864737e-02   5.6468692e-02   5.1492615e-02   4.5954463e-02   3.9881992e-02   3.3314239e-02   2.6302679e-02   1.8911974e-02   1.1220245e-02   3.3188033e-03   4.6886651e-03   1.2687506e-02   2.0554054e-02   2.8158112e-02   3.5365892e-02   4.2043338e-02   4.8059724e-02   5.3291410e-02   5.7625644e-02   6.0964257e-02   6.3227122e-02   6.4355256e-02   6.4313423e-02   6.3092137e-02   6.0708978e-02   5.7209132e-02   5.2665123e-02   4.7175719e-02   4.0863998e-02   3.3874640e-02   2.6370492e-02   1.8528497e-02   1.0535109e-02   2.5813224e-03   5.1425262e-03   1.2452037e-02   1.9173925e-02   2.5150946e-02   3.0246391e-02   3.4348029e-02   3.7371337e-02   3.9261932e-02   3.9997098e-02   3.9586375e-02
   3.8763096e-02   3.9865049e-02   3.9872326e-02   3.8757674e-02   3.6524463e-02   3.3206583e-02   2.8867426e-02   2.3598013e-02   1.7514310e-02   1.0753846e-02   3.4717469e-03   4.1636994e-03   1.1975778e-02   1.9784246e-02   2.7410237e-02   3.4681014e-02   4.1434436e-02   4.7522998e-02   5.2817341e-02   5.7209132e-02   6.0613242e-02   6.2969194e-02   6.4241839e-02   6.4421281e-02   6.3522090e-02   6.1581844e-02   5.8659087e-02   5.4830788e-02   5.0189424e-02   4.4839784e-02   3.8895623e-02   3.2476298e-02   2.5703471e-02   1.8698030e-02   1.1577274e-02   4.4524845e-03   2.5730869e-03   9.4057577e-03   1.5962468e-02   2.2171346e-02   2.7971809e-02   3.3314239e-02   3.8159290e-02   4.2476898e-02   4.6245062e-02   4.9448507e-02   5.2077286e-02   5.4125436e-02   5.5589738e-02   5.6468692e-02   5.6761722e-02   5.6468692e-02   5.5589738e-02   5.4125436e-02   5.2077286e-02   4.9448507e-02   4.6245062e-02   4.2476898e-02   3.8159290e-02   3.3314239e-02   2.7971809e-02   2.2171346e-02   1.5962468e-02   9.4057577e-03   2.5730869e-03   4.4524845e-03   1.1577274e-02   1.8698030e-02   2.5703471e-02   3.2476298e-02   3.8895623e-02   4.4839784e-02   5.0189424e-02   5.4830788e-02   5.8659087e-02   6.1581844e-02   6.3522090e-02   6.4421281e-02   6.4241839e-02   6.2969194e-02   6.0613242e-02   5.7209132e-02   5.2817341e-02   4.7522998e-02   4.1434436e-02   3.4681014e-02   2.7410237e-02   1.9784246e-02   1.1975778e-02   4.1636994e-03   3.4717469e-03   1.0753846e-02   1.7514310e-02   2.3598013e-02   2.8867426e-02   3.3206583e-02   3.6524463e-02   3.8757674e-02   3.9872326e-02   3.9865049e-02   3.8763096e-02
   3.7495197e-02   3.9259128e-02   3.9989952e-02   3.9644043e-02   3.8206571e-02   3.5691845e-02   3.2142782e-02   2.7629549e-02   2.2247423e-02   1.6113944e-02   9.3654685e-03   2.1532343e-03   5.3609267e-03   1.3009095e-02   2.0621843e-02   2.8032740e-02   3.5082663e-02   4.1623764e-02   4.7522998e-02   5.2665123e-02   5.6955075e-02   6.0319695e-02   6.2708758e-02   6.4095322e-02   6.4475392e-02   6.3866970e-02   6.2308520e-02   5.9856959e-02   5.6585234e-02   5.2579615e-02   4.7936787e-02   4.2760862e-02   3.7160406e-02   3.1245597e-02   2.5125578e-02   1.8906101e-02   1.2687506e-02   6.5630936e-03   6.1789521e-04   5.0721321e-03   1.0440514e-02   1.5430290e-02   1.9993718e-02   2.4091699e-02   2.7692991e-02   3.0773291e-02   3.3314239e-02   3.5302435e-02   3.6728529e-02   3.7586442e-02   3.7872777e-02   3.7586442e-02   3.6728529e-02   3.5302435e-02   3.3314239e-02   3.0773291e-02   2.7692991e-02   2.4091699e-02   1.9993718e-02   1.5430290e-02   1.0440514e-02   5.0721321e-03   6.1789521e-04   6.5630936e-03   1.2687506e-02   1.8906101e-02   2.5125578e-02   3.1245597e-02   3.7160406e-02   4.2760862e-02   4.7936787e-02   5.2579615e-02   5.6585234e-02   5.9856959e-02   6.2308520e-02   6.3866970e-02   6.4475392e-02   6.4095322e-02   6.2708758e-02   6.0319695e-02   5.6955075e-02   5.2665123e-02   4.7522998e-02   4.1623764e-02   3.5082663e-02   2.8032740e-02   2.0621843e-02   1.3009095e-02   5.3609267e-03   2.1532343e-03   9.3654685e-03   1.6113944e-02   2.2247423e-02   2.7629549e-02   3.2142782e-02   3.5691845e-02   3.8206571e-02   3.9644043e-02   3.9989952e-02   3.9259128e-02   3.7495197e-02
   3.5782546e-02   3.8170259e-02   3.9596046e-02   4.0001394e-02   3.9354596e-02   3.7651487e-02   3.4915371e-02   3.1196155e-02   2.6568713e-02   2.1130566e-02   1.4998944e-02   8.3073442e-03   1.2016945e-03   6.1637438e-03   1.3630612e-02   2.1040687e-02   2.8239994e-02   3.5082663e-02   4.1434436e-02   4.7175719e-02   5.2204110e-02   5.6436348e-02   5.9809638e-02   6.2282358e-02   6.3834131e-02   6.4465319e-02   6.4195962e-02   6.3064242e-02   6.1124541e-02   5.8445178e-02   5.5105929e-02   5.1195406e-02   4.6808411e-02   4.2043338e-02   3.6999716e-02   3.1775951e-02   2.6467339e-02   2.1164389e-02   1.5951480e-02   1.0905860e-02   6.0970014e-03   1.5862741e-03   2.5730869e-03   6.3357604e-03   9.6639195e-03   1.2526669e-02   1.4899402e-02   1.6763128e-02   1.8103843e-02   1.8911974e-02   1.9181960e-02   1.8911974e-02   1.8103843e-02   1.6763128e-02   1.4899402e-02   1.2526669e-02   9.6639195e-03   6.3357604e-03   2.5730869e-03   1.5862741e-03   6.0970014e-03   1.0905860e-02   1.5951480e-02   2.1164389e-02   2.6467339e-02   3.1775951e-02   3.6999716e-02   4.2043338e-02   4.6808411e-02   5.1195406e-02   5.5105929e-02   5.8445178e-02   6.1124541e-02   6.3064242e-02   6.4195962e-02   6.4465319e-02   6.3834131e-02   6.2282358e-02   5.9809638e-02   5.6436348e-02   5.2204110e-02   4.7175719e-02   4.1434436e-02   3.5082663e-02   2.8239994e-02   2.1040687e-02   1.3630612e-02   6.1637438e-03   1.2016945e-03   8.3073442e-03   1.4998944e-02   2.1130566e-02   2.6568713e-02   3.1196155e-02   3.4915371e-02   3.7651487e-02   3.9354596e-02   4.0001394e-02   3.9596046e-02   3.8170259e-02   3.5782546e-02
   3.3633089e-02   3.6597676e-02   3.8680205e-02   3.9808902e-02   3.9936653e-02   3.9042109e-02   3.7130029e-02   3.4230865e-02   3.0399615e-02   2.5713994e-02   2.0272000e-02   1.4188954e-02   7.5941167e-03   6.2700325e-04   6.5664890e-03   1.3838020e-02   2.1040687e-02   2.8032740e-02   3.4681014e-02   4.0863998e-02   4.6474452e-02   5.1421531e-02   5.5632345e-02   5.9052970e-02   6.1648874e-02   6.3404805e-02   6.4324150e-02   6.4427839e-02   6.3752836e-02   6.2350306e-02   6.0283529e-02   5.7625644e-02   5.4457323e-02   5.0864424e-02   4.6935739e-02   4.2760862e-02   3.8428269e-02   3.4023633e-02   2.9628404e-02   2.5318684e-02   2.1164389e-02   1.7228694e-02   1.3567729e-02   1.0230513e-02   7.2590649e-03   4.6886651e-03   2.5482061e-03   8.6059093e-04   3.5686762e-04   1.0920903e-03   1.3379496e-03   1.0920903e-03   3.5686762e-04   8.6059093e-04   2.5482061e-03   4.6886651e-03   7.2590649e-03   1.0230513e-02   1.3567729e-02   1.7228694e-02   2.1164389e-02   2.5318684e-02   2.9628404e-02   3.4023633e-02   3.8428269e-02   4.2760862e-02   4.6935739e-02   5.0864424e-02   5.4457323e-02   5.7625644e-02   6.0283529e-02   6.2350306e-02   6.3752836e-02   6.4427839e-02   6.4324150e-02   6.3404805e-02   6.1648874e-02   5.9052970e-02   5.5632345e-02   5.1421531e-02   4.6474452e-02   4.0863998e-02   3.4681014e-02   2.8032740e-02   2.1040687e-02   1.3838020e-02   6.5664890e-03   6.2700325e-04   7.5941167e-03   1.4188954e-02   2.0272000e-02   2.5713994e-02   3.0399615e-02   3.4230865e-02   3.7130029e-02   3.9042109e-02   3.9936653e-02   3.9808902e-02   3.8680205e-02   3.6597676e-02   3.3633089e-02
   3.1063231e-02   3.4549501e-02   3.7241184e-02   3.9054974e-02   3.9929964e-02   3.9829074e-02   3.8739767e-02   3.6674057e-02   3.3667811e-02   2.9779399e-02   2.5087732e-02   1.9689775e-02   1.3697618e-02   7.2352026e-03   4.3482496e-04   6.5664890e-03   1.3630612e-02   2.0621843e-02   2.7410237e-02   3.3874640e-02   3.9905353e-02   4.5406366e-02   5.0297115e-02   5.4513730e-02   5.8009770e-02   6.0756447e-02   6.2742365e-02   6.3972814e-02   6.4468660e-02   6.4264912e-02   6.3409005e-02   6.1958902e-02   5.9981065e-02   5.7548386e-02   5.4738131e-02   5.1629967e-02   4.8304135e-02   4.4839784e-02   4.1313534e-02   3.7798261e-02   3.4362127e-02   3.1067843e-02   2.7972163e-02   2.5125578e-02   2.2572182e-02   2.0349680e-02   1.8489500e-02   1.7016961e-02   1.5951480e-02   1.5306759e-02   1.5090950e-02   1.5306759e-02   1.5951480e-02   1.7016961e-02   1.8489500e-02   2.0349680e-02   2.2572182e-02   2.5125578e-02   2.7972163e-02   3.1067843e-02   3.4362127e-02   3.7798261e-02   4.1313534e-02   4.4839784e-02   4.8304135e-02   5.1629967e-02   5.4738131e-02   5.7548386e-02   5.9981065e-02   6.1958902e-02   6.3409005e-02   6.4264912e-02   6.4468660e-02   6.3972814e-02   6.2742365e-02   6.0756447e-02   5.8009770e-02   5.4513730e-02   5.0297115e-02   4.5406366e-02   3.9905353e-02   3.3874640e-02   2.7410237e-02   2.0621843e-02   1.3630612e-02   6.5664890e-03   4.3482496e-04   7.2352026e-03   1.3697618e-02   1.9689775e-02   2.5087732e-02   2.9779399e-02   3.3667811e-02   3.6674057e-02   3.8739767e-02   3.9829074e-02   3.9929964e-02   3.9054974e-02   3.7241184e-02   3.4549501e-02   3.1063231e-02
   2.8098043e-02   3.2043144e-02   3.5287501e-02   3.7738092e-02   3.9321944e-02   3.9987838e-02   3.9707361e-02   3.8475294e-02   3.6309336e-02   3.3249197e-02   2.9355093e-02   2.4705713e-02   1.9395732e-02   1.3532957e-02   7.2352026e-03   6.2700325e-04   6.1637438e-03   1.3009095e-02   1.9784246e-02   2.6370492e-02   3.2657897e-02   3.8547589e-02   4.3953658e-02   4.8804598e-02   5.3044289e-02   5.6632514e-02   5.9545029e-02   6.1773199e-02   6.3323261e-02   6.4215243e-02   6.4481605e-02   6.4165673e-02   6.3319908e-02   6.2004099e-02   6.0283529e-02   5.8227165e-02   5.5905946e-02   5.3391185e-02   5.0753132e-02   4.8059724e-02   4.5375523e-02   4.2760862e-02   4.0271171e-02   3.7956499e-02   3.5861178e-02   3.4023633e-02   3.2476298e-02   3.1245597e-02   3.0351989e-02   2.9810024e-02   2.9628404e-02   2.9810024e-02   3.0351989e-02   3.1245597e-02   3.2476298e-02   3.4023633e-02   3.5861178e-02   3.7956499e-02   4.0271171e-02   4.2760862e-02   4.5375523e-02   4.8059724e-02   5.0753132e-02   5.3391185e-02   5.5905946e-02   5.8227165e-02   6.0283529e-02   6.2004099e-02   6.3319908e-02   6.4165673e-02   6.4481605e-02   6.4215243e-02   6.3323261e-02   6.1773199e-02   5.9545029e-02   5.6632514e-02   5.3044289e-02   4.8804598e-02   4.3953658e-02   3.8547589e-02   3.2657897e-02   2.6370492e-02   1.9784246e-02   1.3009095e-02   6.1637438e-03   6.2700325e-04   7.2352026e-03   1.3532957e-02   1.9395732e-02   2.4705713e-02   2.9355093e-02   3.3249197e-02   3.6309336e-02   3.8475294e-02   3.9707361e-02   3.9987838e-02   3.9321944e-02   3.7738092e-02   3.5287501e-02   3.2043144e-02   2.8098043e-02
   2.4771263e-02   2.9105500e-02   3.2837852e-02   3.5867458e-02   3.8111092e-02   3.9505108e-02   4.0006781e-02   3.9595038e-02   3.8270569e-02   3.6055327e-02   3.2991457e-02   2.9139700e-02   2.4577335e-02   1.9395732e-02   1.3697618e-02   7.5941167e-03   1.2016945e-03   5.3609267e-03   1.1975778e-02   1.8528497e-02   2.4910953e-02   3.1023571e-02   3.6777307e-02   4.2095247e-02   4.6913781e-02   5.1183368e-02   5.4868883e-02   5.7949564e-02   6.0418595e-02   6.2282358e-02   6.3559400e-02   6.4279174e-02   6.4480602e-02   6.4210525e-02   6.3522090e-02   6.2473121e-02   6.1124541e-02   5.9538859e-02   5.7778779e-02   5.5905946e-02   5.3979839e-02   5.2056833e-02   5.0189424e-02   4.8425610e-02   4.6808411e-02   4.5375523e-02   4.4159078e-02   4.3185481e-02   4.2475326e-02   4.2043338e-02   4.1898360e-02   4.2043338e-02   4.2475326e-02   4.3185481e-02   4.4159078e-02   4.5375523e-02   4.6808411e-02   4.8425610e-02   5.0189424e-02   5.2056833e-02   5.3979839e-02   5.5905946e-02   5.7778779e-02   5.9538859e-02   6.1124541e-02   6.2473121e-02   6.3522090e-02   6.4210525e-02   6.4480602e-02   6.4279174e-02   6.3559400e-02   6.2282358e-02   6.0418595e-02   5.7949564e-02   5.4868883e-02   5.1183368e-02   4.6913781e-02   4.2095247e-02   3.6777307e-02   3.1023571e-02   2.4910953e-02   1.8528497e-02   1.1975778e-02   5.3609267e-03   1.2016945e-03   7.5941167e-03   1.3697618e-02   1.9395732e-02   2.4577335e-02   2.9139700e-02   3.2991457e-02   3.6055327e-02   3.8270569e-02   3.9595038e-02   4.0006781e-02   3.9505108e-02   3.8111092e-02   3.5867458e-02   3.2837852e-02   2.9105500e-02   2.4771263e-02
   2.1125091e-02   2.5772923e-02   2.9921290e-02   3.3463396e-02   3.6307645e-02   3.8379764e-02   3.9624403e-02   4.0006163e-02   3.9510055e-02   3.8141380e-02   3.5925058e-02   3.2904448e-02   2.9139700e-02   2.4705713e-02   1.9689775e-02   1.4188954e-02   8.3073442e-03   2.1532343e-03   4.1636994e-03   1.0535109e-02   1.6856516e-02   2.3029623e-02   2.8964332e-02   3.4580439e-02   3.9808962e-02   4.4593107e-02   4.8888843e-02   5.2665123e-02   5.5903745e-02   5.8598901e-02   6.0756447e-02   6.2392929e-02   6.3534425e-02   6.4215243e-02   6.4476529e-02   6.4364833e-02   6.3930669e-02   6.3227122e-02   6.2308520e-02   6.1229211e-02   6.0042449e-02   5.8799417e-02   5.7548386e-02   5.6334001e-02   5.5196700e-02   5.4172255e-02   5.3291410e-02   5.2579615e-02   5.2056833e-02   5.1737405e-02   5.1629967e-02   5.1737405e-02   5.2056833e-02   5.2579615e-02   5.3291410e-02   5.4172255e-02   5.5196700e-02   5.6334001e-02   5.7548386e-02   5.8799417e-02   6.0042449e-02   6.1229211e-02   6.2308520e-02   6.3227122e-02   6.3930669e-02   6.4364833e-02   6.4476529e-02   6.4215243e-02   6.3534425e-02   6.2392929e-02   6.0756447e-02   5.8598901e-02   5.5903745e-02   5.2665123e-02   4.8888843e-02   4.4593107e-02   3.9808962e-02   3.4580439e-02   2.8964332e-02   2.3029623e-02   1.6856516e-02   1.0535109e-02   4.1636994e-03   2.1532343e-03   8.3073442e-03   1.4188954e-02   1.9689775e-02   2.4705713e-02   2.9139700e-02   3.2904448e-02   3.5925058e-02   3.8141380e-02   3.9510055e-02   4.0006163e-02   3.9624403e-02   3.8379764e-02   3.6307645e-02   3.3463396e-02   2.9921290e-02   2.5772923e-02   2.1125091e-02
   1.7209757e-02   2.2090962e-02   2.6577151e-02   3.0557508e-02   3.3933976e-02   3.6623526e-02   3.8559959e-02   3.9695206e-02   4.0000082e-02   3.9464517e-02   3.8097254e-02   3.5925058e-02   3.2991457e-02   2.9355093e-02   2.5087732e-02   2.0272000e-02   1.4998944e-02   9.3654685e-03   3.4717469e-03   2.5813224e-03   8.6945492e-03   1.4772706e-02   2.0726553e-02   2.6474582e-02   3.1944463e-02   3.7074154e-02   4.1812674e-02   4.6120543e-02   4.9969893e-02   5.3344283e-02   5.6238229e-02   5.8656506e-02   6.0613242e-02   6.2130862e-02   6.3238911e-02   6.3972814e-02   6.4372594e-02   6.4481605e-02   6.4345299e-02   6.4010054e-02   6.3522090e-02   6.2926487e-02   6.2266310e-02   6.1581844e-02   6.0909952e-02   6.0283529e-02   5.9731063e-02   5.9276292e-02   5.8937931e-02   5.8729479e-02   5.8659087e-02   5.8729479e-02   5.8937931e-02   5.9276292e-02   5.9731063e-02   6.0283529e-02   6.0909952e-02   6.1581844e-02   6.2266310e-02   6.2926487e-02   6.3522090e-02   6.4010054e-02   6.4345299e-02   6.4481605e-02   6.4372594e-02   6.3972814e-02   6.3238911e-02   6.2130862e-02   6.0613242e-02   5.8656506e-02   5.6238229e-02   5.3344283e-02   4.9969893e-02   4.6120543e-02   4.1812674e-02   3.7074154e-02   3.1944463e-02   2.6474582e-02   2.0726553e-02   1.4772706e-02   8.6945492e-03   2.5813224e-03   3.4717469e-03   9.3654685e-03   1.4998944e-02   2.0272000e-02   2.5087732e-02   2.9355093e-02   3.2991457e-02   3.5925058e-02   3.8097254e-02   3.9464517e-02   4.0000082e-02   3.9695206e-02   3.8559959e-02   3.6623526e-02   3.3933976e-02   3.0557508e-02   2.6577151e-02   2.2090962e-02   1.7209757e-02
   1.3082863e-02   1.8113847e-02   2.2854720e-02   2.7192537e-02   3.1024694e-02   3.4261309e-02   3.6827185e-02   3.8663326e-02   3.9727966e-02   3.9997098e-02   3.9464517e-02   3.8141380e-02   3.6055327e-02   3.3249197e-02   2.9779399e-02   2.5713994e-02   2.1130566e-02   1.6113944e-02   1.0753846e-02   5.1425262e-03   6.2751981e-04   6.4657210e-03   1.2285422e-02   1.8005649e-02   2.3552618e-02   2.8860959e-02   3.3874640e-02   3.8547589e-02   4.2844018e-02   4.6738461e-02   5.0215553e-02   5.3269566e-02   5.5903745e-02   5.8129483e-02   5.9965357e-02   6.1436070e-02   6.2571349e-02   6.3404805e-02   6.3972814e-02   6.4313423e-02   6.4465319e-02   6.4466872e-02   6.4355256e-02   6.4165673e-02   6.3930669e-02   6.3679549e-02   6.3437887e-02   6.3227122e-02   6.3064242e-02   6.2961549e-02   6.2926487e-02   6.2961549e-02   6.3064242e-02   6.3227122e-02   6.3437887e-02   6.3679549e-02   6.3930669e-02   6.4165673e-02   6.4355256e-02   6.4466872e-02   6.4465319e-02   6.4313423e-02   6.3972814e-02   6.3404805e-02   6.2571349e-02   6.1436070e-02   5.9965357e-02   5.8129483e-02   5.5903745e-02   5.3269566e-02   5.0215553e-02   4.6738461e-02   4.2844018e-02   3.8547589e-02   3.3874640e-02   2.8860959e-02   2.3552618e-02   1.8005649e-02   1.2285422e-02   6.4657210e-03   6.2751981e-04   5.1425262e-03   1.0753846e-02   1.6113944e-02   2.1130566e-02   2.5713994e-02   2.9779399e-02   3.3249197e-02   3.6055327e-02   3.8141380e-02   3.9464517e-02   3.9997098e-02   3.9727966e-02   3.8663326e-02   3.6827185e-02   3.4261309e-02   3.1024694e-02   2.7192537e-02   2.2854720e-02   1.8113847e-02   1.3082863e-02
   8.8084989e-03   1.3903730e-02   1.8812622e-02   2.3421939e-02   2.7626426e-02   3.1331256e-02   3.4454118e-02   3.6926908e-02   3.8696984e-02   3.9727966e-02   4.0000082e-02   3.9510055e-02   3.8270569e-02   3.6309336e-02   3.3667811e-02   3.0399615e-02   2.6568713e-02   2.2247423e-02   1.7514310e-02   1.2452037e-02   7.1452370e-03   1.6784581e-03   3.8657606e-03   9.4086382e-03   1.4876689e-02   2.0203020e-02   2.5328365e-02   3.0201858e-02   3.4781525e-02   3.9034522e-02   4.2937117e-02   4.6474452e-02   4.9640096e-02   5.2435429e-02   5.4868883e-02   5.6955075e-02   5.8713870e-02   6.0169388e-02   6.1349005e-02   6.2282358e-02   6.3000388e-02   6.3534425e-02   6.3915346e-02   6.4172803e-02   6.4334532e-02   6.4425756e-02   6.4468660e-02   6.4481971e-02   6.4480602e-02   6.4475392e-02   6.4472921e-02   6.4475392e-02   6.4480602e-02   6.4481971e-02   6.4468660e-02   6.4425756e-02   6.4334532e-02   6.4172803e-02   6.3915346e-02   6.3534425e-02   6.3000388e-02   6.2282358e-02   6.1349005e-02   6.0169388e-02   5.8713870e-02   5.6955075e-02   5.4868883e-02   5.2435429e-02   4.9640096e-02   4.6474452e-02   4.2937117e-02   3.9034522e-02   3.4781525e-02   3.0201858e-02   2.5328365e-02   2.0203020e-02   1.4876689e-02   9.4086382e-03   3.8657606e-03   1.6784581e-03   7.1452370e-03   1.2452037e-02   1.7514310e-02   2.2247423e-02   2.6568713e-02   3.0399615e-02   3.3667811e-02   3.6309336e-02   3.8270569e-02   3.9510055e-02   4.0000082e-02   3.9727966e-02   3.8696984e-02   3.6926908e-02   3.4454118e-02   3.1331256e-02   2.7626426e-02   2.3421939e-02   1.8812622e-02   1.3903730e-02   8.8084989e-03
   4.4561489e-03   9.5296745e-03   1.4517934e-02   1.9309156e-02   2.3797279e-02   2.7884419e-02   3.1483039e-02   3.4517783e-02   3.6926908e-02   3.8663326e-02   3.9695206e-02   4.0006163e-02   3.9595038e-02   3.8475294e-02   3.6674057e-02   3.4230865e-02   3.1196155e-02   2.7629549e-02   2.3598013e-02   1.9173925e-02   1.4433126e-02   9.4530009e-03   4.3106550e-03   9.1879350e-04   6.1637438e-03   1.1357447e-02   1.6439118e-02   2.1354818e-02   2.6058083e-02   3.0510329e-02   3.4681014e-02   3.8547589e-02   4.2095247e-02   4.5316510e-02   4.8210654e-02   5.0783031e-02   5.3044289e-02   5.5009536e-02   5.6697467e-02   5.8129483e-02   5.9328818e-02   6.0319695e-02   6.1126531e-02   6.1773199e-02   6.2282358e-02   6.2674852e-02   6.2969194e-02   6.3181127e-02   6.3323261e-02   6.3404805e-02   6.3431359e-02   6.3404805e-02   6.3323261e-02   6.3181127e-02   6.2969194e-02   6.2674852e-02   6.2282358e-02   6.1773199e-02   6.1126531e-02   6.0319695e-02   5.9328818e-02   5.8129483e-02   5.6697467e-02   5.5009536e-02   5.3044289e-02   5.0783031e-02   4.8210654e-02   4.5316510e-02   4.2095247e-02   3.8547589e-02   3.4681014e-02   3.0510329e-02   2.6058083e-02   2.1354818e-02   1.6439118e-02   1.1357447e-02   6.1637438e-03   9.1879350e-04   4.3106550e-03   9.4530009e-03   1.4433126e-02   1.9173925e-02   2.3598013e-02   2.7629549e-02   3.1196155e-02   3.4230865e-02   3.6674057e-02   3.8475294e-02   3.9595038e-02   4.0006163e-02   3.9695206e-02   3.8663326e-02   3.6926908e-02   3.4517783e-02   3.1483039e-02   2.7884419e-02   2.3797279e-02   1.9309156e-02   1.4517934e-02   9.5296745e-03   4.4561489e-03
   9.9392282e-05   5.0664224e-03   1.0045038e-02   1.4926590e-02   1.9605973e-02   2.3984080e-02   2.7970019e-02   3.1483039e-02   3.4454118e-02   3.6827185e-02   3.8559959e-02   3.9624403e-02   4.0006781e-02   3.9707361e-02   3.8739767e-02   3.7130029e-02   3.4915371e-02   3.2142782e-02   2.8867426e-02   2.5150946e-02   2.1059700e-02   1.6663013e-02   1.2031450e-02   7.2352026e-03   2.3425807e-03   2.5813224e-03   7.4757869e-03   1.2285422e-02   1.6960908e-02   2.1459525e-02   2.5745471e-02   2.9789978e-02   3.3571236e-02   3.7074154e-02   4.0289970e-02   4.3215737e-02   4.5853709e-02   4.8210654e-02   5.0297115e-02   5.2126645e-02   5.3715036e-02   5.5079558e-02   5.6238229e-02   5.7209132e-02   5.8009770e-02   5.8656506e-02   5.9164049e-02   5.9545029e-02   5.9809638e-02   5.9965357e-02   6.0016751e-02   5.9965357e-02   5.9809638e-02   5.9545029e-02   5.9164049e-02   5.8656506e-02   5.8009770e-02   5.7209132e-02   5.6238229e-02   5.5079558e-02   5.3715036e-02   5.2126645e-02   5.0297115e-02   4.8210654e-02   4.5853709e-02   4.3215737e-02   4.0289970e-02   3.7074154e-02   3.3571236e-02   2.9789978e-02   2.5745471e-02   2.1459525e-02   1.6960908e-02   1.2285422e-02   7.4757869e-03   2.5813224e-03   2.3425807e-03   7.2352026e-03   1.2031450e-02   1.6663013e-02   2.1059700e-02   2.5150946e-02   2.8867426e-02   3.2142782e-02   3.4915371e-02   3.7130029e-02   3.8739767e-02   3.9707361e-02   4.0006781e-02   3.9624403e-02   3.8559959e-02   3.6827185e-02   3.4454118e-02   3.1483039e-02   2.7970019e-02   2.3984080e-02   1.9605973e-02   1.4926590e-02   1.0045038e-02   5.0664224e-03   9.9392282e-05
   4.1855661e-03   5.9294088e-04   5.4742273e-03   1.0354294e-02   1.5130650e-02   1.9704722e-02   2.3984080e-02   2.7884419e-02   3.1331256e-02   3.4261309e-02   3.6623526e-02   3.8379764e-02   3.9505108e-02   3.9987838e-02   3.9829074e-02   3.9042109e-02   3.7651487e-02   3.5691845e-02   3.3206583e-02   3.0246391e-02   2.6867702e-02   2.3131102e-02   1.9099748e-02   1.4837843e-02   1.0409198e-02   5.8759121e-03   1.2972046e-03   3.2715845e-03   7.7798141e-03   1.2182173e-02   1.6439118e-02   2.0517134e-02   2.4388805e-02   2.8032740e-02   3.1433339e-02   3.4580439e-02   3.7468858e-02   4.0097852e-02   4.2470509e-02   4.4593107e-02   4.6474452e-02   4.8125209e-02   4.9557249e-02   5.0783031e-02   5.1815014e-02   5.2665123e-02   5.3344283e-02   5.3862001e-02   5.4226031e-02   5.4442102e-02   5.4513730e-02   5.4442102e-02   5.4226031e-02   5.3862001e-02   5.3344283e-02   5.2665123e-02   5.1815014e-02   5.0783031e-02   4.9557249e-02   4.8125209e-02   4.6474452e-02   4.4593107e-02   4.2470509e-02   4.0097852e-02   3.7468858e-02   3.4580439e-02   3.1433339e-02   2.8032740e-02   2.4388805e-02   2.0517134e-02   1.6439118e-02   1.2182173e-02   7.7798141e-03   3.2715845e-03   1.2972046e-03   5.8759121e-03   1.0409198e-02   1.4837843e-02   1.9099748e-02   2.3131102e-02   2.6867702e-02   3.0246391e-02   3.3206583e-02   3.5691845e-02   3.7651487e-02   3.9042109e-02   3.9829074e-02   3.9987838e-02   3.9505108e-02   3.8379764e-02   3.6623526e-02   3.4261309e-02   3.1331256e-02   2.7884419e-02   2.3984080e-02   1.9704722e-02   1.5130650e-02   1.0354294e-02   5.4742273e-03   5.9294088e-04   4.1855661e-03
   8.3215113e-03   3.8092073e-03   8.9008476e-04   5.6783955e-03   1.0457380e-02   1.5130650e-02   1.9605973e-02   2.3797279e-02   2.7626426e-02   3.1024694e-02   3.3933976e-02   3.6307645e-02   3.8111092e-02   3.9321944e-02   3.9929964e-02   3.9936653e-02   3.9354596e-02   3.8206571e-02   3.6524463e-02   3.4348029e-02   3.1723554e-02   2.8702447e-02   2.5339805e-02   2.1693005e-02   1.7820347e-02   1.3779783e-02   9.6277649e-03   5.4182212e-03   1.2016945e-03   2.9753641e-03   7.0711311e-03   1.1048780e-02   1.4876689e-02   1.8528497e-02   2.1983020e-02   2.5224040e-02   2.8239994e-02   3.1023571e-02   3.3571236e-02   3.5882714e-02   3.7960434e-02   3.9808962e-02   4.1434436e-02   4.2844018e-02   4.4045370e-02   4.5046176e-02   4.5853709e-02   4.6474452e-02   4.6913781e-02   4.7175719e-02   4.7262751e-02   4.7175719e-02   4.6913781e-02   4.6474452e-02   4.5853709e-02   4.5046176e-02   4.4045370e-02   4.2844018e-02   4.1434436e-02   3.9808962e-02   3.7960434e-02   3.5882714e-02   3.3571236e-02   3.1023571e-02   2.8239994e-02   2.5224040e-02   2.1983020e-02   1.8528497e-02   1.4876689e-02   1.1048780e-02   7.0711311e-03   2.9753641e-03   1.2016945e-03   5.4182212e-03   9.6277649e-03   1.3779783e-02   1.7820347e-02   2.1693005e-02   2.5339805e-02   2.8702447e-02   3.1723554e-02   3.4348029e-02   3.6524463e-02   3.8206571e-02   3.9354596e-02   3.9936653e-02   3.9929964e-02   3.9321944e-02   3.8111092e-02   3.6307645e-02   3.3933976e-02   3.1024694e-02   2.7626426e-02   2.3797279e-02   1.9605973e-02   1.5130650e-02   1.0457380e-02   5.6783955e-03   8.9008476e-04   3.8092073e-03   8.3215113e-03
   1.2231942e-02   8.0576435e-03   3.6203216e-03   9.8929715e-04   5.6783955e-03   1.0354294e-02   1.4926590e-02   1.9309156e-02   2.3421939e-02   2.7192537e-02   3.0557508e-02   3.3463396e-02   3.5867458e-02   3.7738092e-02   3.9054974e-02   3.9808902e-02   4.0001394e-02   3.9644043e-02   3.8757674e-02   3.7371337e-02   3.5521175e-02   3.3249197e-02   3.0602013e-02   2.7629549e-02   2.4383794e-02   2.0917596e-02   1.7283544e-02   1.3532957e-02   9.7149961e-03   5.8759121e-03   2.0584397e-03   1.6986628e-03   5.3609267e-03   8.8983464e-03   1.2285422e-02   1.5501081e-02   1.8528497e-02   2.1354818e-02   2.3970816e-02   2.6370492e-02   2.8550630e-02   3.0510329e-02   3.2250535e-02   3.3773565e-02   3.5082663e-02   3.6181573e-02   3.7074154e-02   3.7764048e-02   3.8254392e-02   3.8547589e-02   3.8645150e-02   3.8547589e-02   3.8254392e-02   3.7764048e-02   3.7074154e-02   3.6181573e-02   3.5082663e-02   3.3773565e-02   3.2250535e-02   3.0510329e-02   2.8550630e-02   2.6370492e-02   2.3970816e-02   2.1354818e-02   1.8528497e-02   1.5501081e-02   1.2285422e-02   8.8983464e-03   5.3609267e-03   1.6986628e-03   2.0584397e-03   5.8759121e-03   9.7149961e-03   1.3532957e-02   1.7283544e-02   2.0917596e-02   2.4383794e-02   2.7629549e-02   3.0602013e-02   3.3249197e-02   3.5521175e-02   3.7371337e-02   3.8757674e-02   3.9644043e-02   4.0001394e-02   3.9808902e-02   3.9054974e-02   3.7738092e-02   3.5867458e-02   3.3463396e-02   3.0557508e-02   2.7192537e-02   2.3421939e-02   1.9309156e-02   1.4926590e-02   1.0354294e-02   5.6783955e-03   9.8929715e-04   3.6203216e-03   8.0576435e-03   1.2231942e-02
   1.5842863e-02   1.2071058e-02   7.9693940e-03   3.6203216e-03   8.9008476e-04   5.4742273e-03   1.0045038e-02   1.4517934e-02   1.8812622e-02   2.2854720e-02   2.6577151e-02   2.9921290e-02   3.2837852e-02   3.5287501e-02   3.7241184e-02   3.8680205e-02   3.9596046e-02   3.9989952e-02   3.9872326e-02   3.9261932e-02   3.8184973e-02   3.6674057e-02   3.4767089e-02   3.2506137e-02   2.9936282e-02   2.7104509e-02   2.4058641e-02   2.0846358e-02   1.7514310e-02   1.4107342e-02   1.0667839e-02   7.2352026e-03   3.8454518e-03   5.3095219e-04   2.6797334e-03   5.7618826e-03   8.6945492e-03   1.1460411e-02   1.4045540e-02   1.6439118e-02   1.8633098e-02   2.0621843e-02   2.2401739e-02   2.3970816e-02   2.5328365e-02   2.6474582e-02   2.7410237e-02   2.8136383e-02   2.8654108e-02   2.8964332e-02   2.9067669e-02   2.8964332e-02   2.8654108e-02   2.8136383e-02   2.7410237e-02   2.6474582e-02   2.5328365e-02   2.3970816e-02   2.2401739e-02   2.0621843e-02   1.8633098e-02   1.6439118e-02   1.4045540e-02   1.1460411e-02   8.6945492e-03   5.7618826e-03   2.6797334e-03   5.3095219e-04   3.8454518e-03   7.2352026e-03   1.0667839e-02   1.4107342e-02   1.7514310e-02   2.0846358e-02   2.4058641e-02   2.7104509e-02   2.9936282e-02   3.2506137e-02   3.4767089e-02   3.6674057e-02   3.8184973e-02   3.9261932e-02   3.9872326e-02   3.9989952e-02   3.9596046e-02   3.8680205e-02   3.7241184e-02   3.5287501e-02   3.2837852e-02   2.9921290e-02   2.6577151e-02   2.2854720e-02   1.8812622e-02   1.4517934e-02   1.0045038e-02   5.4742273e-03   8.9008476e-04   3.6203216e-03   7.9693940e-03   1.2071058e-02   1.5842863e-02
   1.9084592e-02   1.5771153e-02   1.2071058e-02   8.0576435e-03   3.8092073e-03   5.9294088e-04   5.0664224e-03   9.5296745e-03   1.3903730e-02   1.8113847e-02   2.2090962e-02   2.5772923e-02   2.9105500e-02   3.2043144e-02   3.4549501e-02   3.6597676e-02   3.8170259e-02   3.9259128e-02   3.9865049e-02   3.9997098e-02   3.9671933e-02   3.8912949e-02   3.7749338e-02   3.6215102e-02   3.4348029e-02   3.2188679e-02   2.9779399e-02   2.7163378e-02   2.4383794e-02   2.1483027e-02   1.8501986e-02   1.5479535e-02   1.2452037e-02   9.4530009e-03   6.5128471e-03   3.6587695e-03   9.1469666e-04   1.6986628e-03   4.1636994e-03   6.4657210e-03   8.5927205e-03   1.0535109e-02   1.2285422e-02   1.3838020e-02   1.5188781e-02   1.6334814e-02   1.7274179e-02   1.8005649e-02   1.8528497e-02   1.8842329e-02   1.8946957e-02   1.8842329e-02   1.8528497e-02   1.8005649e-02   1.7274179e-02   1.6334814e-02   1.5188781e-02   1.3838020e-02   1.2285422e-02   1.0535109e-02   8.5927205e-03   6.4657210e-03   4.1636994e-03   1.6986628e-03   9.1469666e-04   3.6587695e-03   6.5128471e-03   9.4530009e-03   1.2452037e-02   1.5479535e-02   1.8501986e-02   2.1483027e-02   2.4383794e-02   2.7163378e-02   2.9779399e-02   3.2188679e-02   3.4348029e-02   3.6215102e-02   3.7749338e-02   3.8912949e-02   3.9671933e-02   3.9997098e-02   3.9865049e-02   3.9259128e-02   3.8170259e-02   3.6597676e-02   3.4549501e-02   3.2043144e-02   2.9105500e-02   2.5772923e-02   2.2090962e-02   1.8113847e-02   1.3903730e-02   9.5296745e-03   5.0664224e-03   5.9294088e-04   3.8092073e-03   8.0576435e-03   1.2071058e-02   1.5771153e-02   1.9084592e-02
   2.1893548e-02   1.9084592e-02   1.5842863e-02   1.2231942e-02   8.3215113e-03   4.1855661e-03   9.9392282e-05   4.4561489e-03   8.8084989e-03   1.3082863e-02   1.7209757e-02   2.1125091e-02   2.4771263e-02   2.8098043e-02   3.1063231e-02   3.3633089e-02   3.5782546e-02   3.7495197e-02   3.8763096e-02   3.9586375e-02   3.9972710e-02   3.9936653e-02   3.9498861e-02   3.8685262e-02   3.7526159e-02   3.6055327e-02   3.4309111e-02   3.2325553e-02   3.0143563e-02   2.7802164e-02   2.5339805e-02   2.2793764e-02   2.0199651e-02   1.7590996e-02   1.4998944e-02   1.2452037e-02   9.9760839e-03   7.5941167e-03   5.3264124e-03   3.1905793e-03   1.2016945e-03   6.2751981e-04   2.2864908e-03   3.7665726e-03   5.0608164e-03   6.1637438e-03   7.0711311e-03   7.7798141e-03   8.2875181e-03   8.5927205e-03   8.6945492e-03   8.5927205e-03   8.2875181e-03   7.7798141e-03   7.0711311e-03   6.1637438e-03   5.0608164e-03   3.7665726e-03   2.2864908e-03   6.2751981e-04   1.2016945e-03   3.1905793e-03   5.3264124e-03   7.5941167e-03   9.9760839e-03   1.2452037e-02   1.4998944e-02   1.7590996e-02   2.0199651e-02   2.2793764e-02   2.5339805e-02   2.7802164e-02   3.0143563e-02   3.2325553e-02   3.4309111e-02   3.6055327e-02   3.7526159e-02   3.8685262e-02   3.9498861e-02   3.9936653e-02   3.9972710e-02   3.9586375e-02   3.8763096e-02   3.7495197e-02   3.5782546e-02   3.3633089e-02   3.1063231e-02   2.8098043e-02   2.4771263e-02   2.1125091e-02   1.7209757e-02   1.3082863e-02   8.8084989e-03   4.4561489e-03   9.9392282e-05   4.1855661e-03   8.3215113e-03   1.2231942e-02   1.5842863e-02   1.9084592e-02   2.1893548e-02


==> asy/dat/BesselLog.dat <==
  -1.0000000e+01  -9.8000000e+00  -9.6000000e+00  -9.4000000e+00  -9.2000000e+00  -9.0000000e+00  -8.8000000e+00  -8.6000000e+00  -8.4000000e+00  -8.2000000e+00  -8.0000000e+00  -7.8000000e+00  -7.6000000e+00  -7.4000000e+00  -7.2000000e+00  -7.0000000e+00  -6.8000000e+00  -6.6000000e+00  -6.4000000e+00  -6.2000000e+00  -6.0000000e+00  -5.8000000e+00  -5.6000000e+00  -5.4000000e+00  -5.2000000e+00  -5.0000000e+00  -4.8000000e+00  -4.6000000e+00  -4.4000000e+00  -4.2000000e+00  -4.0000000e+00  -3.8000000e+00  -3.6000000e+00  -3.4000000e+00  -3.2000000e+00  -3.0000000e+00  -2.8000000e+00  -2.6000000e+00  -2.4000000e+00  -2.2000000e+00  -2.0000000e+00  -1.8000000e+00  -1.6000000e+00  -1.4000000e+00  -1.2000000e+00  -1.0000000e+00  -8.0000000e-01  -6.0000000e-01  -4.0000000e-01  -2.0000000e-01   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00   2.6000000e+00   2.8000000e+00   3.0000000e+00   3.2000000e+00   3.4000000e+00   3.6000000e+00   3.8000000e+00   4.0000000e+00   4.2000000e+00   4.4000000e+00   4.6000000e+00   4.8000000e+00   5.0000000e+00   5.2000000e+00   5.4000000e+00   5.6000000e+00   5.8000000e+00   6.0000000e+00   6.2000000e+00   6.4000000e+00   6.6000000e+00   6.8000000e+00   7.0000000e+00   7.2000000e+00   7.4000000e+00   7.6000000e+00   7.8000000e+00   8.0000000e+00   8.2000000e+00   8.4000000e+00   8.6000000e+00   8.8000000e+00   9.0000000e+00   9.2000000e+00   9.4000000e+00   9.6000000e+00   9.8000000e+00   1.0000000e+01
  -1.0000000e+01  -9.8000000e+00  -9.6000000e+00  -9.4000000e+00  -9.2000000e+00  -9.0000000e+00  -8.8000000e+00  -8.6000000e+00  -8.4000000e+00  -8.2000000e+00  -8.0000000e+00  -7.8000000e+00  -7.6000000e+00  -7.4000000e+00  -7.2000000e+00  -7.0000000e+00  -6.8000000e+00  -6.6000000e+00  -6.4000000e+00  -6.2000000e+00  -6.0000000e+00  -5.8000000e+00  -5.6000000e+00  -5.4000000e+00  -5.2000000e+00  -5.0000000e+00  -4.8000000e+00  -4.6000000e+00  -4.4000000e+00  -4.2000000e+00  -4.0000000e+00  -3.8000000e+00  -3.6000000e+00  -3.4000000e+00  -3.2000000e+00  -3.0000000e+00  -2.8000000e+00  -2.6000000e+00  -2.4000000e+00  -2.2000000e+00  -2.0000000e+00  -1.8000000e+00  -1.6000000e+00  -1.4000000e+00  -1.2000000e+00  -1.0000000e+00  -8.0000000e-01  -6.0000000e-01  -4.0000000e-01  -2.0000000e-01   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00   2.6000000e+00   2.8000000e+00   3.0000000e+00   3.2000000e+00   3.4000000e+00   3.6000000e+00   3.8000000e+00   4.0000000e+00   4.2000000e+00   4.4000000e+00   4.6000000e+00   4.8000000e+00   5.0000000e+00   5.2000000e+00   5.4000000e+00   5.6000000e+00   5.8000000e+00   6.0000000e+00   6.2000000e+00   6.4000000e+00   6.6000000e+00   6.8000000e+00   7.0000000e+00   7.2000000e+00   7.4000000e+00   7.6000000e+00   7.8000000e+00   8.0000000e+00   8.2000000e+00   8.4000000e+00   8.6000000e+00   8.8000000e+00   9.0000000e+00   9.2000000e+00   9.4000000e+00   9.6000000e+00   9.8000000e+00   1.0000000e+01
  -8.0052947e+00
   0.0000000e+00
  -3.3193677e+00  -3.4386342e+00  -3.6003327e+00  -3.8250091e+00  -4.1595956e+00  -4.7564916e+00  -8.0052947e+00  -4.7020806e+00  -4.1101962e+00  -3.7665944e+00  -3.5284505e+00  -3.3504028e+00  -3.2121037e+00  -3.1026479e+00  -3.0155068e+00  -2.9464665e+00  -2.8926575e+00  -2.8520487e+00  -2.8231631e+00  -2.8049085e+00  -2.7964728e+00  -2.7972567e+00  -2.8068309e+00  -2.8249089e+00  -2.8513318e+00  -2.8860611e+00  -2.9291811e+00  -2.9809081e+00  -3.0416108e+00  -3.1118428e+00  -3.1923935e+00  -3.2843679e+00  -3.3893123e+00  -3.5094191e+00  -3.6478786e+00  -3.8095192e+00  -4.0020798e+00  -4.2390455e+00  -4.5471304e+00  -4.9922609e+00  -5.8404119e+00  -6.4047451e+00  -5.2816611e+00  -4.8481073e+00  -4.5915588e+00  -4.4203108e+00  -4.3010222e+00  -4.2180616e+00  -4.1631510e+00  -4.1317386e+00  -4.1215059e+00  -4.1317386e+00  -4.1631510e+00  -4.2180616e+00  -4.3010222e+00  -4.4203108e+00  -4.5915588e+00  -4.8481073e+00  -5.2816611e+00  -6.4047451e+00  -5.8404119e+00  -4.9922609e+00  -4.5471304e+00  -4.2390455e+00  -4.0020798e+00  -3.8095192e+00  -3.6478786e+00  -3.5094191e+00  -3.3893123e+00  -3.2843679e+00  -3.1923935e+00  -3.1118428e+00  -3.0416108e+00  -2.9809081e+00  -2.9291811e+00  -2.8860611e+00  -2.8513318e+00  -2.8249089e+00  -2.8068309e+00  -2.7972567e+00  -2.7964728e+00  -2.8049085e+00  -2.8231631e+00  -2.8520487e+00  -2.8926575e+00  -2.9464665e+00  -3.0155068e+00  -3.1026479e+00  -3.2121037e+00  -3.3504028e+00  -3.5284505e+00  -3.7665944e+00  -4.1101962e+00  -4.7020806e+00  -8.0052947e+00  -4.7564916e+00  -4.1595956e+00  -3.8250091e+00  -3.6003327e+00  -3.4386342e+00  -3.3193677e+00
  -3.4386342e+00  -3.6042731e+00  -3.8365093e+00  -4.1875839e+00  -4.8383308e+00  -6.4539772e+00  -4.5905972e+00  -4.0418439e+00  -3.7137374e+00  -3.4839786e+00  -3.3115707e+00  -3.1776726e+00  -3.0720499e+00  -2.9885298e+00  -2.9231164e+00  -2.8730930e+00  -2.8365498e+00  -2.8121187e+00  -2.7988154e+00  -2.7959430e+00  -2.8030333e+00  -2.8198117e+00  -2.8461813e+00  -2.8822206e+00  -2.9281964e+00  -2.9845937e+00  -3.0521682e+00  -3.1320324e+00  -3.2257974e+00  -3.3358090e+00  -3.4655633e+00  -3.6204842e+00  -3.8095192e+00  -4.0488606e+00  -4.3724582e+00  -4.8733299e+00  -6.0774458e+00  -5.5397857e+00  -4.7610413e+00  -4.3787661e+00  -4.1317386e+00  -3.9547220e+00  -3.8212199e+00  -3.7178521e+00  -3.6369541e+00  -3.5737716e+00  -3.5252052e+00  -3.4891824e+00  -3.4643196e+00  -3.4497308e+00  -3.4449210e+00  -3.4497308e+00  -3.4643196e+00  -3.4891824e+00  -3.5252052e+00  -3.5737716e+00  -3.6369541e+00  -3.7178521e+00  -3.8212199e+00  -3.9547220e+00  -4.1317386e+00  -4.3787661e+00  -4.7610413e+00  -5.5397857e+00  -6.0774458e+00  -4.8733299e+00  -4.3724582e+00  -4.0488606e+00  -3.8095192e+00  -3.6204842e+00  -3.4655633e+00  -3.3358090e+00  -3.2257974e+00  -3.1320324e+00  -3.0521682e+00  -2.9845937e+00  -2.9281964e+00  -2.8822206e+00  -2.8461813e+00  -2.8198117e+00  -2.8030333e+00  -2.7959430e+00  -2.7988154e+00  -2.8121187e+00  -2.8365498e+00  -2.8730930e+00  -2.9231164e+00  -2.9885298e+00  -3.0720499e+00  -3.1776726e+00  -3.3115707e+00  -3.4839786e+00  -3.7137374e+00  -4.0418439e+00  -4.5905972e+00  -6.4539772e+00  -4.8383308e+00  -4.1875839e+00  -3.8365093e+00  -3.6042731e+00  -3.4386342e+00
  -3.6003327e+00  -3.8365093e+00  -4.1971494e+00  -4.8825057e+00  -6.1011373e+00  -4.5233544e+00  -3.9960968e+00  -3.6761904e+00  -3.4511013e+00  -3.2820482e+00  -3.1509832e+00  -3.0480394e+00  -2.9672505e+00  -2.9047582e+00  -2.8579530e+00  -2.8250225e+00  -2.8046964e+00  -2.7960982e+00  -2.7986569e+00  -2.8120567e+00  -2.8362150e+00  -2.8712821e+00  -2.9176633e+00  -2.9760693e+00  -3.0476043e+00  -3.1339169e+00  -3.2374578e+00  -3.3619396e+00  -3.5132139e+00  -3.7011096e+00  -3.9438471e+00  -4.2810986e+00  -4.8301052e+00  -6.5498892e+00  -5.1438168e+00  -4.4788712e+00  -4.1215059e+00  -3.8815996e+00  -3.7049231e+00  -3.5682430e+00  -3.4594298e+00  -3.3713451e+00  -3.2994365e+00  -3.2406344e+00  -3.1927857e+00  -3.1543418e+00  -3.1241744e+00  -3.1014635e+00  -3.0856262e+00  -3.0762730e+00  -3.0731796e+00  -3.0762730e+00  -3.0856262e+00  -3.1014635e+00  -3.1241744e+00  -3.1543418e+00  -3.1927857e+00  -3.2406344e+00  -3.2994365e+00  -3.3713451e+00  -3.4594298e+00  -3.5682430e+00  -3.7049231e+00  -3.8815996e+00  -4.1215059e+00  -4.4788712e+00  -5.1438168e+00  -6.5498892e+00  -4.8301052e+00  -4.2810986e+00  -3.9438471e+00  -3.7011096e+00  -3.5132139e+00  -3.3619396e+00  -3.2374578e+00  -3.1339169e+00  -3.0476043e+00  -2.9760693e+00  -2.9176633e+00  -2.8712821e+00  -2.8362150e+00  -2.8120567e+00  -2.7986569e+00  -2.7960982e+00  -2.8046964e+00  -2.8250225e+00  -2.8579530e+00  -2.9047582e+00  -2.9672505e+00  -3.0480394e+00  -3.1509832e+00  -3.2820482e+00  -3.4511013e+00  -3.6761904e+00  -3.9960968e+00  -4.5233544e+00  -6.1011373e+00  -4.8825057e+00  -4.1971494e+00  -3.8365093e+00  -3.6003327e+00
  -3.8250091e+00  -4.1875839e+00  -4.8825057e+00  -6.0093465e+00  -4.4915487e+00  -3.9697590e+00  -3.6520788e+00  -3.4284734e+00  -3.2607543e+00  -3.1311005e+00  -3.0297641e+00  -2.9508600e+00  -2.8905988e+00  -2.8464401e+00  -2.8166473e+00  -2.8000396e+00  -2.7958497e+00  -2.8036441e+00  -2.8232846e+00  -2.8549227e+00  -2.8990254e+00  -2.9564377e+00  -3.0285000e+00  -3.1172524e+00  -3.2257974e+00  -3.3589765e+00  -3.5247344e+00  -3.7372146e+00  -4.0251147e+00  -4.4618494e+00  -5.3729237e+00  -5.5397857e+00  -4.5415203e+00  -4.1013814e+00  -3.8212199e+00  -3.6192760e+00  -3.4643196e+00  -3.3410083e+00  -3.2406344e+00  -3.1577635e+00  -3.0887686e+00  -3.0311062e+00  -2.9829262e+00  -2.9428462e+00  -2.9098149e+00  -2.8830251e+00  -2.8618575e+00  -2.8458429e+00  -2.8346374e+00  -2.8280056e+00  -2.8258100e+00  -2.8280056e+00  -2.8346374e+00  -2.8458429e+00  -2.8618575e+00  -2.8830251e+00  -2.9098149e+00  -2.9428462e+00  -2.9829262e+00  -3.0311062e+00  -3.0887686e+00  -3.1577635e+00  -3.2406344e+00  -3.3410083e+00  -3.4643196e+00  -3.6192760e+00  -3.8212199e+00  -4.1013814e+00  -4.5415203e+00  -5.5397857e+00  -5.3729237e+00  -4.4618494e+00  -4.0251147e+00  -3.7372146e+00  -3.5247344e+00  -3.3589765e+00  -3.2257974e+00  -3.1172524e+00  -3.0285000e+00  -2.9564377e+00  -2.8990254e+00  -2.8549227e+00  -2.8232846e+00  -2.8036441e+00  -2.7958497e+00  -2.8000396e+00  -2.8166473e+00  -2.8464401e+00  -2.8905988e+00  -2.9508600e+00  -3.0297641e+00  -3.1311005e+00  -3.2607543e+00  -3.4284734e+00  -3.6520788e+00  -3.9697590e+00  -4.4915487e+00  -6.0093465e+00  -4.8825057e+00  -4.1875839e+00  -3.8250091e+00
  -4.1595956e+00  -4.8383308e+00  -6.1011373e+00  -4.4915487e+00  -3.9611543e+00  -3.6402849e+00  -3.4152232e+00  -3.2469454e+00  -3.1173506e+00  -3.0165850e+00  -2.9387305e+00  -2.8800038e+00  -2.8378972e+00  -2.8107300e+00  -2.7974022e+00  -2.7972567e+00  -2.8100091e+00  -2.8357239e+00  -2.8748323e+00  -2.9281964e+00  -2.9972363e+00  -3.0841621e+00  -3.1923935e+00  -3.3273606e+00  -3.4981677e+00  -3.7215152e+00  -4.0329490e+00  -4.5322865e+00  -5.8404119e+00  -5.0529198e+00  -4.3010222e+00  -3.9133714e+00  -3.6549874e+00  -3.4643196e+00  -3.3158253e+00  -3.1963707e+00  -3.0982708e+00  -3.0166164e+00  -2.9480653e+00  -2.8902294e+00  -2.8413377e+00  -2.8000383e+00  -2.7652771e+00  -2.7362196e+00  -2.7121995e+00  -2.6926841e+00  -2.6772511e+00  -2.6655714e+00  -2.6573991e+00  -2.6525629e+00  -2.6509620e+00  -2.6525629e+00  -2.6573991e+00  -2.6655714e+00  -2.6772511e+00  -2.6926841e+00  -2.7121995e+00  -2.7362196e+00  -2.7652771e+00  -2.8000383e+00  -2.8413377e+00  -2.8902294e+00  -2.9480653e+00  -3.0166164e+00  -3.0982708e+00  -3.1963707e+00  -3.3158253e+00  -3.4643196e+00  -3.6549874e+00  -3.9133714e+00  -4.3010222e+00  -5.0529198e+00  -5.8404119e+00  -4.5322865e+00  -4.0329490e+00  -3.7215152e+00  -3.4981677e+00  -3.3273606e+00  -3.1923935e+00  -3.0841621e+00  -2.9972363e+00  -2.9281964e+00  -2.8748323e+00  -2.8357239e+00  -2.8100091e+00  -2.7972567e+00  -2.7974022e+00  -2.8107300e+00  -2.8378972e+00  -2.8800038e+00  -2.9387305e+00  -3.0165850e+00  -3.1173506e+00  -3.2469454e+00  -3.4152232e+00  -3.6402849e+00  -3.9611543e+00  -4.4915487e+00  -6.1011373e+00  -4.8383308e+00  -4.1595956e+00
  -4.7564916e+00  -6.4539772e+00  -4.5233544e+00  -3.9697590e+00  -3.6402849e+00  -3.4108594e+00  -3.2401539e+00  -3.1092768e+00  -3.0080444e+00  -2.9303921e+00  -2.8724797e+00  -2.8317954e+00  -2.8066935e+00  -2.7961441e+00  -2.7995996e+00  -2.8169335e+00  -2.8484357e+00  -2.8948620e+00  -2.9575516e+00  -3.0386529e+00  -3.1415390e+00  -3.2716074e+00  -3.4379447e+00  -3.6572584e+00  -3.9651654e+00  -4.4618494e+00  -5.7739831e+00  -4.9704837e+00  -4.2180616e+00  -3.8285505e+00  -3.5682430e+00  -3.3757666e+00  -3.2256189e+00  -3.1046689e+00  -3.0052190e+00  -2.9223390e+00  -2.8526591e+00  -2.7937578e+00  -2.7438251e+00  -2.7014645e+00  -2.6655714e+00  -2.6352548e+00  -2.6097856e+00  -2.5885628e+00  -2.5710888e+00  -2.5569538e+00  -2.5458242e+00  -2.5374350e+00  -2.5315844e+00  -2.5281302e+00  -2.5269882e+00  -2.5281302e+00  -2.5315844e+00  -2.5374350e+00  -2.5458242e+00  -2.5569538e+00  -2.5710888e+00  -2.5885628e+00  -2.6097856e+00  -2.6352548e+00  -2.6655714e+00  -2.7014645e+00  -2.7438251e+00  -2.7937578e+00  -2.8526591e+00  -2.9223390e+00  -3.0052190e+00  -3.1046689e+00  -3.2256189e+00  -3.3757666e+00  -3.5682430e+00  -3.8285505e+00  -4.2180616e+00  -4.9704837e+00  -5.7739831e+00  -4.4618494e+00  -3.9651654e+00  -3.6572584e+00  -3.4379447e+00  -3.2716074e+00  -3.1415390e+00  -3.0386529e+00  -2.9575516e+00  -2.8948620e+00  -2.8484357e+00  -2.8169335e+00  -2.7995996e+00  -2.7961441e+00  -2.8066935e+00  -2.8317954e+00  -2.8724797e+00  -2.9303921e+00  -3.0080444e+00  -3.1092768e+00  -3.2401539e+00  -3.4108594e+00  -3.6402849e+00  -3.9697590e+00  -4.5233544e+00  -6.4539772e+00  -4.7564916e+00
  -8.0052947e+00  -4.5905972e+00  -3.9960968e+00  -3.6520788e+00  -3.4152232e+00  -3.2401539e+00  -3.1066145e+00  -3.0038467e+00  -2.9255177e+00  -2.8676630e+00  -2.8277269e+00  -2.8040745e+00  -2.7957328e+00  -2.8022579e+00  -2.8236860e+00  -2.8605494e+00  -2.9139667e+00  -2.9858331e+00  -3.0791839e+00  -3.1988914e+00  -3.3530956e+00  -3.5564930e+00  -3.8393640e+00  -4.2810986e+00  -5.2606109e+00  -5.1763155e+00  -4.2526862e+00  -3.8212199e+00  -3.5411018e+00  -3.3367598e+00  -3.1785983e+00  -3.0518596e+00  -2.9480653e+00  -2.8618575e+00  -2.7896061e+00  -2.7287161e+00  -2.6772511e+00  -2.6337139e+00  -2.5969138e+00  -2.5658804e+00  -2.5398083e+00  -2.5180191e+00  -2.4999367e+00  -2.4850693e+00  -2.4729977e+00  -2.4633676e+00  -2.4558842e+00  -2.4503090e+00  -2.4464576e+00  -2.4441992e+00  -2.4434550e+00  -2.4441992e+00  -2.4464576e+00  -2.4503090e+00  -2.4558842e+00  -2.4633676e+00  -2.4729977e+00  -2.4850693e+00  -2.4999367e+00  -2.5180191e+00  -2.5398083e+00  -2.5658804e+00  -2.5969138e+00  -2.6337139e+00  -2.6772511e+00  -2.7287161e+00  -2.7896061e+00  -2.8618575e+00  -2.9480653e+00  -3.0518596e+00  -3.1785983e+00  -3.3367598e+00  -3.5411018e+00  -3.8212199e+00  -4.2526862e+00  -5.1763155e+00  -5.2606109e+00  -4.2810986e+00  -3.8393640e+00  -3.5564930e+00  -3.3530956e+00  -3.1988914e+00  -3.0791839e+00  -2.9858331e+00  -2.9139667e+00  -2.8605494e+00  -2.8236860e+00  -2.8022579e+00  -2.7957328e+00  -2.8040745e+00  -2.8277269e+00  -2.8676630e+00  -2.9255177e+00  -3.0038467e+00  -3.1066145e+00  -3.2401539e+00  -3.4152232e+00  -3.6520788e+00  -3.9960968e+00  -4.5905972e+00  -8.0052947e+00
  -4.7020806e+00  -4.0418439e+00  -3.6761904e+00  -3.4284734e+00  -3.2469454e+00  -3.1092768e+00  -3.0038467e+00  -2.9239142e+00  -2.8653141e+00  -2.8254016e+00  -2.8025239e+00  -2.7957462e+00  -2.8047185e+00  -2.8296361e+00  -2.8712821e+00  -2.9311642e+00  -3.0117979e+00  -3.1172524e+00  -3.2542491e+00  -3.4345779e+00  -3.6812792e+00  -4.0488606e+00  -4.7309135e+00  -6.0735642e+00  -4.4203108e+00  -3.8894386e+00  -3.5682430e+00  -3.3410083e+00  -3.1681151e+00  -3.0311062e+00  -2.9198164e+00  -2.8280056e+00  -2.7515339e+00  -2.6874871e+00  -2.6337139e+00  -2.5885628e+00  -2.5507227e+00  -2.5191240e+00  -2.4928727e+00  -2.4712071e+00  -2.4534686e+00  -2.4390817e+00  -2.4275405e+00  -2.4183998e+00  -2.4112699e+00  -2.4058134e+00  -2.4017437e+00  -2.3988253e+00  -2.3968735e+00  -2.3957557e+00  -2.3953920e+00  -2.3957557e+00  -2.3968735e+00  -2.3988253e+00  -2.4017437e+00  -2.4058134e+00  -2.4112699e+00  -2.4183998e+00  -2.4275405e+00  -2.4390817e+00  -2.4534686e+00  -2.4712071e+00  -2.4928727e+00  -2.5191240e+00  -2.5507227e+00  -2.5885628e+00  -2.6337139e+00  -2.6874871e+00  -2.7515339e+00  -2.8280056e+00  -2.9198164e+00  -3.0311062e+00  -3.1681151e+00  -3.3410083e+00  -3.5682430e+00  -3.8894386e+00  -4.4203108e+00  -6.0735642e+00  -4.7309135e+00  -4.0488606e+00  -3.6812792e+00  -3.4345779e+00  -3.2542491e+00  -3.1172524e+00  -3.0117979e+00  -2.9311642e+00  -2.8712821e+00  -2.8296361e+00  -2.8047185e+00  -2.7957462e+00  -2.8025239e+00  -2.8254016e+00  -2.8653141e+00  -2.9239142e+00  -3.0038467e+00  -3.1092768e+00  -3.2469454e+00  -3.4284734e+00  -3.6761904e+00  -4.0418439e+00  -4.7020806e+00
  -4.1101962e+00  -3.7137374e+00  -3.4511013e+00  -3.2607543e+00  -3.1173506e+00  -3.0080444e+00  -2.9255177e+00  -2.8653141e+00  -2.8246458e+00  -2.8018073e+00  -2.7958782e+00  -2.8065847e+00  -2.8342702e+00  -2.8799634e+00  -2.9455702e+00  -3.0342638e+00  -3.1512590e+00  -3.3054406e+00  -3.5132139e+00  -3.8095192e+00  -4.2919667e+00  -5.5501790e+00  -4.8255301e+00  -4.0529465e+00  -3.6549874e+00  -3.3891674e+00  -3.1927857e+00  -3.0399327e+00  -2.9173028e+00  -2.8171023e+00  -2.7343342e+00  -2.6655714e+00  -2.6083348e+00  -2.5607503e+00  -2.5213478e+00  -2.4889351e+00  -2.4625186e+00  -2.4412488e+00  -2.4243850e+00  -2.4112699e+00  -2.4013136e+00  -2.3939818e+00  -2.3887897e+00  -2.3852980e+00  -2.3831117e+00  -2.3818810e+00  -2.3813027e+00  -2.3811234e+00  -2.3811418e+00  -2.3812120e+00  -2.3812453e+00  -2.3812120e+00  -2.3811418e+00  -2.3811234e+00  -2.3813027e+00  -2.3818810e+00  -2.3831117e+00  -2.3852980e+00  -2.3887897e+00  -2.3939818e+00  -2.4013136e+00  -2.4112699e+00  -2.4243850e+00  -2.4412488e+00  -2.4625186e+00  -2.4889351e+00  -2.5213478e+00  -2.5607503e+00  -2.6083348e+00  -2.6655714e+00  -2.7343342e+00  -2.8171023e+00  -2.9173028e+00  -3.0399327e+00  -3.1927857e+00  -3.3891674e+00  -3.6549874e+00  -4.0529465e+00  -4.8255301e+00  -5.5501790e+00  -4.2919667e+00  -3.8095192e+00  -3.5132139e+00  -3.3054406e+00  -3.1512590e+00  -3.0342638e+00  -2.9455702e+00  -2.8799634e+00  -2.8342702e+00  -2.8065847e+00  -2.7958782e+00  -2.8018073e+00  -2.8246458e+00  -2.8653141e+00  -2.9255177e+00  -3.0080444e+00  -3.1173506e+00  -3.2607543e+00  -3.4511013e+00  -3.7137374e+00  -4.1101962e+00
  -3.7665944e+00  -3.4839786e+00  -3.2820482e+00  -3.1311005e+00  -3.0165850e+00  -2.9303921e+00  -2.8676630e+00  -2.8254016e+00  -2.8018073e+00  -2.7959430e+00  -2.8075864e+00  -2.8372072e+00  -2.8860611e+00  -2.9564377e+00  -3.0521682e+00  -3.1796609e+00  -3.3501777e+00  -3.5855963e+00  -3.9368723e+00  -4.5776470e+00  -6.4047451e+00  -4.3787661e+00  -3.8212199e+00  -3.4891824e+00  -3.2559216e+00  -3.0793785e+00  -2.9402506e+00  -2.8280056e+00  -2.7362196e+00  -2.6606512e+00  -2.5983235e+00  -2.5470417e+00  -2.5051182e+00  -2.4712071e+00  -2.4441992e+00  -2.4231531e+00  -2.4072490e+00  -2.3957557e+00  -2.3880091e+00  -2.3833968e+00  -2.3813477e+00  -2.3813268e+00  -2.3828320e+00  -2.3853945e+00  -2.3885815e+00  -2.3920000e+00  -2.3953026e+00  -2.3981932e+00  -2.4004336e+00  -2.4018492e+00  -2.4023330e+00  -2.4018492e+00  -2.4004336e+00  -2.3981932e+00  -2.3953026e+00  -2.3920000e+00  -2.3885815e+00  -2.3853945e+00  -2.3828320e+00  -2.3813268e+00  -2.3813477e+00  -2.3833968e+00  -2.3880091e+00  -2.3957557e+00  -2.4072490e+00  -2.4231531e+00  -2.4441992e+00  -2.4712071e+00  -2.5051182e+00  -2.5470417e+00  -2.5983235e+00  -2.6606512e+00  -2.7362196e+00  -2.8280056e+00  -2.9402506e+00  -3.0793785e+00  -3.2559216e+00  -3.4891824e+00  -3.8212199e+00  -4.3787661e+00  -6.4047451e+00  -4.5776470e+00  -3.9368723e+00  -3.5855963e+00  -3.3501777e+00  -3.1796609e+00  -3.0521682e+00  -2.9564377e+00  -2.8860611e+00  -2.8372072e+00  -2.8075864e+00  -2.7959430e+00  -2.8018073e+00  -2.8254016e+00  -2.8676630e+00  -2.9303921e+00  -3.0165850e+00  -3.1311005e+00  -3.2820482e+00  -3.4839786e+00  -3.7665944e+00
  -3.5284505e+00  -3.3115707e+00  -3.1509832e+00  -3.0297641e+00  -2.9387305e+00  -2.8724797e+00  -2.8277269e+00  -2.8025239e+00  -2.7958782e+00  -2.8075864e+00  -2.8382126e+00  -2.8892050e+00  -2.9631970e+00  -3.0646331e+00  -3.2010772e+00  -3.3862068e+00  -3.6478786e+00  -4.0569410e+00  -4.9189039e+00  -5.1763155e+00  -4.1215059e+00  -3.6610799e+00  -3.3669458e+00  -3.1543418e+00  -2.9912088e+00  -2.8618575e+00  -2.7573841e+00  -2.6722112e+00  -2.6025832e+00  -2.5458242e+00  -2.4999367e+00  -2.4633676e+00  -2.4348650e+00  -2.4133852e+00  -2.3980312e+00  -2.3880091e+00  -2.3825980e+00  -2.3811283e+00  -2.3829664e+00  -2.3875036e+00  -2.3941504e+00  -2.4023330e+00  -2.4114937e+00  -2.4210946e+00  -2.4306235e+00  -2.4396027e+00  -2.4475995e+00  -2.4542379e+00  -2.4592102e+00  -2.4622877e+00  -2.4633294e+00  -2.4622877e+00  -2.4592102e+00  -2.4542379e+00  -2.4475995e+00  -2.4396027e+00  -2.4306235e+00  -2.4210946e+00  -2.4114937e+00  -2.4023330e+00  -2.3941504e+00  -2.3875036e+00  -2.3829664e+00  -2.3811283e+00  -2.3825980e+00  -2.3880091e+00  -2.3980312e+00  -2.4133852e+00  -2.4348650e+00  -2.4633676e+00  -2.4999367e+00  -2.5458242e+00  -2.6025832e+00  -2.6722112e+00  -2.7573841e+00  -2.8618575e+00  -2.9912088e+00  -3.1543418e+00  -3.3669458e+00  -3.6610799e+00  -4.1215059e+00  -5.1763155e+00  -4.9189039e+00  -4.0569410e+00  -3.6478786e+00  -3.3862068e+00  -3.2010772e+00  -3.0646331e+00  -2.9631970e+00  -2.8892050e+00  -2.8382126e+00  -2.8075864e+00  -2.7958782e+00  -2.8025239e+00  -2.8277269e+00  -2.8724797e+00  -2.9387305e+00  -3.0297641e+00  -3.1509832e+00  -3.3115707e+00  -3.5284505e+00
  -3.3504028e+00  -3.1776726e+00  -3.0480394e+00  -2.9508600e+00  -2.8800038e+00  -2.8317954e+00  -2.8040745e+00  -2.7957462e+00  -2.8065847e+00  -2.8372072e+00  -2.8892050e+00  -2.9654908e+00  -3.0710298e+00  -3.2144052e+00  -3.4115185e+00  -3.6960992e+00  -4.1610756e+00  -5.3338174e+00  -4.7610413e+00  -3.9547220e+00  -3.5464644e+00  -3.2754264e+00  -3.0762730e+00  -2.9223390e+00  -2.8000383e+00  -2.7014645e+00  -2.6215805e+00  -2.5569538e+00  -2.5051182e+00  -2.4642211e+00  -2.4328153e+00  -2.4097293e+00  -2.3939818e+00  -2.3847237e+00  -2.3811967e+00  -2.3827027e+00  -2.3885815e+00  -2.3981932e+00  -2.4109051e+00  -2.4260827e+00  -2.4430832e+00  -2.4612540e+00  -2.4799337e+00  -2.4984588e+00  -2.5161738e+00  -2.5324462e+00  -2.5466856e+00  -2.5583652e+00  -2.5670445e+00  -2.5723907e+00  -2.5741963e+00  -2.5723907e+00  -2.5670445e+00  -2.5583652e+00  -2.5466856e+00  -2.5324462e+00  -2.5161738e+00  -2.4984588e+00  -2.4799337e+00  -2.4612540e+00  -2.4430832e+00  -2.4260827e+00  -2.4109051e+00  -2.3981932e+00  -2.3885815e+00  -2.3827027e+00  -2.3811967e+00  -2.3847237e+00  -2.3939818e+00  -2.4097293e+00  -2.4328153e+00  -2.4642211e+00  -2.5051182e+00  -2.5569538e+00  -2.6215805e+00  -2.7014645e+00  -2.8000383e+00  -2.9223390e+00  -3.0762730e+00  -3.2754264e+00  -3.5464644e+00  -3.9547220e+00  -4.7610413e+00  -5.3338174e+00  -4.1610756e+00  -3.6960992e+00  -3.4115185e+00  -3.2144052e+00  -3.0710298e+00  -2.9654908e+00  -2.8892050e+00  -2.8372072e+00  -2.8065847e+00  -2.7957462e+00  -2.8040745e+00  -2.8317954e+00  -2.8800038e+00  -2.9508600e+00  -3.0480394e+00  -3.1776726e+00  -3.3504028e+00
  -3.2121037e+00  -3.0720499e+00  -2.9672505e+00  -2.8905988e+00  -2.8378972e+00  -2.8066935e+00  -2.7957328e+00  -2.8047185e+00  -2.8342702e+00  -2.8860611e+00  -2.9631970e+00  -3.0710298e+00  -3.2189304e+00  -3.4245876e+00  -3.7267099e+00  -4.2390455e+00  -5.8404119e+00  -4.5415203e+00  -3.8433925e+00  -3.4643196e+00  -3.2072193e+00  -3.0166164e+00  -2.8688401e+00  -2.7515339e+00  -2.6573991e+00  -2.5817423e+00  -2.5213478e+00  -2.4738997e+00  -2.4376588e+00  -2.4112699e+00  -2.3936404e+00  -2.3838594e+00  -2.3811418e+00  -2.3847876e+00  -2.3941504e+00  -2.4086136e+00  -2.4275688e+00  -2.4503990e+00  -2.4764633e+00  -2.5050840e+00  -2.5355368e+00  -2.5670445e+00  -2.5987756e+00  -2.6298498e+00  -2.6593522e+00  -2.6863567e+00  -2.7099600e+00  -2.7293245e+00  -2.7437266e+00  -2.7526056e+00  -2.7556059e+00  -2.7526056e+00  -2.7437266e+00  -2.7293245e+00  -2.7099600e+00  -2.6863567e+00  -2.6593522e+00  -2.6298498e+00  -2.5987756e+00  -2.5670445e+00  -2.5355368e+00  -2.5050840e+00  -2.4764633e+00  -2.4503990e+00  -2.4275688e+00  -2.4086136e+00  -2.3941504e+00  -2.3847876e+00  -2.3811418e+00  -2.3838594e+00  -2.3936404e+00  -2.4112699e+00  -2.4376588e+00  -2.4738997e+00  -2.5213478e+00  -2.5817423e+00  -2.6573991e+00  -2.7515339e+00  -2.8688401e+00  -3.0166164e+00  -3.2072193e+00  -3.4643196e+00  -3.8433925e+00  -4.5415203e+00  -5.8404119e+00  -4.2390455e+00  -3.7267099e+00  -3.4245876e+00  -3.2189304e+00  -3.0710298e+00  -2.9631970e+00  -2.8860611e+00  -2.8342702e+00  -2.8047185e+00  -2.7957328e+00  -2.8066935e+00  -2.8378972e+00  -2.8905988e+00  -2.9672505e+00  -3.0720499e+00  -3.2121037e+00
  -3.1026479e+00  -2.9885298e+00  -2.9047582e+00  -2.8464401e+00  -2.8107300e+00  -2.7961441e+00  -2.8022579e+00  -2.8296361e+00  -2.8799634e+00  -2.9564377e+00  -3.0646331e+00  -3.2144052e+00  -3.4245876e+00  -3.7372146e+00  -4.2810986e+00  -6.4054604e+00  -4.4203108e+00  -3.7715058e+00  -3.4073610e+00  -3.1577635e+00  -2.9720236e+00  -2.8280056e+00  -2.7140099e+00  -2.6230785e+00  -2.5507227e+00  -2.4938683e+00  -2.4503090e+00  -2.4183998e+00  -2.3968735e+00  -2.3847237e+00  -2.3811283e+00  -2.3853945e+00  -2.3969195e+00  -2.4151592e+00  -2.4396027e+00  -2.4697487e+00  -2.5050840e+00  -2.5450609e+00  -2.5890743e+00  -2.6364375e+00  -2.6863567e+00  -2.7379071e+00  -2.7900115e+00  -2.8414277e+00  -2.8907509e+00  -2.9364386e+00  -2.9768670e+00  -3.0104224e+00  -3.0356257e+00  -3.0512753e+00  -3.0565835e+00  -3.0512753e+00  -3.0356257e+00  -3.0104224e+00  -2.9768670e+00  -2.9364386e+00  -2.8907509e+00  -2.8414277e+00  -2.7900115e+00  -2.7379071e+00  -2.6863567e+00  -2.6364375e+00  -2.5890743e+00  -2.5450609e+00  -2.5050840e+00  -2.4697487e+00  -2.4396027e+00  -2.4151592e+00  -2.3969195e+00  -2.3853945e+00  -2.3811283e+00  -2.3847237e+00  -2.3968735e+00  -2.4183998e+00  -2.4503090e+00  -2.4938683e+00  -2.5507227e+00  -2.6230785e+00  -2.7140099e+00  -2.8280056e+00  -2.9720236e+00  -3.1577635e+00  -3.4073610e+00  -3.7715058e+00  -4.4203108e+00  -6.4054604e+00  -4.2810986e+00  -3.7372146e+00  -3.4245876e+00  -3.2144052e+00  -3.0646331e+00  -2.9564377e+00  -2.8799634e+00  -2.8296361e+00  -2.8022579e+00  -2.7961441e+00  -2.8107300e+00  -2.8464401e+00  -2.9047582e+00  -2.9885298e+00  -3.1026479e+00
  -3.0155068e+00  -2.9231164e+00  -2.8579530e+00  -2.8166473e+00  -2.7974022e+00  -2.7995996e+00  -2.8236860e+00  -2.8712821e+00  -2.9455702e+00  -3.0521682e+00  -3.2010772e+00  -3.4115185e+00  -3.7267099e+00  -4.2810986e+00  -6.7233711e+00  -4.3653336e+00  -3.7309693e+00  -3.3713451e+00  -3.1241744e+00  -2.9402506e+00  -2.7979377e+00  -2.6857665e+00  -2.5969138e+00  -2.5269882e+00  -2.4729977e+00  -2.4328153e+00  -2.4048782e+00  -2.3880091e+00  -2.3813027e+00  -2.3840522e+00  -2.3956981e+00  -2.4157926e+00  -2.4439717e+00  -2.4799337e+00  -2.5234201e+00  -2.5741963e+00  -2.6320314e+00  -2.6966730e+00  -2.7678153e+00  -2.8450564e+00  -2.9278399e+00  -3.0153778e+00  -3.1065479e+00  -3.1997679e+00  -3.2928529e+00  -3.3828848e+00  -3.4661497e+00  -3.5382360e+00  -3.5943980e+00  -3.6302335e+00  -3.6425668e+00  -3.6302335e+00  -3.5943980e+00  -3.5382360e+00  -3.4661497e+00  -3.3828848e+00  -3.2928529e+00  -3.1997679e+00  -3.1065479e+00  -3.0153778e+00  -2.9278399e+00  -2.8450564e+00  -2.7678153e+00  -2.6966730e+00  -2.6320314e+00  -2.5741963e+00  -2.5234201e+00  -2.4799337e+00  -2.4439717e+00  -2.4157926e+00  -2.3956981e+00  -2.3840522e+00  -2.3813027e+00  -2.3880091e+00  -2.4048782e+00  -2.4328153e+00  -2.4729977e+00  -2.5269882e+00  -2.5969138e+00  -2.6857665e+00  -2.7979377e+00  -2.9402506e+00  -3.1241744e+00  -3.3713451e+00  -3.7309693e+00  -4.3653336e+00  -6.7233711e+00  -4.2810986e+00  -3.7267099e+00  -3.4115185e+00  -3.2010772e+00  -3.0521682e+00  -2.9455702e+00  -2.8712821e+00  -2.8236860e+00  -2.7995996e+00  -2.7974022e+00  -2.8166473e+00  -2.8579530e+00  -2.9231164e+00  -3.0155068e+00
  -2.9464665e+00  -2.8730930e+00  -2.8250225e+00  -2.8000396e+00  -2.7972567e+00  -2.8169335e+00  -2.8605494e+00  -2.9311642e+00  -3.0342638e+00  -3.1796609e+00  -3.3862068e+00  -3.6960992e+00  -4.2390455e+00  -6.4054604e+00  -4.3653336e+00  -3.7178521e+00  -3.3538802e+00  -3.1046689e+00  -2.9198164e+00  -2.7773183e+00  -2.6655714e+00  -2.5777100e+00  -2.5093453e+00  -2.4575165e+00  -2.4201497e+00  -2.3957557e+00  -2.3832519e+00  -2.3818529e+00  -2.3910010e+00  -2.4103228e+00  -2.4396027e+00  -2.4787684e+00  -2.5278874e+00  -2.5871717e+00  -2.6569927e+00  -2.7379071e+00  -2.8306983e+00  -2.9364386e+00  -3.0565835e+00  -3.1931177e+00  -3.3487885e+00  -3.5274953e+00  -3.7349857e+00  -3.9802052e+00  -4.2782386e+00  -4.6579016e+00  -5.1875309e+00  -6.1304065e+00  -6.8949857e+00  -5.9234829e+00  -5.7471205e+00  -5.9234829e+00  -6.8949857e+00  -6.1304065e+00  -5.1875309e+00  -4.6579016e+00  -4.2782386e+00  -3.9802052e+00  -3.7349857e+00  -3.5274953e+00  -3.3487885e+00  -3.1931177e+00  -3.0565835e+00  -2.9364386e+00  -2.8306983e+00  -2.7379071e+00  -2.6569927e+00  -2.5871717e+00  -2.5278874e+00  -2.4787684e+00  -2.4396027e+00  -2.4103228e+00  -2.3910010e+00  -2.3818529e+00  -2.3832519e+00  -2.3957557e+00  -2.4201497e+00  -2.4575165e+00  -2.5093453e+00  -2.5777100e+00  -2.6655714e+00  -2.7773183e+00  -2.9198164e+00  -3.1046689e+00  -3.3538802e+00  -3.7178521e+00  -4.3653336e+00  -6.4054604e+00  -4.2390455e+00  -3.6960992e+00  -3.3862068e+00  -3.1796609e+00  -3.0342638e+00  -2.9311642e+00  -2.8605494e+00  -2.8169335e+00  -2.7972567e+00  -2.8000396e+00  -2.8250225e+00  -2.8730930e+00  -2.9464665e+00
  -2.8926575e+00  -2.8365498e+00  -2.8046964e+00  -2.7958497e+00  -2.8100091e+00  -2.8484357e+00  -2.9139667e+00  -3.0117979e+00  -3.1512590e+00  -3.3501777e+00  -3.6478786e+00  -4.1610756e+00  -5.8404119e+00  -4.4203108e+00  -3.7309693e+00  -3.3538802e+00  -3.0982708e+00  -2.9098149e+00  -2.7652771e+00  -2.6525629e+00  -2.5645906e+00  -2.4968822e+00  -2.4464576e+00  -2.4112699e+00  -2.3898941e+00  -2.3813477e+00  -2.3849846e+00  -2.4004336e+00  -2.4275688e+00  -2.4665026e+00  -2.5176033e+00  -2.5815380e+00  -2.6593522e+00  -2.7526056e+00  -2.8636032e+00  -2.9958029e+00  -3.1545794e+00  -3.3487885e+00  -3.5943980e+00  -3.9246802e+00  -4.4297674e+00  -5.5992435e+00  -5.1790911e+00  -4.3964025e+00  -4.0296934e+00  -3.8043288e+00  -3.6536623e+00  -3.5512899e+00  -3.4844585e+00  -3.4465263e+00  -3.4342140e+00  -3.4465263e+00  -3.4844585e+00  -3.5512899e+00  -3.6536623e+00  -3.8043288e+00  -4.0296934e+00  -4.3964025e+00  -5.1790911e+00  -5.5992435e+00  -4.4297674e+00  -3.9246802e+00  -3.5943980e+00  -3.3487885e+00  -3.1545794e+00  -2.9958029e+00  -2.8636032e+00  -2.7526056e+00  -2.6593522e+00  -2.5815380e+00  -2.5176033e+00  -2.4665026e+00  -2.4275688e+00  -2.4004336e+00  -2.3849846e+00  -2.3813477e+00  -2.3898941e+00  -2.4112699e+00  -2.4464576e+00  -2.4968822e+00  -2.5645906e+00  -2.6525629e+00  -2.7652771e+00  -2.9098149e+00  -3.0982708e+00  -3.3538802e+00  -3.7309693e+00  -4.4203108e+00  -5.8404119e+00  -4.1610756e+00  -3.6478786e+00  -3.3501777e+00  -3.1512590e+00  -3.0117979e+00  -2.9139667e+00  -2.8484357e+00  -2.8100091e+00  -2.7958497e+00  -2.8046964e+00  -2.8365498e+00  -2.8926575e+00
  -2.8520487e+00  -2.8121187e+00  -2.7960982e+00  -2.8036441e+00  -2.8357239e+00  -2.8948620e+00  -2.9858331e+00  -3.1172524e+00  -3.3054406e+00  -3.5855963e+00  -4.0569410e+00  -5.3338174e+00  -4.5415203e+00  -3.7715058e+00  -3.3713451e+00  -3.1046689e+00  -2.9098149e+00  -2.7613173e+00  -2.6461923e+00  -2.5569538e+00  -2.4889351e+00  -2.4390817e+00  -2.4053436e+00  -2.3863473e+00  -2.3812120e+00  -2.3894474e+00  -2.4109051e+00  -2.4457707e+00  -2.4945938e+00  -2.5583652e+00  -2.6386621e+00  -2.7379071e+00  -2.8598391e+00  -3.0104224e+00  -3.1997679e+00  -3.4467961e+00  -3.7932475e+00  -4.3657828e+00  -6.4181703e+00  -4.5896189e+00  -3.9625563e+00  -3.6232518e+00  -3.3982129e+00  -3.2362652e+00  -3.1152603e+00  -3.0236521e+00  -2.9547402e+00  -2.9043907e+00  -2.8699929e+00  -2.8499376e+00  -2.8433457e+00  -2.8499376e+00  -2.8699929e+00  -2.9043907e+00  -2.9547402e+00  -3.0236521e+00  -3.1152603e+00  -3.2362652e+00  -3.3982129e+00  -3.6232518e+00  -3.9625563e+00  -4.5896189e+00  -6.4181703e+00  -4.3657828e+00  -3.7932475e+00  -3.4467961e+00  -3.1997679e+00  -3.0104224e+00  -2.8598391e+00  -2.7379071e+00  -2.6386621e+00  -2.5583652e+00  -2.4945938e+00  -2.4457707e+00  -2.4109051e+00  -2.3894474e+00  -2.3812120e+00  -2.3863473e+00  -2.4053436e+00  -2.4390817e+00  -2.4889351e+00  -2.5569538e+00  -2.6461923e+00  -2.7613173e+00  -2.9098149e+00  -3.1046689e+00  -3.3713451e+00  -3.7715058e+00  -4.5415203e+00  -5.3338174e+00  -4.0569410e+00  -3.5855963e+00  -3.3054406e+00  -3.1172524e+00  -2.9858331e+00  -2.8948620e+00  -2.8357239e+00  -2.8036441e+00  -2.7960982e+00  -2.8121187e+00  -2.8520487e+00
  -2.8231631e+00  -2.7988154e+00  -2.7986569e+00  -2.8232846e+00  -2.8748323e+00  -2.9575516e+00  -3.0791839e+00  -3.2542491e+00  -3.5132139e+00  -3.9368723e+00  -4.9189039e+00  -4.7610413e+00  -3.8433925e+00  -3.4073610e+00  -3.1241744e+00  -2.9198164e+00  -2.7652771e+00  -2.6461923e+00  -2.5544469e+00  -2.4850693e+00  -2.4348650e+00  -2.4017437e+00  -2.3843641e+00  -2.3819413e+00  -2.3941504e+00  -2.4210946e+00  -2.4633294e+00  -2.5219510e+00  -2.5987756e+00  -2.6966730e+00  -2.8201985e+00  -2.9768670e+00  -3.1800164e+00  -3.4564083e+00  -3.8727874e+00  -4.7027952e+00  -5.1790911e+00  -4.0532124e+00  -3.5937999e+00  -3.3084159e+00  -3.1065589e+00  -2.9547402e+00  -2.8367994e+00  -2.7436944e+00  -2.6698693e+00  -2.6116936e+00  -2.5667033e+00  -2.5331972e+00  -2.5100107e+00  -2.4963845e+00  -2.4918889e+00  -2.4963845e+00  -2.5100107e+00  -2.5331972e+00  -2.5667033e+00  -2.6116936e+00  -2.6698693e+00  -2.7436944e+00  -2.8367994e+00  -2.9547402e+00  -3.1065589e+00  -3.3084159e+00  -3.5937999e+00  -4.0532124e+00  -5.1790911e+00  -4.7027952e+00  -3.8727874e+00  -3.4564083e+00  -3.1800164e+00  -2.9768670e+00  -2.8201985e+00  -2.6966730e+00  -2.5987756e+00  -2.5219510e+00  -2.4633294e+00  -2.4210946e+00  -2.3941504e+00  -2.3819413e+00  -2.3843641e+00  -2.4017437e+00  -2.4348650e+00  -2.4850693e+00  -2.5544469e+00  -2.6461923e+00  -2.7652771e+00  -2.9198164e+00  -3.1241744e+00  -3.4073610e+00  -3.8433925e+00  -4.7610413e+00  -4.9189039e+00  -3.9368723e+00  -3.5132139e+00  -3.2542491e+00  -3.0791839e+00  -2.9575516e+00  -2.8748323e+00  -2.8232846e+00  -2.7986569e+00  -2.7988154e+00  -2.8231631e+00
  -2.8049085e+00  -2.7959430e+00  -2.8120567e+00  -2.8549227e+00  -2.9281964e+00  -3.0386529e+00  -3.1988914e+00  -3.4345779e+00  -3.8095192e+00  -4.5776470e+00  -5.1763155e+00  -3.9547220e+00  -3.4643196e+00  -3.1577635e+00  -2.9402506e+00  -2.7773183e+00  -2.6525629e+00  -2.5569538e+00  -2.4850693e+00  -2.4334942e+00  -2.4000495e+00  -2.3833968e+00  -2.3828320e+00  -2.3981932e+00  -2.4298494e+00  -2.4787684e+00  -2.5466856e+00  -2.6364375e+00  -2.7526056e+00  -2.9028308e+00  -3.1007929e+00  -3.3742050e+00  -3.7932475e+00  -4.6579016e+00  -4.9580370e+00  -3.8999954e+00  -3.4465263e+00  -3.1600000e+00  -2.9547402e+00  -2.7984463e+00  -2.6753446e+00  -2.5765101e+00  -2.4963845e+00  -2.4312685e+00  -2.3785823e+00  -2.3364708e+00  -2.3035779e+00  -2.2789124e+00  -2.2617657e+00  -2.2516609e+00  -2.2483226e+00  -2.2516609e+00  -2.2617657e+00  -2.2789124e+00  -2.3035779e+00  -2.3364708e+00  -2.3785823e+00  -2.4312685e+00  -2.4963845e+00  -2.5765101e+00  -2.6753446e+00  -2.7984463e+00  -2.9547402e+00  -3.1600000e+00  -3.4465263e+00  -3.8999954e+00  -4.9580370e+00  -4.6579016e+00  -3.7932475e+00  -3.3742050e+00  -3.1007929e+00  -2.9028308e+00  -2.7526056e+00  -2.6364375e+00  -2.5466856e+00  -2.4787684e+00  -2.4298494e+00  -2.3981932e+00  -2.3828320e+00  -2.3833968e+00  -2.4000495e+00  -2.4334942e+00  -2.4850693e+00  -2.5569538e+00  -2.6525629e+00  -2.7773183e+00  -2.9402506e+00  -3.1577635e+00  -3.4643196e+00  -3.9547220e+00  -5.1763155e+00  -4.5776470e+00  -3.8095192e+00  -3.4345779e+00  -3.1988914e+00  -3.0386529e+00  -2.9281964e+00  -2.8549227e+00  -2.8120567e+00  -2.7959430e+00  -2.8049085e+00
  -2.7964728e+00  -2.8030333e+00  -2.8362150e+00  -2.8990254e+00  -2.9972363e+00  -3.1415390e+00  -3.3530956e+00  -3.6812792e+00  -4.2919667e+00  -6.4047451e+00  -4.1215059e+00  -3.5464644e+00  -3.2072193e+00  -2.9720236e+00  -2.7979377e+00  -2.6655714e+00  -2.5645906e+00  -2.4889351e+00  -2.4348650e+00  -2.4000495e+00  -2.3831117e+00  -2.3834005e+00  -2.4008995e+00  -2.4362380e+00  -2.4908099e+00  -2.5670445e+00  -2.6689466e+00  -2.8031910e+00  -2.9815428e+00  -3.2270586e+00  -3.5943980e+00  -4.2782386e+00  -5.6003802e+00  -3.9625563e+00  -3.4342140e+00  -3.1152603e+00  -2.8904817e+00  -2.7203499e+00  -2.5864243e+00  -2.4785384e+00  -2.3904508e+00  -2.3180293e+00  -2.2583823e+00  -2.2094021e+00  -2.1695076e+00  -2.1374922e+00  -2.1124297e+00  -2.0936162e+00  -2.0805328e+00  -2.0728221e+00  -2.0702749e+00  -2.0728221e+00  -2.0805328e+00  -2.0936162e+00  -2.1124297e+00  -2.1374922e+00  -2.1695076e+00  -2.2094021e+00  -2.2583823e+00  -2.3180293e+00  -2.3904508e+00  -2.4785384e+00  -2.5864243e+00  -2.7203499e+00  -2.8904817e+00  -3.1152603e+00  -3.4342140e+00  -3.9625563e+00  -5.6003802e+00  -4.2782386e+00  -3.5943980e+00  -3.2270586e+00  -2.9815428e+00  -2.8031910e+00  -2.6689466e+00  -2.5670445e+00  -2.4908099e+00  -2.4362380e+00  -2.4008995e+00  -2.3834005e+00  -2.3831117e+00  -2.4000495e+00  -2.4348650e+00  -2.4889351e+00  -2.5645906e+00  -2.6655714e+00  -2.7979377e+00  -2.9720236e+00  -3.2072193e+00  -3.5464644e+00  -4.1215059e+00  -6.4047451e+00  -4.2919667e+00  -3.6812792e+00  -3.3530956e+00  -3.1415390e+00  -2.9972363e+00  -2.8990254e+00  -2.8362150e+00  -2.8030333e+00  -2.7964728e+00
  -2.7972567e+00  -2.8198117e+00  -2.8712821e+00  -2.9564377e+00  -3.0841621e+00  -3.2716074e+00  -3.5564930e+00  -4.0488606e+00  -5.5501790e+00  -4.3787661e+00  -3.6610799e+00  -3.2754264e+00  -3.0166164e+00  -2.8280056e+00  -2.6857665e+00  -2.5777100e+00  -2.4968822e+00  -2.4390817e+00  -2.4017437e+00  -2.3833968e+00  -2.3834005e+00  -2.4018492e+00  -2.4396027e+00  -2.4984588e+00  -2.5815380e+00  -2.6940682e+00  -2.8450564e+00  -3.0512753e+00  -3.3487885e+00  -3.8399968e+00  -5.1875309e+00  -4.2976830e+00  -3.5512899e+00  -3.1600000e+00  -2.8974107e+00  -2.7032168e+00  -2.5521902e+00  -2.4312685e+00  -2.3327484e+00  -2.2516609e+00  -2.1845814e+00  -2.1290270e+00  -2.0831261e+00  -2.0454259e+00  -2.0147768e+00  -1.9902597e+00  -1.9711417e+00  -1.9568473e+00  -1.9469414e+00  -1.9411186e+00  -1.9391977e+00  -1.9411186e+00  -1.9469414e+00  -1.9568473e+00  -1.9711417e+00  -1.9902597e+00  -2.0147768e+00  -2.0454259e+00  -2.0831261e+00  -2.1290270e+00  -2.1845814e+00  -2.2516609e+00  -2.3327484e+00  -2.4312685e+00  -2.5521902e+00  -2.7032168e+00  -2.8974107e+00  -3.1600000e+00  -3.5512899e+00  -4.2976830e+00  -5.1875309e+00  -3.8399968e+00  -3.3487885e+00  -3.0512753e+00  -2.8450564e+00  -2.6940682e+00  -2.5815380e+00  -2.4984588e+00  -2.4396027e+00  -2.4018492e+00  -2.3834005e+00  -2.3833968e+00  -2.4017437e+00  -2.4390817e+00  -2.4968822e+00  -2.5777100e+00  -2.6857665e+00  -2.8280056e+00  -3.0166164e+00  -3.2754264e+00  -3.6610799e+00  -4.3787661e+00  -5.5501790e+00  -4.0488606e+00  -3.5564930e+00  -3.2716074e+00  -3.0841621e+00  -2.9564377e+00  -2.8712821e+00  -2.8198117e+00  -2.7972567e+00
  -2.8068309e+00  -2.8461813e+00  -2.9176633e+00  -3.0285000e+00  -3.1923935e+00  -3.4379447e+00  -3.8393640e+00  -4.7309135e+00  -4.8255301e+00  -3.8212199e+00  -3.3669458e+00  -3.0762730e+00  -2.8688401e+00  -2.7140099e+00  -2.5969138e+00  -2.5093453e+00  -2.4464576e+00  -2.4053436e+00  -2.3843641e+00  -2.3828320e+00  -2.4008995e+00  -2.4396027e+00  -2.5010811e+00  -2.5890743e+00  -2.7099600e+00  -2.8750643e+00  -3.1065479e+00  -3.4564083e+00  -4.1043386e+00  -5.7471205e+00  -3.8605314e+00  -3.3084159e+00  -2.9771616e+00  -2.7436944e+00  -2.5667033e+00  -2.4270972e+00  -2.3143916e+00  -2.2221458e+00  -2.1460703e+00  -2.0831261e+00  -2.0310513e+00  -1.9880940e+00  -1.9528547e+00  -1.9241895e+00  -1.9011506e+00  -1.8829489e+00  -1.8689328e+00  -1.8585753e+00  -1.8514684e+00  -1.8473210e+00  -1.8459580e+00  -1.8473210e+00  -1.8514684e+00  -1.8585753e+00  -1.8689328e+00  -1.8829489e+00  -1.9011506e+00  -1.9241895e+00  -1.9528547e+00  -1.9880940e+00  -2.0310513e+00  -2.0831261e+00  -2.1460703e+00  -2.2221458e+00  -2.3143916e+00  -2.4270972e+00  -2.5667033e+00  -2.7436944e+00  -2.9771616e+00  -3.3084159e+00  -3.8605314e+00  -5.7471205e+00  -4.1043386e+00  -3.4564083e+00  -3.1065479e+00  -2.8750643e+00  -2.7099600e+00  -2.5890743e+00  -2.5010811e+00  -2.4396027e+00  -2.4008995e+00  -2.3828320e+00  -2.3843641e+00  -2.4053436e+00  -2.4464576e+00  -2.5093453e+00  -2.5969138e+00  -2.7140099e+00  -2.8688401e+00  -3.0762730e+00  -3.3669458e+00  -3.8212199e+00  -4.8255301e+00  -4.7309135e+00  -3.8393640e+00  -3.4379447e+00  -3.1923935e+00  -3.0285000e+00  -2.9176633e+00  -2.8461813e+00  -2.8068309e+00
  -2.8249089e+00  -2.8822206e+00  -2.9760693e+00  -3.1172524e+00  -3.3273606e+00  -3.6572584e+00  -4.2810986e+00  -6.0735642e+00  -4.0529465e+00  -3.4891824e+00  -3.1543418e+00  -2.9223390e+00  -2.7515339e+00  -2.6230785e+00  -2.5269882e+00  -2.4575165e+00  -2.4112699e+00  -2.3863473e+00  -2.3819413e+00  -2.3981932e+00  -2.4362380e+00  -2.4984588e+00  -2.5890743e+00  -2.7154002e+00  -2.8907509e+00  -3.1422275e+00  -3.5382360e+00  -4.3657828e+00  -4.7293468e+00  -3.6232518e+00  -3.1508825e+00  -2.8499376e+00  -2.6324249e+00  -2.4653887e+00  -2.3327484e+00  -2.2253672e+00  -2.1374922e+00  -2.0652147e+00  -2.0057133e+00  -1.9568473e+00  -1.9169234e+00  -1.8845549e+00  -1.8585753e+00  -1.8379846e+00  -1.8219173e+00  -1.8096246e+00  -1.8004665e+00  -1.7939107e+00  -1.7895355e+00  -1.7870345e+00  -1.7862217e+00  -1.7870345e+00  -1.7895355e+00  -1.7939107e+00  -1.8004665e+00  -1.8096246e+00  -1.8219173e+00  -1.8379846e+00  -1.8585753e+00  -1.8845549e+00  -1.9169234e+00  -1.9568473e+00  -2.0057133e+00  -2.0652147e+00  -2.1374922e+00  -2.2253672e+00  -2.3327484e+00  -2.4653887e+00  -2.6324249e+00  -2.8499376e+00  -3.1508825e+00  -3.6232518e+00  -4.7293468e+00  -4.3657828e+00  -3.5382360e+00  -3.1422275e+00  -2.8907509e+00  -2.7154002e+00  -2.5890743e+00  -2.4984588e+00  -2.4362380e+00  -2.3981932e+00  -2.3819413e+00  -2.3863473e+00  -2.4112699e+00  -2.4575165e+00  -2.5269882e+00  -2.6230785e+00  -2.7515339e+00  -2.9223390e+00  -3.1543418e+00  -3.4891824e+00  -4.0529465e+00  -6.0735642e+00  -4.2810986e+00  -3.6572584e+00  -3.3273606e+00  -3.1172524e+00  -2.9760693e+00  -2.8822206e+00  -2.8249089e+00
  -2.8513318e+00  -2.9281964e+00  -3.0476043e+00  -3.2257974e+00  -3.4981677e+00  -3.9651654e+00  -5.2606109e+00  -4.4203108e+00  -3.6549874e+00  -3.2559216e+00  -2.9912088e+00  -2.8000383e+00  -2.6573991e+00  -2.5507227e+00  -2.4729977e+00  -2.4201497e+00  -2.3898941e+00  -2.3812120e+00  -2.3941504e+00  -2.4298494e+00  -2.4908099e+00  -2.5815380e+00  -2.7099600e+00  -2.8907509e+00  -3.1545794e+00  -3.5828226e+00  -4.5747376e+00  -4.3964025e+00  -3.4844585e+00  -3.0477762e+00  -2.7615928e+00  -2.5521902e+00  -2.3904508e+00  -2.2617657e+00  -2.1576856e+00  -2.0728221e+00  -2.0034740e+00  -1.9469414e+00  -1.9011506e+00  -1.8644356e+00  -1.8354049e+00  -1.8128579e+00  -1.7957327e+00  -1.7830752e+00  -1.7740225e+00  -1.7677983e+00  -1.7637160e+00  -1.7611879e+00  -1.7597372e+00  -1.7590114e+00  -1.7587939e+00  -1.7590114e+00  -1.7597372e+00  -1.7611879e+00  -1.7637160e+00  -1.7677983e+00  -1.7740225e+00  -1.7830752e+00  -1.7957327e+00  -1.8128579e+00  -1.8354049e+00  -1.8644356e+00  -1.9011506e+00  -1.9469414e+00  -2.0034740e+00  -2.0728221e+00  -2.1576856e+00  -2.2617657e+00  -2.3904508e+00  -2.5521902e+00  -2.7615928e+00  -3.0477762e+00  -3.4844585e+00  -4.3964025e+00  -4.5747376e+00  -3.5828226e+00  -3.1545794e+00  -2.8907509e+00  -2.7099600e+00  -2.5815380e+00  -2.4908099e+00  -2.4298494e+00  -2.3941504e+00  -2.3812120e+00  -2.3898941e+00  -2.4201497e+00  -2.4729977e+00  -2.5507227e+00  -2.6573991e+00  -2.8000383e+00  -2.9912088e+00  -3.2559216e+00  -3.6549874e+00  -4.4203108e+00  -5.2606109e+00  -3.9651654e+00  -3.4981677e+00  -3.2257974e+00  -3.0476043e+00  -2.9281964e+00  -2.8513318e+00
  -2.8860611e+00  -2.9845937e+00  -3.1339169e+00  -3.3589765e+00  -3.7215152e+00  -4.4618494e+00  -5.1763155e+00  -3.8894386e+00  -3.3891674e+00  -3.0793785e+00  -2.8618575e+00  -2.7014645e+00  -2.5817423e+00  -2.4938683e+00  -2.4328153e+00  -2.3957557e+00  -2.3813477e+00  -2.3894474e+00  -2.4210946e+00  -2.4787684e+00  -2.5670445e+00  -2.6940682e+00  -2.8750643e+00  -3.1422275e+00  -3.5828226e+00  -4.6579016e+00  -4.2670353e+00  -3.4100614e+00  -2.9847542e+00  -2.7032168e+00  -2.4963845e+00  -2.3364708e+00  -2.2094021e+00  -2.1069946e+00  -2.0240116e+00  -1.9568473e+00  -1.9028639e+00  -1.8600258e+00  -1.8266843e+00  -1.8014437e+00  -1.7830752e+00  -1.7704614e+00  -1.7625623e+00  -1.7583957e+00  -1.7570325e+00  -1.7576012e+00  -1.7593022e+00  -1.7614299e+00  -1.7633971e+00  -1.7647615e+00  -1.7652475e+00  -1.7647615e+00  -1.7633971e+00  -1.7614299e+00  -1.7593022e+00  -1.7576012e+00  -1.7570325e+00  -1.7583957e+00  -1.7625623e+00  -1.7704614e+00  -1.7830752e+00  -1.8014437e+00  -1.8266843e+00  -1.8600258e+00  -1.9028639e+00  -1.9568473e+00  -2.0240116e+00  -2.1069946e+00  -2.2094021e+00  -2.3364708e+00  -2.4963845e+00  -2.7032168e+00  -2.9847542e+00  -3.4100614e+00  -4.2670353e+00  -4.6579016e+00  -3.5828226e+00  -3.1422275e+00  -2.8750643e+00  -2.6940682e+00  -2.5670445e+00  -2.4787684e+00  -2.4210946e+00  -2.3894474e+00  -2.3813477e+00  -2.3957557e+00  -2.4328153e+00  -2.4938683e+00  -2.5817423e+00  -2.7014645e+00  -2.8618575e+00  -3.0793785e+00  -3.3891674e+00  -3.8894386e+00  -5.1763155e+00  -4.4618494e+00  -3.7215152e+00  -3.3589765e+00  -3.1339169e+00  -2.9845937e+00  -2.8860611e+00
  -2.9291811e+00  -3.0521682e+00  -3.2374578e+00  -3.5247344e+00  -4.0329490e+00  -5.7739831e+00  -4.2526862e+00  -3.5682430e+00  -3.1927857e+00  -2.9402506e+00  -2.7573841e+00  -2.6215805e+00  -2.5213478e+00  -2.4503090e+00  -2.4048782e+00  -2.3832519e+00  -2.3849846e+00  -2.4109051e+00  -2.4633294e+00  -2.5466856e+00  -2.6689466e+00  -2.8450564e+00  -3.1065479e+00  -3.5382360e+00  -4.5747376e+00  -4.2670353e+00  -3.3865111e+00  -2.9547402e+00  -2.6698693e+00  -2.4610492e+00  -2.3000061e+00  -2.1724958e+00  -2.0702749e+00  -1.9880940e+00  -1.9223582e+00  -1.8704513e+00  -1.8303629e+00  -1.8004665e+00  -1.7793794e+00  -1.7658699e+00  -1.7587939e+00  -1.7570520e+00  -1.7595623e+00  -1.7652475e+00  -1.7730352e+00  -1.7818717e+00  -1.7907505e+00  -1.7987502e+00  -1.8050821e+00  -1.8091383e+00  -1.8105342e+00  -1.8091383e+00  -1.8050821e+00  -1.7987502e+00  -1.7907505e+00  -1.7818717e+00  -1.7730352e+00  -1.7652475e+00  -1.7595623e+00  -1.7570520e+00  -1.7587939e+00  -1.7658699e+00  -1.7793794e+00  -1.8004665e+00  -1.8303629e+00  -1.8704513e+00  -1.9223582e+00  -1.9880940e+00  -2.0702749e+00  -2.1724958e+00  -2.3000061e+00  -2.4610492e+00  -2.6698693e+00  -2.9547402e+00  -3.3865111e+00  -4.2670353e+00  -4.5747376e+00  -3.5382360e+00  -3.1065479e+00  -2.8450564e+00  -2.6689466e+00  -2.5466856e+00  -2.4633294e+00  -2.4109051e+00  -2.3849846e+00  -2.3832519e+00  -2.4048782e+00  -2.4503090e+00  -2.5213478e+00  -2.6215805e+00  -2.7573841e+00  -2.9402506e+00  -3.1927857e+00  -3.5682430e+00  -4.2526862e+00  -5.7739831e+00  -4.0329490e+00  -3.5247344e+00  -3.2374578e+00  -3.0521682e+00  -2.9291811e+00
  -2.9809081e+00  -3.1320324e+00  -3.3619396e+00  -3.7372146e+00  -4.5322865e+00  -4.9704837e+00  -3.8212199e+00  -3.3410083e+00  -3.0399327e+00  -2.8280056e+00  -2.6722112e+00  -2.5569538e+00  -2.4738997e+00  -2.4183998e+00  -2.3880091e+00  -2.3818529e+00  -2.4004336e+00  -2.4457707e+00  -2.5219510e+00  -2.6364375e+00  -2.8031910e+00  -3.0512753e+00  -3.4564083e+00  -4.3657828e+00  -4.3964025e+00  -3.4100614e+00  -2.9547402e+00  -2.6590149e+00  -2.4439058e+00  -2.2789124e+00  -2.1489549e+00  -2.0454259e+00  -1.9629123e+00  -1.8977533e+00  -1.8473210e+00  -1.8096246e+00  -1.7830752e+00  -1.7663350e+00  -1.7582152e+00  -1.7576012e+00  -1.7633971e+00  -1.7744836e+00  -1.7896873e+00  -1.8077644e+00  -1.8274000e+00  -1.8472281e+00  -1.8658748e+00  -1.8820253e+00  -1.8945105e+00  -1.9024023e+00  -1.9051020e+00  -1.9024023e+00  -1.8945105e+00  -1.8820253e+00  -1.8658748e+00  -1.8472281e+00  -1.8274000e+00  -1.8077644e+00  -1.7896873e+00  -1.7744836e+00  -1.7633971e+00  -1.7576012e+00  -1.7582152e+00  -1.7663350e+00  -1.7830752e+00  -1.8096246e+00  -1.8473210e+00  -1.8977533e+00  -1.9629123e+00  -2.0454259e+00  -2.1489549e+00  -2.2789124e+00  -2.4439058e+00  -2.6590149e+00  -2.9547402e+00  -3.4100614e+00  -4.3964025e+00  -4.3657828e+00  -3.4564083e+00  -3.0512753e+00  -2.8031910e+00  -2.6364375e+00  -2.5219510e+00  -2.4457707e+00  -2.4004336e+00  -2.3818529e+00  -2.3880091e+00  -2.4183998e+00  -2.4738997e+00  -2.5569538e+00  -2.6722112e+00  -2.8280056e+00  -3.0399327e+00  -3.3410083e+00  -3.8212199e+00  -4.9704837e+00  -4.5322865e+00  -3.7372146e+00  -3.3619396e+00  -3.1320324e+00  -2.9809081e+00
  -3.0416108e+00  -3.2257974e+00  -3.5132139e+00  -4.0251147e+00  -5.8404119e+00  -4.2180616e+00  -3.5411018e+00  -3.1681151e+00  -2.9173028e+00  -2.7362196e+00  -2.6025832e+00  -2.5051182e+00  -2.4376588e+00  -2.3968735e+00  -2.3813027e+00  -2.3910010e+00  -2.4275688e+00  -2.4945938e+00  -2.5987756e+00  -2.7526056e+00  -2.9815428e+00  -3.3487885e+00  -4.1043386e+00  -4.7293468e+00  -3.4844585e+00  -2.9847542e+00  -2.6698693e+00  -2.4439058e+00  -2.2720074e+00  -2.1374922e+00  -2.0310513e+00  -1.9469414e+00  -1.8813527e+00  -1.8316087e+00  -1.7957327e+00  -1.7721925e+00  -1.7597372e+00  -1.7572845e+00  -1.7638364e+00  -1.7784096e+00  -1.7999745e+00  -1.8274000e+00  -1.8594034e+00  -1.8945105e+00  -1.9310336e+00  -1.9670795e+00  -2.0006025e+00  -2.0295137e+00  -2.0518488e+00  -2.0659775e+00  -2.0708143e+00  -2.0659775e+00  -2.0518488e+00  -2.0295137e+00  -2.0006025e+00  -1.9670795e+00  -1.9310336e+00  -1.8945105e+00  -1.8594034e+00  -1.8274000e+00  -1.7999745e+00  -1.7784096e+00  -1.7638364e+00  -1.7572845e+00  -1.7597372e+00  -1.7721925e+00  -1.7957327e+00  -1.8316087e+00  -1.8813527e+00  -1.9469414e+00  -2.0310513e+00  -2.1374922e+00  -2.2720074e+00  -2.4439058e+00  -2.6698693e+00  -2.9847542e+00  -3.4844585e+00  -4.7293468e+00  -4.1043386e+00  -3.3487885e+00  -2.9815428e+00  -2.7526056e+00  -2.5987756e+00  -2.4945938e+00  -2.4275688e+00  -2.3910010e+00  -2.3813027e+00  -2.3968735e+00  -2.4376588e+00  -2.5051182e+00  -2.6025832e+00  -2.7362196e+00  -2.9173028e+00  -3.1681151e+00  -3.5411018e+00  -4.2180616e+00  -5.8404119e+00  -4.0251147e+00  -3.5132139e+00  -3.2257974e+00  -3.0416108e+00
  -3.1118428e+00  -3.3358090e+00  -3.7011096e+00  -4.4618494e+00  -5.0529198e+00  -3.8285505e+00  -3.3367598e+00  -3.0311062e+00  -2.8171023e+00  -2.6606512e+00  -2.5458242e+00  -2.4642211e+00  -2.4112699e+00  -2.3847237e+00  -2.3840522e+00  -2.4103228e+00  -2.4665026e+00  -2.5583652e+00  -2.6966730e+00  -2.9028308e+00  -3.2270586e+00  -3.8399968e+00  -5.7471205e+00  -3.6232518e+00  -3.0477762e+00  -2.7032168e+00  -2.4610492e+00  -2.2789124e+00  -2.1374922e+00  -2.0263473e+00  -1.9391977e+00  -1.8719795e+00  -1.8219173e+00  -1.7870345e+00  -1.7658699e+00  -1.7573021e+00  -1.7604298e+00  -1.7744836e+00  -1.7987502e+00  -1.8325015e+00  -1.8749192e+00  -1.9250087e+00  -1.9815002e+00  -2.0427376e+00  -2.1065655e+00  -2.1702410e+00  -2.2304172e+00  -2.2832655e+00  -2.3248024e+00  -2.3514336e+00  -2.3606180e+00  -2.3514336e+00  -2.3248024e+00  -2.2832655e+00  -2.2304172e+00  -2.1702410e+00  -2.1065655e+00  -2.0427376e+00  -1.9815002e+00  -1.9250087e+00  -1.8749192e+00  -1.8325015e+00  -1.7987502e+00  -1.7744836e+00  -1.7604298e+00  -1.7573021e+00  -1.7658699e+00  -1.7870345e+00  -1.8219173e+00  -1.8719795e+00  -1.9391977e+00  -2.0263473e+00  -2.1374922e+00  -2.2789124e+00  -2.4610492e+00  -2.7032168e+00  -3.0477762e+00  -3.6232518e+00  -5.7471205e+00  -3.8399968e+00  -3.2270586e+00  -2.9028308e+00  -2.6966730e+00  -2.5583652e+00  -2.4665026e+00  -2.4103228e+00  -2.3840522e+00  -2.3847237e+00  -2.4112699e+00  -2.4642211e+00  -2.5458242e+00  -2.6606512e+00  -2.8171023e+00  -3.0311062e+00  -3.3367598e+00  -3.8285505e+00  -5.0529198e+00  -4.4618494e+00  -3.7011096e+00  -3.3358090e+00  -3.1118428e+00
  -3.1923935e+00  -3.4655633e+00  -3.9438471e+00  -5.3729237e+00  -4.3010222e+00  -3.5682430e+00  -3.1785983e+00  -2.9198164e+00  -2.7343342e+00  -2.5983235e+00  -2.4999367e+00  -2.4328153e+00  -2.3936404e+00  -2.3811283e+00  -2.3956981e+00  -2.4396027e+00  -2.5176033e+00  -2.6386621e+00  -2.8201985e+00  -3.1007929e+00  -3.5943980e+00  -5.1875309e+00  -3.8605314e+00  -3.1508825e+00  -2.7615928e+00  -2.4963845e+00  -2.3000061e+00  -2.1489549e+00  -2.0310513e+00  -1.9391977e+00  -1.8689328e+00  -1.8173083e+00  -1.7823148e+00  -1.7625623e+00  -1.7570900e+00  -1.7652475e+00  -1.7866142e+00  -1.8209393e+00  -1.8680907e+00  -1.9280018e+00  -2.0006025e+00  -2.0857213e+00  -2.1829306e+00  -2.2913042e+00  -2.4090382e+00  -2.5328928e+00  -2.6574618e+00  -2.7744557e+00  -2.8725606e+00  -2.9388502e+00  -2.9624021e+00  -2.9388502e+00  -2.8725606e+00  -2.7744557e+00  -2.6574618e+00  -2.5328928e+00  -2.4090382e+00  -2.2913042e+00  -2.1829306e+00  -2.0857213e+00  -2.0006025e+00  -1.9280018e+00  -1.8680907e+00  -1.8209393e+00  -1.7866142e+00  -1.7652475e+00  -1.7570900e+00  -1.7625623e+00  -1.7823148e+00  -1.8173083e+00  -1.8689328e+00  -1.9391977e+00  -2.0310513e+00  -2.1489549e+00  -2.3000061e+00  -2.4963845e+00  -2.7615928e+00  -3.1508825e+00  -3.8605314e+00  -5.1875309e+00  -3.5943980e+00  -3.1007929e+00  -2.8201985e+00  -2.6386621e+00  -2.5176033e+00  -2.4396027e+00  -2.3956981e+00  -2.3811283e+00  -2.3936404e+00  -2.4328153e+00  -2.4999367e+00  -2.5983235e+00  -2.7343342e+00  -2.9198164e+00  -3.1785983e+00  -3.5682430e+00  -4.3010222e+00  -5.3729237e+00  -3.9438471e+00  -3.4655633e+00  -3.1923935e+00
  -3.2843679e+00  -3.6204842e+00  -4.2810986e+00  -5.5397857e+00  -3.9133714e+00  -3.3757666e+00  -3.0518596e+00  -2.8280056e+00  -2.6655714e+00  -2.5470417e+00  -2.4633676e+00  -2.4097293e+00  -2.3838594e+00  -2.3853945e+00  -2.4157926e+00  -2.4787684e+00  -2.5815380e+00  -2.7379071e+00  -2.9768670e+00  -3.3742050e+00  -4.2782386e+00  -4.2976830e+00  -3.3084159e+00  -2.8499376e+00  -2.5521902e+00  -2.3364708e+00  -2.1724958e+00  -2.0454259e+00  -1.9469414e+00  -1.8719795e+00  -1.8173083e+00  -1.7808259e+00  -1.7611879e+00  -1.7576012e+00  -1.7697110e+00  -1.7975465e+00  -1.8415095e+00  -1.9024023e+00  -1.9815002e+00  -2.0806851e+00  -2.2026764e+00  -2.3514336e+00  -2.5328928e+00  -2.7564239e+00  -3.0380777e+00  -3.4092126e+00  -3.9472665e+00  -4.9864862e+00  -5.2913143e+00  -4.5009705e+00  -4.3416632e+00  -4.5009705e+00  -5.2913143e+00  -4.9864862e+00  -3.9472665e+00  -3.4092126e+00  -3.0380777e+00  -2.7564239e+00  -2.5328928e+00  -2.3514336e+00  -2.2026764e+00  -2.0806851e+00  -1.9815002e+00  -1.9024023e+00  -1.8415095e+00  -1.7975465e+00  -1.7697110e+00  -1.7576012e+00  -1.7611879e+00  -1.7808259e+00  -1.8173083e+00  -1.8719795e+00  -1.9469414e+00  -2.0454259e+00  -2.1724958e+00  -2.3364708e+00  -2.5521902e+00  -2.8499376e+00  -3.3084159e+00  -4.2976830e+00  -4.2782386e+00  -3.3742050e+00  -2.9768670e+00  -2.7379071e+00  -2.5815380e+00  -2.4787684e+00  -2.4157926e+00  -2.3853945e+00  -2.3838594e+00  -2.4097293e+00  -2.4633676e+00  -2.5470417e+00  -2.6655714e+00  -2.8280056e+00  -3.0518596e+00  -3.3757666e+00  -3.9133714e+00  -5.5397857e+00  -4.2810986e+00  -3.6204842e+00  -3.2843679e+00
  -3.3893123e+00  -3.8095192e+00  -4.8301052e+00  -4.5415203e+00  -3.6549874e+00  -3.2256189e+00  -2.9480653e+00  -2.7515339e+00  -2.6083348e+00  -2.5051182e+00  -2.4348650e+00  -2.3939818e+00  -2.3811418e+00  -2.3969195e+00  -2.4439717e+00  -2.5278874e+00  -2.6593522e+00  -2.8598391e+00  -3.1800164e+00  -3.7932475e+00  -5.6003802e+00  -3.5512899e+00  -2.9771616e+00  -2.6324249e+00  -2.3904508e+00  -2.2094021e+00  -2.0702749e+00  -1.9629123e+00  -1.8813527e+00  -1.8219173e+00  -1.7823148e+00  -1.7611879e+00  -1.7578810e+00  -1.7723366e+00  -1.8050821e+00  -1.8573040e+00  -1.9310336e+00  -2.0295137e+00  -2.1579135e+00  -2.3248024e+00  -2.5455577e+00  -2.8517889e+00  -3.3268576e+00  -4.3843238e+00  -4.2064237e+00  -3.3639582e+00  -2.9915545e+00  -2.7753841e+00  -2.6447958e+00  -2.5735739e+00  -2.5508517e+00  -2.5735739e+00  -2.6447958e+00  -2.7753841e+00  -2.9915545e+00  -3.3639582e+00  -4.2064237e+00  -4.3843238e+00  -3.3268576e+00  -2.8517889e+00  -2.5455577e+00  -2.3248024e+00  -2.1579135e+00  -2.0295137e+00  -1.9310336e+00  -1.8573040e+00  -1.8050821e+00  -1.7723366e+00  -1.7578810e+00  -1.7611879e+00  -1.7823148e+00  -1.8219173e+00  -1.8813527e+00  -1.9629123e+00  -2.0702749e+00  -2.2094021e+00  -2.3904508e+00  -2.6324249e+00  -2.9771616e+00  -3.5512899e+00  -5.6003802e+00  -3.7932475e+00  -3.1800164e+00  -2.8598391e+00  -2.6593522e+00  -2.5278874e+00  -2.4439717e+00  -2.3969195e+00  -2.3811418e+00  -2.3939818e+00  -2.4348650e+00  -2.5051182e+00  -2.6083348e+00  -2.7515339e+00  -2.9480653e+00  -3.2256189e+00  -3.6549874e+00  -4.5415203e+00  -4.8301052e+00  -3.8095192e+00  -3.3893123e+00
  -3.5094191e+00  -4.0488606e+00  -6.5498892e+00  -4.1013814e+00  -3.4643196e+00  -3.1046689e+00  -2.8618575e+00  -2.6874871e+00  -2.5607503e+00  -2.4712071e+00  -2.4133852e+00  -2.3847237e+00  -2.3847876e+00  -2.4151592e+00  -2.4799337e+00  -2.5871717e+00  -2.7526056e+00  -3.0104224e+00  -3.4564083e+00  -4.6579016e+00  -3.9625563e+00  -3.1600000e+00  -2.7436944e+00  -2.4653887e+00  -2.2617657e+00  -2.1069946e+00  -1.9880940e+00  -1.8977533e+00  -1.8316087e+00  -1.7870345e+00  -1.7625623e+00  -1.7576012e+00  -1.7723366e+00  -1.8077644e+00  -1.8658748e+00  -1.9500639e+00  -2.0659775e+00  -2.2233241e+00  -2.4402646e+00  -2.7564239e+00  -3.2887560e+00  -4.9864862e+00  -3.5909446e+00  -2.9249410e+00  -2.5735739e+00  -2.3464208e+00  -2.1897143e+00  -2.0809252e+00  -2.0088509e+00  -1.9675599e+00  -1.9540965e+00  -1.9675599e+00  -2.0088509e+00  -2.0809252e+00  -2.1897143e+00  -2.3464208e+00  -2.5735739e+00  -2.9249410e+00  -3.5909446e+00  -4.9864862e+00  -3.2887560e+00  -2.7564239e+00  -2.4402646e+00  -2.2233241e+00  -2.0659775e+00  -1.9500639e+00  -1.8658748e+00  -1.8077644e+00  -1.7723366e+00  -1.7576012e+00  -1.7625623e+00  -1.7870345e+00  -1.8316087e+00  -1.8977533e+00  -1.9880940e+00  -2.1069946e+00  -2.2617657e+00  -2.4653887e+00  -2.7436944e+00  -3.1600000e+00  -3.9625563e+00  -4.6579016e+00  -3.4564083e+00  -3.0104224e+00  -2.7526056e+00  -2.5871717e+00  -2.4799337e+00  -2.4151592e+00  -2.3847876e+00  -2.3847237e+00  -2.4133852e+00  -2.4712071e+00  -2.5607503e+00  -2.6874871e+00  -2.8618575e+00  -3.1046689e+00  -3.4643196e+00  -4.1013814e+00  -6.5498892e+00  -4.0488606e+00  -3.5094191e+00
  -3.6478786e+00  -4.3724582e+00  -5.1438168e+00  -3.8212199e+00  -3.3158253e+00  -3.0052190e+00  -2.7896061e+00  -2.6337139e+00  -2.5213478e+00  -2.4441992e+00  -2.3980312e+00  -2.3811967e+00  -2.3941504e+00  -2.4396027e+00  -2.5234201e+00  -2.6569927e+00  -2.8636032e+00  -3.1997679e+00  -3.8727874e+00  -4.9580370e+00  -3.4342140e+00  -2.8974107e+00  -2.5667033e+00  -2.3327484e+00  -2.1576856e+00  -2.0240116e+00  -1.9223582e+00  -1.8473210e+00  -1.7957327e+00  -1.7658699e+00  -1.7570900e+00  -1.7697110e+00  -1.8050821e+00  -1.8658748e+00  -1.9567396e+00  -2.0857213e+00  -2.2675689e+00  -2.5328928e+00  -2.9624021e+00  -3.9472665e+00  -3.8066307e+00  -2.8932185e+00  -2.4644603e+00  -2.1897143e+00  -1.9949331e+00  -1.8512829e+00  -1.7446591e+00  -1.6672773e+00  -1.6145799e+00  -1.5838974e+00  -1.5738174e+00  -1.5838974e+00  -1.6145799e+00  -1.6672773e+00  -1.7446591e+00  -1.8512829e+00  -1.9949331e+00  -2.1897143e+00  -2.4644603e+00  -2.8932185e+00  -3.8066307e+00  -3.9472665e+00  -2.9624021e+00  -2.5328928e+00  -2.2675689e+00  -2.0857213e+00  -1.9567396e+00  -1.8658748e+00  -1.8050821e+00  -1.7697110e+00  -1.7570900e+00  -1.7658699e+00  -1.7957327e+00  -1.8473210e+00  -1.9223582e+00  -2.0240116e+00  -2.1576856e+00  -2.3327484e+00  -2.5667033e+00  -2.8974107e+00  -3.4342140e+00  -4.9580370e+00  -3.8727874e+00  -3.1997679e+00  -2.8636032e+00  -2.6569927e+00  -2.5234201e+00  -2.4396027e+00  -2.3941504e+00  -2.3811967e+00  -2.3980312e+00  -2.4441992e+00  -2.5213478e+00  -2.6337139e+00  -2.7896061e+00  -3.0052190e+00  -3.3158253e+00  -3.8212199e+00  -5.1438168e+00  -4.3724582e+00  -3.6478786e+00
  -3.8095192e+00  -4.8733299e+00  -4.4788712e+00  -3.6192760e+00  -3.1963707e+00  -2.9223390e+00  -2.7287161e+00  -2.5885628e+00  -2.4889351e+00  -2.4231531e+00  -2.3880091e+00  -2.3827027e+00  -2.4086136e+00  -2.4697487e+00  -2.5741963e+00  -2.7379071e+00  -2.9958029e+00  -3.4467961e+00  -4.7027952e+00  -3.8999954e+00  -3.1152603e+00  -2.7032168e+00  -2.4270972e+00  -2.2253672e+00  -2.0728221e+00  -1.9568473e+00  -1.8704513e+00  -1.8096246e+00  -1.7721925e+00  -1.7573021e+00  -1.7652475e+00  -1.7975465e+00  -1.8573040e+00  -1.9500639e+00  -2.0857213e+00  -2.2832655e+00  -2.5852085e+00  -3.1225256e+00  -5.3435803e+00  -3.2233870e+00  -2.5735739e+00  -2.2061096e+00  -1.9540965e+00  -1.7676157e+00  -1.6249596e+00  -1.5147986e+00  -1.4305643e+00  -1.3682130e+00  -1.3251986e+00  -1.2999559e+00  -1.2916321e+00  -1.2999559e+00  -1.3251986e+00  -1.3682130e+00  -1.4305643e+00  -1.5147986e+00  -1.6249596e+00  -1.7676157e+00  -1.9540965e+00  -2.2061096e+00  -2.5735739e+00  -3.2233870e+00  -5.3435803e+00  -3.1225256e+00  -2.5852085e+00  -2.2832655e+00  -2.0857213e+00  -1.9500639e+00  -1.8573040e+00  -1.7975465e+00  -1.7652475e+00  -1.7573021e+00  -1.7721925e+00  -1.8096246e+00  -1.8704513e+00  -1.9568473e+00  -2.0728221e+00  -2.2253672e+00  -2.4270972e+00  -2.7032168e+00  -3.1152603e+00  -3.8999954e+00  -4.7027952e+00  -3.4467961e+00  -2.9958029e+00  -2.7379071e+00  -2.5741963e+00  -2.4697487e+00  -2.4086136e+00  -2.3827027e+00  -2.3880091e+00  -2.4231531e+00  -2.4889351e+00  -2.5885628e+00  -2.7287161e+00  -2.9223390e+00  -3.1963707e+00  -3.6192760e+00  -4.4788712e+00  -4.8733299e+00  -3.8095192e+00
  -4.0020798e+00  -6.0774458e+00  -4.1215059e+00  -3.4643196e+00  -3.0982708e+00  -2.8526591e+00  -2.6772511e+00  -2.5507227e+00  -2.4625186e+00  -2.4072490e+00  -2.3825980e+00  -2.3885815e+00  -2.4275688e+00  -2.5050840e+00  -2.6320314e+00  -2.8306983e+00  -3.1545794e+00  -3.7932475e+00  -5.1790911e+00  -3.4465263e+00  -2.8904817e+00  -2.5521902e+00  -2.3143916e+00  -2.1374922e+00  -2.0034740e+00  -1.9028639e+00  -1.8303629e+00  -1.7830752e+00  -1.7597372e+00  -1.7604298e+00  -1.7866142e+00  -1.8415095e+00  -1.9310336e+00  -2.0659775e+00  -2.2675689e+00  -2.5852085e+00  -3.1846905e+00  -5.2913143e+00  -2.9915545e+00  -2.4038715e+00  -2.0515800e+00  -1.8028178e+00  -1.6145799e+00  -1.4674036e+00  -1.3508617e+00  -1.2587723e+00  -1.1872331e+00  -1.1336959e+00  -1.0964886e+00  -1.0745535e+00  -1.0673045e+00  -1.0745535e+00  -1.0964886e+00  -1.1336959e+00  -1.1872331e+00  -1.2587723e+00  -1.3508617e+00  -1.4674036e+00  -1.6145799e+00  -1.8028178e+00  -2.0515800e+00  -2.4038715e+00  -2.9915545e+00  -5.2913143e+00  -3.1846905e+00  -2.5852085e+00  -2.2675689e+00  -2.0659775e+00  -1.9310336e+00  -1.8415095e+00  -1.7866142e+00  -1.7604298e+00  -1.7597372e+00  -1.7830752e+00  -1.8303629e+00  -1.9028639e+00  -2.0034740e+00  -2.1374922e+00  -2.3143916e+00  -2.5521902e+00  -2.8904817e+00  -3.4465263e+00  -5.1790911e+00  -3.7932475e+00  -3.1545794e+00  -2.8306983e+00  -2.6320314e+00  -2.5050840e+00  -2.4275688e+00  -2.3885815e+00  -2.3825980e+00  -2.4072490e+00  -2.4625186e+00  -2.5507227e+00  -2.6772511e+00  -2.8526591e+00  -3.0982708e+00  -3.4643196e+00  -4.1215059e+00  -6.0774458e+00  -4.0020798e+00
  -4.2390455e+00  -5.5397857e+00  -3.8815996e+00  -3.3410083e+00  -3.0166164e+00  -2.7937578e+00  -2.6337139e+00  -2.5191240e+00  -2.4412488e+00  -2.3957557e+00  -2.3811283e+00  -2.3981932e+00  -2.4503990e+00  -2.5450609e+00  -2.6966730e+00  -2.9364386e+00  -3.3487885e+00  -4.3657828e+00  -4.0532124e+00  -3.1600000e+00  -2.7203499e+00  -2.4312685e+00  -2.2221458e+00  -2.0652147e+00  -1.9469414e+00  -1.8600258e+00  -1.8004665e+00  -1.7663350e+00  -1.7572845e+00  -1.7744836e+00  -1.8209393e+00  -1.9024023e+00  -2.0295137e+00  -2.2233241e+00  -2.5328928e+00  -3.1225256e+00  -5.2913143e+00  -2.9249410e+00  -2.3279068e+00  -1.9675599e+00  -1.7109495e+00  -1.5147986e+00  -1.3595126e+00  -1.2345687e+00  -1.1336959e+00  -1.0528984e+00  -9.8952149e-01  -9.4176646e-01  -9.0842120e-01  -8.8870507e-01  -8.8218010e-01  -8.8870507e-01  -9.0842120e-01  -9.4176646e-01  -9.8952149e-01  -1.0528984e+00  -1.1336959e+00  -1.2345687e+00  -1.3595126e+00  -1.5147986e+00  -1.7109495e+00  -1.9675599e+00  -2.3279068e+00  -2.9249410e+00  -5.2913143e+00  -3.1225256e+00  -2.5328928e+00  -2.2233241e+00  -2.0295137e+00  -1.9024023e+00  -1.8209393e+00  -1.7744836e+00  -1.7572845e+00  -1.7663350e+00  -1.8004665e+00  -1.8600258e+00  -1.9469414e+00  -2.0652147e+00  -2.2221458e+00  -2.4312685e+00  -2.7203499e+00  -3.1600000e+00  -4.0532124e+00  -4.3657828e+00  -3.3487885e+00  -2.9364386e+00  -2.6966730e+00  -2.5450609e+00  -2.4503990e+00  -2.3981932e+00  -2.3811283e+00  -2.3957557e+00  -2.4412488e+00  -2.5191240e+00  -2.6337139e+00  -2.7937578e+00  -3.0166164e+00  -3.3410083e+00  -3.8815996e+00  -5.5397857e+00  -4.2390455e+00
  -4.5471304e+00  -4.7610413e+00  -3.7049231e+00  -3.2406344e+00  -2.9480653e+00  -2.7438251e+00  -2.5969138e+00  -2.4928727e+00  -2.4243850e+00  -2.3880091e+00  -2.3829664e+00  -2.4109051e+00  -2.4764633e+00  -2.5890743e+00  -2.7678153e+00  -3.0565835e+00  -3.5943980e+00  -6.4181703e+00  -3.5937999e+00  -2.9547402e+00  -2.5864243e+00  -2.3327484e+00  -2.1460703e+00  -2.0057133e+00  -1.9011506e+00  -1.8266843e+00  -1.7793794e+00  -1.7582152e+00  -1.7638364e+00  -1.7987502e+00  -1.8680907e+00  -1.9815002e+00  -2.1579135e+00  -2.4402646e+00  -2.9624021e+00  -5.3435803e+00  -2.9915545e+00  -2.3279068e+00  -1.9407771e+00  -1.6672773e+00  -1.4581069e+00  -1.2916321e+00  -1.1564270e+00  -1.0457406e+00  -9.5528011e-01  -8.8218010e-01  -8.2447130e-01  -7.8078546e-01  -7.5018346e-01  -7.3205261e-01  -7.2604639e-01  -7.3205261e-01  -7.5018346e-01  -7.8078546e-01  -8.2447130e-01  -8.8218010e-01  -9.5528011e-01  -1.0457406e+00  -1.1564270e+00  -1.2916321e+00  -1.4581069e+00  -1.6672773e+00  -1.9407771e+00  -2.3279068e+00  -2.9915545e+00  -5.3435803e+00  -2.9624021e+00  -2.4402646e+00  -2.1579135e+00  -1.9815002e+00  -1.8680907e+00  -1.7987502e+00  -1.7638364e+00  -1.7582152e+00  -1.7793794e+00  -1.8266843e+00  -1.9011506e+00  -2.0057133e+00  -2.1460703e+00  -2.3327484e+00  -2.5864243e+00  -2.9547402e+00  -3.5937999e+00  -6.4181703e+00  -3.5943980e+00  -3.0565835e+00  -2.7678153e+00  -2.5890743e+00  -2.4764633e+00  -2.4109051e+00  -2.3829664e+00  -2.3880091e+00  -2.4243850e+00  -2.4928727e+00  -2.5969138e+00  -2.7438251e+00  -2.9480653e+00  -3.2406344e+00  -3.7049231e+00  -4.7610413e+00  -4.5471304e+00
  -4.9922609e+00  -4.3787661e+00  -3.5682430e+00  -3.1577635e+00  -2.8902294e+00  -2.7014645e+00  -2.5658804e+00  -2.4712071e+00  -2.4112699e+00  -2.3833968e+00  -2.3875036e+00  -2.4260827e+00  -2.5050840e+00  -2.6364375e+00  -2.8450564e+00  -3.1931177e+00  -3.9246802e+00  -4.5896189e+00  -3.3084159e+00  -2.7984463e+00  -2.4785384e+00  -2.2516609e+00  -2.0831261e+00  -1.9568473e+00  -1.8644356e+00  -1.8014437e+00  -1.7658699e+00  -1.7576012e+00  -1.7784096e+00  -1.8325015e+00  -1.9280018e+00  -2.0806851e+00  -2.3248024e+00  -2.7564239e+00  -3.9472665e+00  -3.2233870e+00  -2.4038715e+00  -1.9675599e+00  -1.6672773e+00  -1.4396881e+00  -1.2587723e+00  -1.1112722e+00  -9.8952149e-01  -8.8870507e-01  -8.0562508e-01  -7.3807742e-01  -6.8451033e-01  -6.4382604e-01  -6.1526093e-01  -5.9831214e-01  -5.9269351e-01  -5.9831214e-01  -6.1526093e-01  -6.4382604e-01  -6.8451033e-01  -7.3807742e-01  -8.0562508e-01  -8.8870507e-01  -9.8952149e-01  -1.1112722e+00  -1.2587723e+00  -1.4396881e+00  -1.6672773e+00  -1.9675599e+00  -2.4038715e+00  -3.2233870e+00  -3.9472665e+00  -2.7564239e+00  -2.3248024e+00  -2.0806851e+00  -1.9280018e+00  -1.8325015e+00  -1.7784096e+00  -1.7576012e+00  -1.7658699e+00  -1.8014437e+00  -1.8644356e+00  -1.9568473e+00  -2.0831261e+00  -2.2516609e+00  -2.4785384e+00  -2.7984463e+00  -3.3084159e+00  -4.5896189e+00  -3.9246802e+00  -3.1931177e+00  -2.8450564e+00  -2.6364375e+00  -2.5050840e+00  -2.4260827e+00  -2.3875036e+00  -2.3833968e+00  -2.4112699e+00  -2.4712071e+00  -2.5658804e+00  -2.7014645e+00  -2.8902294e+00  -3.1577635e+00  -3.5682430e+00  -4.3787661e+00  -4.9922609e+00
  -5.8404119e+00  -4.1317386e+00  -3.4594298e+00  -3.0887686e+00  -2.8413377e+00  -2.6655714e+00  -2.5398083e+00  -2.4534686e+00  -2.4013136e+00  -2.3813477e+00  -2.3941504e+00  -2.4430832e+00  -2.5355368e+00  -2.6863567e+00  -2.9278399e+00  -3.3487885e+00  -4.4297674e+00  -3.9625563e+00  -3.1065589e+00  -2.6753446e+00  -2.3904508e+00  -2.1845814e+00  -2.0310513e+00  -1.9169234e+00  -1.8354049e+00  -1.7830752e+00  -1.7587939e+00  -1.7633971e+00  -1.7999745e+00  -1.8749192e+00  -2.0006025e+00  -2.2026764e+00  -2.5455577e+00  -3.2887560e+00  -3.8066307e+00  -2.5735739e+00  -2.0515800e+00  -1.7109495e+00  -1.4581069e+00  -1.2587723e+00  -1.0964886e+00  -9.6207558e-01  -8.4989818e-01  -7.5626502e-01  -6.7864729e-01  -6.1526093e-01  -5.6482737e-01  -5.2642983e-01  -4.9942419e-01  -4.8338323e-01  -4.7806273e-01  -4.8338323e-01  -4.9942419e-01  -5.2642983e-01  -5.6482737e-01  -6.1526093e-01  -6.7864729e-01  -7.5626502e-01  -8.4989818e-01  -9.6207558e-01  -1.0964886e+00  -1.2587723e+00  -1.4581069e+00  -1.7109495e+00  -2.0515800e+00  -2.5735739e+00  -3.8066307e+00  -3.2887560e+00  -2.5455577e+00  -2.2026764e+00  -2.0006025e+00  -1.8749192e+00  -1.7999745e+00  -1.7633971e+00  -1.7587939e+00  -1.7830752e+00  -1.8354049e+00  -1.9169234e+00  -2.0310513e+00  -2.1845814e+00  -2.3904508e+00  -2.6753446e+00  -3.1065589e+00  -3.9625563e+00  -4.4297674e+00  -3.3487885e+00  -2.9278399e+00  -2.6863567e+00  -2.5355368e+00  -2.4430832e+00  -2.3941504e+00  -2.3813477e+00  -2.4013136e+00  -2.4534686e+00  -2.5398083e+00  -2.6655714e+00  -2.8413377e+00  -3.0887686e+00  -3.4594298e+00  -4.1317386e+00  -5.8404119e+00
  -6.4047451e+00  -3.9547220e+00  -3.3713451e+00  -3.0311062e+00  -2.8000383e+00  -2.6352548e+00  -2.5180191e+00  -2.4390817e+00  -2.3939818e+00  -2.3813268e+00  -2.4023330e+00  -2.4612540e+00  -2.5670445e+00  -2.7379071e+00  -3.0153778e+00  -3.5274953e+00  -5.5992435e+00  -3.6232518e+00  -2.9547402e+00  -2.5765101e+00  -2.3180293e+00  -2.1290270e+00  -1.9880940e+00  -1.8845549e+00  -1.8128579e+00  -1.7704614e+00  -1.7570520e+00  -1.7744836e+00  -1.8274000e+00  -1.9250087e+00  -2.0857213e+00  -2.3514336e+00  -2.8517889e+00  -4.9864862e+00  -2.8932185e+00  -2.2061096e+00  -1.8028178e+00  -1.5147986e+00  -1.2916321e+00  -1.1112722e+00  -9.6207558e-01  -8.3714142e-01  -7.3205261e-01  -6.4382604e-01  -5.7037072e-01  -5.1018535e-01  -4.6217943e-01  -4.2556290e-01  -3.9977640e-01  -3.8444685e-01  -3.7936026e-01  -3.8444685e-01  -3.9977640e-01  -4.2556290e-01  -4.6217943e-01  -5.1018535e-01  -5.7037072e-01  -6.4382604e-01  -7.3205261e-01  -8.3714142e-01  -9.6207558e-01  -1.1112722e+00  -1.2916321e+00  -1.5147986e+00  -1.8028178e+00  -2.2061096e+00  -2.8932185e+00  -4.9864862e+00  -2.8517889e+00  -2.3514336e+00  -2.0857213e+00  -1.9250087e+00  -1.8274000e+00  -1.7744836e+00  -1.7570520e+00  -1.7704614e+00  -1.8128579e+00  -1.8845549e+00  -1.9880940e+00  -2.1290270e+00  -2.3180293e+00  -2.5765101e+00  -2.9547402e+00  -3.6232518e+00  -5.5992435e+00  -3.5274953e+00  -3.0153778e+00  -2.7379071e+00  -2.5670445e+00  -2.4612540e+00  -2.4023330e+00  -2.3813268e+00  -2.3939818e+00  -2.4390817e+00  -2.5180191e+00  -2.6352548e+00  -2.8000383e+00  -3.0311062e+00  -3.3713451e+00  -3.9547220e+00  -6.4047451e+00
  -5.2816611e+00  -3.8212199e+00  -3.2994365e+00  -2.9829262e+00  -2.7652771e+00  -2.6097856e+00  -2.4999367e+00  -2.4275405e+00  -2.3887897e+00  -2.3828320e+00  -2.4114937e+00  -2.4799337e+00  -2.5987756e+00  -2.7900115e+00  -3.1065479e+00  -3.7349857e+00  -5.1790911e+00  -3.3982129e+00  -2.8367994e+00  -2.4963845e+00  -2.2583823e+00  -2.0831261e+00  -1.9528547e+00  -1.8585753e+00  -1.7957327e+00  -1.7625623e+00  -1.7595623e+00  -1.7896873e+00  -1.8594034e+00  -1.9815002e+00  -2.1829306e+00  -2.5328928e+00  -3.3268576e+00  -3.5909446e+00  -2.4644603e+00  -1.9540965e+00  -1.6145799e+00  -1.3595126e+00  -1.1564270e+00  -9.8952149e-01  -8.4989818e-01  -7.3205261e-01  -6.3235167e-01  -5.4828517e-01  -4.7806273e-01  -4.2038150e-01  -3.7428517e-01  -3.3907536e-01  -3.1425458e-01  -2.9948964e-01  -2.9458886e-01  -2.9948964e-01  -3.1425458e-01  -3.3907536e-01  -3.7428517e-01  -4.2038150e-01  -4.7806273e-01  -5.4828517e-01  -6.3235167e-01  -7.3205261e-01  -8.4989818e-01  -9.8952149e-01  -1.1564270e+00  -1.3595126e+00  -1.6145799e+00  -1.9540965e+00  -2.4644603e+00  -3.5909446e+00  -3.3268576e+00  -2.5328928e+00  -2.1829306e+00  -1.9815002e+00  -1.8594034e+00  -1.7896873e+00  -1.7595623e+00  -1.7625623e+00  -1.7957327e+00  -1.8585753e+00  -1.9528547e+00  -2.0831261e+00  -2.2583823e+00  -2.4963845e+00  -2.8367994e+00  -3.3982129e+00  -5.1790911e+00  -3.7349857e+00  -3.1065479e+00  -2.7900115e+00  -2.5987756e+00  -2.4799337e+00  -2.4114937e+00  -2.3828320e+00  -2.3887897e+00  -2.4275405e+00  -2.4999367e+00  -2.6097856e+00  -2.7652771e+00  -2.9829262e+00  -3.2994365e+00  -3.8212199e+00  -5.2816611e+00
  -4.8481073e+00  -3.7178521e+00  -3.2406344e+00  -2.9428462e+00  -2.7362196e+00  -2.5885628e+00  -2.4850693e+00  -2.4183998e+00  -2.3852980e+00  -2.3853945e+00  -2.4210946e+00  -2.4984588e+00  -2.6298498e+00  -2.8414277e+00  -3.1997679e+00  -3.9802052e+00  -4.3964025e+00  -3.2362652e+00  -2.7436944e+00  -2.4312685e+00  -2.2094021e+00  -2.0454259e+00  -1.9241895e+00  -1.8379846e+00  -1.7830752e+00  -1.7583957e+00  -1.7652475e+00  -1.8077644e+00  -1.8945105e+00  -2.0427376e+00  -2.2913042e+00  -2.7564239e+00  -4.3843238e+00  -2.9249410e+00  -2.1897143e+00  -1.7676157e+00  -1.4674036e+00  -1.2345687e+00  -1.0457406e+00  -8.8870507e-01  -7.5626502e-01  -6.4382604e-01  -5.4828517e-01  -4.6746092e-01  -3.9977640e-01  -3.4407200e-01  -2.9948964e-01  -2.6539870e-01  -2.4134781e-01  -2.2703364e-01  -2.2228130e-01  -2.2703364e-01  -2.4134781e-01  -2.6539870e-01  -2.9948964e-01  -3.4407200e-01  -3.9977640e-01  -4.6746092e-01  -5.4828517e-01  -6.4382604e-01  -7.5626502e-01  -8.8870507e-01  -1.0457406e+00  -1.2345687e+00  -1.4674036e+00  -1.7676157e+00  -2.1897143e+00  -2.9249410e+00  -4.3843238e+00  -2.7564239e+00  -2.2913042e+00  -2.0427376e+00  -1.8945105e+00  -1.8077644e+00  -1.7652475e+00  -1.7583957e+00  -1.7830752e+00  -1.8379846e+00  -1.9241895e+00  -2.0454259e+00  -2.2094021e+00  -2.4312685e+00  -2.7436944e+00  -3.2362652e+00  -4.3964025e+00  -3.9802052e+00  -3.1997679e+00  -2.8414277e+00  -2.6298498e+00  -2.4984588e+00  -2.4210946e+00  -2.3853945e+00  -2.3852980e+00  -2.4183998e+00  -2.4850693e+00  -2.5885628e+00  -2.7362196e+00  -2.9428462e+00  -3.2406344e+00  -3.7178521e+00  -4.8481073e+00
  -4.5915588e+00  -3.6369541e+00  -3.1927857e+00  -2.9098149e+00  -2.7121995e+00  -2.5710888e+00  -2.4729977e+00  -2.4112699e+00  -2.3831117e+00  -2.3885815e+00  -2.4306235e+00  -2.5161738e+00  -2.6593522e+00  -2.8907509e+00  -3.2928529e+00  -4.2782386e+00  -4.0296934e+00  -3.1152603e+00  -2.6698693e+00  -2.3785823e+00  -2.1695076e+00  -2.0147768e+00  -1.9011506e+00  -1.8219173e+00  -1.7740225e+00  -1.7570325e+00  -1.7730352e+00  -1.8274000e+00  -1.9310336e+00  -2.1065655e+00  -2.4090382e+00  -3.0380777e+00  -4.2064237e+00  -2.5735739e+00  -1.9949331e+00  -1.6249596e+00  -1.3508617e+00  -1.1336959e+00  -9.5528011e-01  -8.0562508e-01  -6.7864729e-01  -5.7037072e-01  -4.7806273e-01  -3.9977640e-01  -3.3408963e-01  -2.7994817e-01  -2.3656684e-01  -2.0336573e-01  -1.7992825e-01  -1.6597366e-01  -1.6133980e-01  -1.6597366e-01  -1.7992825e-01  -2.0336573e-01  -2.3656684e-01  -2.7994817e-01  -3.3408963e-01  -3.9977640e-01  -4.7806273e-01  -5.7037072e-01  -6.7864729e-01  -8.0562508e-01  -9.5528011e-01  -1.1336959e+00  -1.3508617e+00  -1.6249596e+00  -1.9949331e+00  -2.5735739e+00  -4.2064237e+00  -3.0380777e+00  -2.4090382e+00  -2.1065655e+00  -1.9310336e+00  -1.8274000e+00  -1.7730352e+00  -1.7570325e+00  -1.7740225e+00  -1.8219173e+00  -1.9011506e+00  -2.0147768e+00  -2.1695076e+00  -2.3785823e+00  -2.6698693e+00  -3.1152603e+00  -4.0296934e+00  -4.2782386e+00  -3.2928529e+00  -2.8907509e+00  -2.6593522e+00  -2.5161738e+00  -2.4306235e+00  -2.3885815e+00  -2.3831117e+00  -2.4112699e+00  -2.4729977e+00  -2.5710888e+00  -2.7121995e+00  -2.9098149e+00  -3.1927857e+00  -3.6369541e+00  -4.5915588e+00
  -4.4203108e+00  -3.5737716e+00  -3.1543418e+00  -2.8830251e+00  -2.6926841e+00  -2.5569538e+00  -2.4633676e+00  -2.4058134e+00  -2.3818810e+00  -2.3920000e+00  -2.4396027e+00  -2.5324462e+00  -2.6863567e+00  -2.9364386e+00  -3.3828848e+00  -4.6579016e+00  -3.8043288e+00  -3.0236521e+00  -2.6116936e+00  -2.3364708e+00  -2.1374922e+00  -1.9902597e+00  -1.8829489e+00  -1.8096246e+00  -1.7677983e+00  -1.7576012e+00  -1.7818717e+00  -1.8472281e+00  -1.9670795e+00  -2.1702410e+00  -2.5328928e+00  -3.4092126e+00  -3.3639582e+00  -2.3464208e+00  -1.8512829e+00  -1.5147986e+00  -1.2587723e+00  -1.0528984e+00  -8.8218010e-01  -7.3807742e-01  -6.1526093e-01  -5.1018535e-01  -4.2038150e-01  -3.4407200e-01  -2.7994817e-01  -2.2703364e-01  -1.8459763e-01  -1.5209831e-01  -1.2914530e-01  -1.1547495e-01  -1.1093480e-01  -1.1547495e-01  -1.2914530e-01  -1.5209831e-01  -1.8459763e-01  -2.2703364e-01  -2.7994817e-01  -3.4407200e-01  -4.2038150e-01  -5.1018535e-01  -6.1526093e-01  -7.3807742e-01  -8.8218010e-01  -1.0528984e+00  -1.2587723e+00  -1.5147986e+00  -1.8512829e+00  -2.3464208e+00  -3.3639582e+00  -3.4092126e+00  -2.5328928e+00  -2.1702410e+00  -1.9670795e+00  -1.8472281e+00  -1.7818717e+00  -1.7576012e+00  -1.7677983e+00  -1.8096246e+00  -1.8829489e+00  -1.9902597e+00  -2.1374922e+00  -2.3364708e+00  -2.6116936e+00  -3.0236521e+00  -3.8043288e+00  -4.6579016e+00  -3.3828848e+00  -2.9364386e+00  -2.6863567e+00  -2.5324462e+00  -2.4396027e+00  -2.3920000e+00  -2.3818810e+00  -2.4058134e+00  -2.4633676e+00  -2.5569538e+00  -2.6926841e+00  -2.8830251e+00  -3.1543418e+00  -3.5737716e+00  -4.4203108e+00
  -4.3010222e+00  -3.5252052e+00  -3.1241744e+00  -2.8618575e+00  -2.6772511e+00  -2.5458242e+00  -2.4558842e+00  -2.4017437e+00  -2.3813027e+00  -2.3953026e+00  -2.4475995e+00  -2.5466856e+00  -2.7099600e+00  -2.9768670e+00  -3.4661497e+00  -5.1875309e+00  -3.6536623e+00  -2.9547402e+00  -2.5667033e+00  -2.3035779e+00  -2.1124297e+00  -1.9711417e+00  -1.8689328e+00  -1.8004665e+00  -1.7637160e+00  -1.7593022e+00  -1.7907505e+00  -1.8658748e+00  -2.0006025e+00  -2.2304172e+00  -2.6574618e+00  -3.9472665e+00  -2.9915545e+00  -2.1897143e+00  -1.7446591e+00  -1.4305643e+00  -1.1872331e+00  -9.8952149e-01  -8.2447130e-01  -6.8451033e-01  -5.6482737e-01  -4.6217943e-01  -3.7428517e-01  -2.9948964e-01  -2.3656684e-01  -1.8459763e-01  -1.4289146e-01  -1.1093480e-01  -8.8356817e-02  -7.4906669e-02  -7.0439138e-02  -7.4906669e-02  -8.8356817e-02  -1.1093480e-01  -1.4289146e-01  -1.8459763e-01  -2.3656684e-01  -2.9948964e-01  -3.7428517e-01  -4.6217943e-01  -5.6482737e-01  -6.8451033e-01  -8.2447130e-01  -9.8952149e-01  -1.1872331e+00  -1.4305643e+00  -1.7446591e+00  -2.1897143e+00  -2.9915545e+00  -3.9472665e+00  -2.6574618e+00  -2.2304172e+00  -2.0006025e+00  -1.8658748e+00  -1.7907505e+00  -1.7593022e+00  -1.7637160e+00  -1.8004665e+00  -1.8689328e+00  -1.9711417e+00  -2.1124297e+00  -2.3035779e+00  -2.5667033e+00  -2.9547402e+00  -3.6536623e+00  -5.1875309e+00  -3.4661497e+00  -2.9768670e+00  -2.7099600e+00  -2.5466856e+00  -2.4475995e+00  -2.3953026e+00  -2.3813027e+00  -2.4017437e+00  -2.4558842e+00  -2.5458242e+00  -2.6772511e+00  -2.8618575e+00  -3.1241744e+00  -3.5252052e+00  -4.3010222e+00
  -4.2180616e+00  -3.4891824e+00  -3.1014635e+00  -2.8458429e+00  -2.6655714e+00  -2.5374350e+00  -2.4503090e+00  -2.3988253e+00  -2.3811234e+00  -2.3981932e+00  -2.4542379e+00  -2.5583652e+00  -2.7293245e+00  -3.0104224e+00  -3.5382360e+00  -6.1304065e+00  -3.5512899e+00  -2.9043907e+00  -2.5331972e+00  -2.2789124e+00  -2.0936162e+00  -1.9568473e+00  -1.8585753e+00  -1.7939107e+00  -1.7611879e+00  -1.7614299e+00  -1.7987502e+00  -1.8820253e+00  -2.0295137e+00  -2.2832655e+00  -2.7744557e+00  -4.9864862e+00  -2.7753841e+00  -2.0809252e+00  -1.6672773e+00  -1.3682130e+00  -1.1336959e+00  -9.4176646e-01  -7.8078546e-01  -6.4382604e-01  -5.2642983e-01  -4.2556290e-01  -3.3907536e-01  -2.6539870e-01  -2.0336573e-01  -1.5209831e-01  -1.1093480e-01  -7.9382098e-02  -5.7083521e-02  -4.3797515e-02  -3.9384130e-02  -4.3797515e-02  -5.7083521e-02  -7.9382098e-02  -1.1093480e-01  -1.5209831e-01  -2.0336573e-01  -2.6539870e-01  -3.3907536e-01  -4.2556290e-01  -5.2642983e-01  -6.4382604e-01  -7.8078546e-01  -9.4176646e-01  -1.1336959e+00  -1.3682130e+00  -1.6672773e+00  -2.0809252e+00  -2.7753841e+00  -4.9864862e+00  -2.7744557e+00  -2.2832655e+00  -2.0295137e+00  -1.8820253e+00  -1.7987502e+00  -1.7614299e+00  -1.7611879e+00  -1.7939107e+00  -1.8585753e+00  -1.9568473e+00  -2.0936162e+00  -2.2789124e+00  -2.5331972e+00  -2.9043907e+00  -3.5512899e+00  -6.1304065e+00  -3.5382360e+00  -3.0104224e+00  -2.7293245e+00  -2.5583652e+00  -2.4542379e+00  -2.3981932e+00  -2.3811234e+00  -2.3988253e+00  -2.4503090e+00  -2.5374350e+00  -2.6655714e+00  -2.8458429e+00  -3.1014635e+00  -3.4891824e+00  -4.2180616e+00
  -4.1631510e+00  -3.4643196e+00  -3.0856262e+00  -2.8346374e+00  -2.6573991e+00  -2.5315844e+00  -2.4464576e+00  -2.3968735e+00  -2.3811418e+00  -2.4004336e+00  -2.4592102e+00  -2.5670445e+00  -2.7437266e+00  -3.0356257e+00  -3.5943980e+00  -6.8949857e+00  -3.4844585e+00  -2.8699929e+00  -2.5100107e+00  -2.2617657e+00  -2.0805328e+00  -1.9469414e+00  -1.8514684e+00  -1.7895355e+00  -1.7597372e+00  -1.7633971e+00  -1.8050821e+00  -1.8945105e+00  -2.0518488e+00  -2.3248024e+00  -2.8725606e+00  -5.2913143e+00  -2.6447958e+00  -2.0088509e+00  -1.6145799e+00  -1.3251986e+00  -1.0964886e+00  -9.0842120e-01  -7.5018346e-01  -6.1526093e-01  -4.9942419e-01  -3.9977640e-01  -3.1425458e-01  -2.4134781e-01  -1.7992825e-01  -1.2914530e-01  -8.8356817e-02  -5.7083521e-02  -3.4978321e-02  -2.1805964e-02  -1.7430074e-02  -2.1805964e-02  -3.4978321e-02  -5.7083521e-02  -8.8356817e-02  -1.2914530e-01  -1.7992825e-01  -2.4134781e-01  -3.1425458e-01  -3.9977640e-01  -4.9942419e-01  -6.1526093e-01  -7.5018346e-01  -9.0842120e-01  -1.0964886e+00  -1.3251986e+00  -1.6145799e+00  -2.0088509e+00  -2.6447958e+00  -5.2913143e+00  -2.8725606e+00  -2.3248024e+00  -2.0518488e+00  -1.8945105e+00  -1.8050821e+00  -1.7633971e+00  -1.7597372e+00  -1.7895355e+00  -1.8514684e+00  -1.9469414e+00  -2.0805328e+00  -2.2617657e+00  -2.5100107e+00  -2.8699929e+00  -3.4844585e+00  -6.8949857e+00  -3.5943980e+00  -3.0356257e+00  -2.7437266e+00  -2.5670445e+00  -2.4592102e+00  -2.4004336e+00  -2.3811418e+00  -2.3968735e+00  -2.4464576e+00  -2.5315844e+00  -2.6573991e+00  -2.8346374e+00  -3.0856262e+00  -3.4643196e+00  -4.1631510e+00
  -4.1317386e+00  -3.4497308e+00  -3.0762730e+00  -2.8280056e+00  -2.6525629e+00  -2.5281302e+00  -2.4441992e+00  -2.3957557e+00  -2.3812120e+00  -2.4018492e+00  -2.4622877e+00  -2.5723907e+00  -2.7526056e+00  -3.0512753e+00  -3.6302335e+00  -5.9234829e+00  -3.4465263e+00  -2.8499376e+00  -2.4963845e+00  -2.2516609e+00  -2.0728221e+00  -1.9411186e+00  -1.8473210e+00  -1.7870345e+00  -1.7590114e+00  -1.7647615e+00  -1.8091383e+00  -1.9024023e+00  -2.0659775e+00  -2.3514336e+00  -2.9388502e+00  -4.5009705e+00  -2.5735739e+00  -1.9675599e+00  -1.5838974e+00  -1.2999559e+00  -1.0745535e+00  -8.8870507e-01  -7.3205261e-01  -5.9831214e-01  -4.8338323e-01  -3.8444685e-01  -2.9948964e-01  -2.2703364e-01  -1.6597366e-01  -1.1547495e-01  -7.4906669e-02  -4.3797515e-02  -2.1805964e-02  -8.7004146e-03  -4.3465700e-03  -8.7004146e-03  -2.1805964e-02  -4.3797515e-02  -7.4906669e-02  -1.1547495e-01  -1.6597366e-01  -2.2703364e-01  -2.9948964e-01  -3.8444685e-01  -4.8338323e-01  -5.9831214e-01  -7.3205261e-01  -8.8870507e-01  -1.0745535e+00  -1.2999559e+00  -1.5838974e+00  -1.9675599e+00  -2.5735739e+00  -4.5009705e+00  -2.9388502e+00  -2.3514336e+00  -2.0659775e+00  -1.9024023e+00  -1.8091383e+00  -1.7647615e+00  -1.7590114e+00  -1.7870345e+00  -1.8473210e+00  -1.9411186e+00  -2.0728221e+00  -2.2516609e+00  -2.4963845e+00  -2.8499376e+00  -3.4465263e+00  -5.9234829e+00  -3.6302335e+00  -3.0512753e+00  -2.7526056e+00  -2.5723907e+00  -2.4622877e+00  -2.4018492e+00  -2.3812120e+00  -2.3957557e+00  -2.4441992e+00  -2.5281302e+00  -2.6525629e+00  -2.8280056e+00  -3.0762730e+00  -3.4497308e+00  -4.1317386e+00
  -4.1215059e+00  -3.4449210e+00  -3.0731796e+00  -2.8258100e+00  -2.6509620e+00  -2.5269882e+00  -2.4434550e+00  -2.3953920e+00  -2.3812453e+00  -2.4023330e+00  -2.4633294e+00  -2.5741963e+00  -2.7556059e+00  -3.0565835e+00  -3.6425668e+00  -5.7471205e+00  -3.4342140e+00  -2.8433457e+00  -2.4918889e+00  -2.2483226e+00  -2.0702749e+00  -1.9391977e+00  -1.8459580e+00  -1.7862217e+00  -1.7587939e+00  -1.7652475e+00  -1.8105342e+00  -1.9051020e+00  -2.0708143e+00  -2.3606180e+00  -2.9624021e+00  -4.3416632e+00  -2.5508517e+00  -1.9540965e+00  -1.5738174e+00  -1.2916321e+00  -1.0673045e+00  -8.8218010e-01  -7.2604639e-01  -5.9269351e-01  -4.7806273e-01  -3.7936026e-01  -2.9458886e-01  -2.2228130e-01  -1.6133980e-01  -1.1093480e-01  -7.0439138e-02  -3.9384130e-02  -1.7430074e-02  -4.3465700e-03   0.0000000e+00  -4.3465700e-03  -1.7430074e-02  -3.9384130e-02  -7.0439138e-02  -1.1093480e-01  -1.6133980e-01  -2.2228130e-01  -2.9458886e-01  -3.7936026e-01  -4.7806273e-01  -5.9269351e-01  -7.2604639e-01  -8.8218010e-01  -1.0673045e+00  -1.2916321e+00  -1.5738174e+00  -1.9540965e+00  -2.5508517e+00  -4.3416632e+00  -2.9624021e+00  -2.3606180e+00  -2.0708143e+00  -1.9051020e+00  -1.8105342e+00  -1.7652475e+00  -1.7587939e+00  -1.7862217e+00  -1.8459580e+00  -1.9391977e+00  -2.0702749e+00  -2.2483226e+00  -2.4918889e+00  -2.8433457e+00  -3.4342140e+00  -5.7471205e+00  -3.6425668e+00  -3.0565835e+00  -2.7556059e+00  -2.5741963e+00  -2.4633294e+00  -2.4023330e+00  -2.3812453e+00  -2.3953920e+00  -2.4434550e+00  -2.5269882e+00  -2.6509620e+00  -2.8258100e+00  -3.0731796e+00  -3.4449210e+00  -4.1215059e+00
  -4.1317386e+00  -3.4497308e+00  -3.0762730e+00  -2.8280056e+00  -2.6525629e+00  -2.5281302e+00  -2.4441992e+00  -2.3957557e+00  -2.3812120e+00  -2.4018492e+00  -2.4622877e+00  -2.5723907e+00  -2.7526056e+00  -3.0512753e+00  -3.6302335e+00  -5.9234829e+00  -3.4465263e+00  -2.8499376e+00  -2.4963845e+00  -2.2516609e+00  -2.0728221e+00  -1.9411186e+00  -1.8473210e+00  -1.7870345e+00  -1.7590114e+00  -1.7647615e+00  -1.8091383e+00  -1.9024023e+00  -2.0659775e+00  -2.3514336e+00  -2.9388502e+00  -4.5009705e+00  -2.5735739e+00  -1.9675599e+00  -1.5838974e+00  -1.2999559e+00  -1.0745535e+00  -8.8870507e-01  -7.3205261e-01  -5.9831214e-01  -4.8338323e-01  -3.8444685e-01  -2.9948964e-01  -2.2703364e-01  -1.6597366e-01  -1.1547495e-01  -7.4906669e-02  -4.3797515e-02  -2.1805964e-02  -8.7004146e-03  -4.3465700e-03  -8.7004146e-03  -2.1805964e-02  -4.3797515e-02  -7.4906669e-02  -1.1547495e-01  -1.6597366e-01  -2.2703364e-01  -2.9948964e-01  -3.8444685e-01  -4.8338323e-01  -5.9831214e-01  -7.3205261e-01  -8.8870507e-01  -1.0745535e+00  -1.2999559e+00  -1.5838974e+00  -1.9675599e+00  -2.5735739e+00  -4.5009705e+00  -2.9388502e+00  -2.3514336e+00  -2.0659775e+00  -1.9024023e+00  -1.8091383e+00  -1.7647615e+00  -1.7590114e+00  -1.7870345e+00  -1.8473210e+00  -1.9411186e+00  -2.0728221e+00  -2.2516609e+00  -2.4963845e+00  -2.8499376e+00  -3.4465263e+00  -5.9234829e+00  -3.6302335e+00  -3.0512753e+00  -2.7526056e+00  -2.5723907e+00  -2.4622877e+00  -2.4018492e+00  -2.3812120e+00  -2.3957557e+00  -2.4441992e+00  -2.5281302e+00  -2.6525629e+00  -2.8280056e+00  -3.0762730e+00  -3.4497308e+00  -4.1317386e+00
  -4.1631510e+00  -3.4643196e+00  -3.0856262e+00  -2.8346374e+00  -2.6573991e+00  -2.5315844e+00  -2.4464576e+00  -2.3968735e+00  -2.3811418e+00  -2.4004336e+00  -2.4592102e+00  -2.5670445e+00  -2.7437266e+00  -3.0356257e+00  -3.5943980e+00  -6.8949857e+00  -3.4844585e+00  -2.8699929e+00  -2.5100107e+00  -2.2617657e+00  -2.0805328e+00  -1.9469414e+00  -1.8514684e+00  -1.7895355e+00  -1.7597372e+00  -1.7633971e+00  -1.8050821e+00  -1.8945105e+00  -2.0518488e+00  -2.3248024e+00  -2.8725606e+00  -5.2913143e+00  -2.6447958e+00  -2.0088509e+00  -1.6145799e+00  -1.3251986e+00  -1.0964886e+00  -9.0842120e-01  -7.5018346e-01  -6.1526093e-01  -4.9942419e-01  -3.9977640e-01  -3.1425458e-01  -2.4134781e-01  -1.7992825e-01  -1.2914530e-01  -8.8356817e-02  -5.7083521e-02  -3.4978321e-02  -2.1805964e-02  -1.7430074e-02  -2.1805964e-02  -3.4978321e-02  -5.7083521e-02  -8.8356817e-02  -1.2914530e-01  -1.7992825e-01  -2.4134781e-01  -3.1425458e-01  -3.9977640e-01  -4.9942419e-01  -6.1526093e-01  -7.5018346e-01  -9.0842120e-01  -1.0964886e+00  -1.3251986e+00  -1.6145799e+00  -2.0088509e+00  -2.6447958e+00  -5.2913143e+00  -2.8725606e+00  -2.3248024e+00  -2.0518488e+00  -1.8945105e+00  -1.8050821e+00  -1.7633971e+00  -1.7597372e+00  -1.7895355e+00  -1.8514684e+00  -1.9469414e+00  -2.0805328e+00  -2.2617657e+00  -2.5100107e+00  -2.8699929e+00  -3.4844585e+00  -6.8949857e+00  -3.5943980e+00  -3.0356257e+00  -2.7437266e+00  -2.5670445e+00  -2.4592102e+00  -2.4004336e+00  -2.3811418e+00  -2.3968735e+00  -2.4464576e+00  -2.5315844e+00  -2.6573991e+00  -2.8346374e+00  -3.0856262e+00  -3.4643196e+00  -4.1631510e+00
  -4.2180616e+00  -3.4891824e+00  -3.1014635e+00  -2.8458429e+00  -2.6655714e+00  -2.5374350e+00  -2.4503090e+00  -2.3988253e+00  -2.3811234e+00  -2.3981932e+00  -2.4542379e+00  -2.5583652e+00  -2.7293245e+00  -3.0104224e+00  -3.5382360e+00  -6.1304065e+00  -3.5512899e+00  -2.9043907e+00  -2.5331972e+00  -2.2789124e+00  -2.0936162e+00  -1.9568473e+00  -1.8585753e+00  -1.7939107e+00  -1.7611879e+00  -1.7614299e+00  -1.7987502e+00  -1.8820253e+00  -2.0295137e+00  -2.2832655e+00  -2.7744557e+00  -4.9864862e+00  -2.7753841e+00  -2.0809252e+00  -1.6672773e+00  -1.3682130e+00  -1.1336959e+00  -9.4176646e-01  -7.8078546e-01  -6.4382604e-01  -5.2642983e-01  -4.2556290e-01  -3.3907536e-01  -2.6539870e-01  -2.0336573e-01  -1.5209831e-01  -1.1093480e-01  -7.9382098e-02  -5.7083521e-02  -4.3797515e-02  -3.9384130e-02  -4.3797515e-02  -5.7083521e-02  -7.9382098e-02  -1.1093480e-01  -1.5209831e-01  -2.0336573e-01  -2.6539870e-01  -3.3907536e-01  -4.2556290e-01  -5.2642983e-01  -6.4382604e-01  -7.8078546e-01  -9.4176646e-01  -1.1336959e+00  -1.3682130e+00  -1.6672773e+00  -2.0809252e+00  -2.7753841e+00  -4.9864862e+00  -2.7744557e+00  -2.2832655e+00  -2.0295137e+00  -1.8820253e+00  -1.7987502e+00  -1.7614299e+00  -1.7611879e+00  -1.7939107e+00  -1.8585753e+00  -1.9568473e+00  -2.0936162e+00  -2.2789124e+00  -2.5331972e+00  -2.9043907e+00  -3.5512899e+00  -6.1304065e+00  -3.5382360e+00  -3.0104224e+00  -2.7293245e+00  -2.5583652e+00  -2.4542379e+00  -2.3981932e+00  -2.3811234e+00  -2.3988253e+00  -2.4503090e+00  -2.5374350e+00  -2.6655714e+00  -2.8458429e+00  -3.1014635e+00  -3.4891824e+00  -4.2180616e+00
  -4.3010222e+00  -3.5252052e+00  -3.1241744e+00  -2.8618575e+00  -2.6772511e+00  -2.5458242e+00  -2.4558842e+00  -2.4017437e+00  -2.3813027e+00  -2.3953026e+00  -2.4475995e+00  -2.5466856e+00  -2.7099600e+00  -2.9768670e+00  -3.4661497e+00  -5.1875309e+00  -3.6536623e+00  -2.9547402e+00  -2.5667033e+00  -2.3035779e+00  -2.1124297e+00  -1.9711417e+00  -1.8689328e+00  -1.8004665e+00  -1.7637160e+00  -1.7593022e+00  -1.7907505e+00  -1.8658748e+00  -2.0006025e+00  -2.2304172e+00  -2.6574618e+00  -3.9472665e+00  -2.9915545e+00  -2.1897143e+00  -1.7446591e+00  -1.4305643e+00  -1.1872331e+00  -9.8952149e-01  -8.2447130e-01  -6.8451033e-01  -5.6482737e-01  -4.6217943e-01  -3.7428517e-01  -2.9948964e-01  -2.3656684e-01  -1.8459763e-01  -1.4289146e-01  -1.1093480e-01  -8.8356817e-02  -7.4906669e-02  -7.0439138e-02  -7.4906669e-02  -8.8356817e-02  -1.1093480e-01  -1.4289146e-01  -1.8459763e-01  -2.3656684e-01  -2.9948964e-01  -3.7428517e-01  -4.6217943e-01  -5.6482737e-01  -6.8451033e-01  -8.2447130e-01  -9.8952149e-01  -1.1872331e+00  -1.4305643e+00  -1.7446591e+00  -2.1897143e+00  -2.9915545e+00  -3.9472665e+00  -2.6574618e+00  -2.2304172e+00  -2.0006025e+00  -1.8658748e+00  -1.7907505e+00  -1.7593022e+00  -1.7637160e+00  -1.8004665e+00  -1.8689328e+00  -1.9711417e+00  -2.1124297e+00  -2.3035779e+00  -2.5667033e+00  -2.9547402e+00  -3.6536623e+00  -5.1875309e+00  -3.4661497e+00  -2.9768670e+00  -2.7099600e+00  -2.5466856e+00  -2.4475995e+00  -2.3953026e+00  -2.3813027e+00  -2.4017437e+00  -2.4558842e+00  -2.5458242e+00  -2.6772511e+00  -2.8618575e+00  -3.1241744e+00  -3.5252052e+00  -4.3010222e+00
  -4.4203108e+00  -3.5737716e+00  -3.1543418e+00  -2.8830251e+00  -2.6926841e+00  -2.5569538e+00  -2.4633676e+00  -2.4058134e+00  -2.3818810e+00  -2.3920000e+00  -2.4396027e+00  -2.5324462e+00  -2.6863567e+00  -2.9364386e+00  -3.3828848e+00  -4.6579016e+00  -3.8043288e+00  -3.0236521e+00  -2.6116936e+00  -2.3364708e+00  -2.1374922e+00  -1.9902597e+00  -1.8829489e+00  -1.8096246e+00  -1.7677983e+00  -1.7576012e+00  -1.7818717e+00  -1.8472281e+00  -1.9670795e+00  -2.1702410e+00  -2.5328928e+00  -3.4092126e+00  -3.3639582e+00  -2.3464208e+00  -1.8512829e+00  -1.5147986e+00  -1.2587723e+00  -1.0528984e+00  -8.8218010e-01  -7.3807742e-01  -6.1526093e-01  -5.1018535e-01  -4.2038150e-01  -3.4407200e-01  -2.7994817e-01  -2.2703364e-01  -1.8459763e-01  -1.5209831e-01  -1.2914530e-01  -1.1547495e-01  -1.1093480e-01  -1.1547495e-01  -1.2914530e-01  -1.5209831e-01  -1.8459763e-01  -2.2703364e-01  -2.7994817e-01  -3.4407200e-01  -4.2038150e-01  -5.1018535e-01  -6.1526093e-01  -7.3807742e-01  -8.8218010e-01  -1.0528984e+00  -1.2587723e+00  -1.5147986e+00  -1.8512829e+00  -2.3464208e+00  -3.3639582e+00  -3.4092126e+00  -2.5328928e+00  -2.1702410e+00  -1.9670795e+00  -1.8472281e+00  -1.7818717e+00  -1.7576012e+00  -1.7677983e+00  -1.8096246e+00  -1.8829489e+00  -1.9902597e+00  -2.1374922e+00  -2.3364708e+00  -2.6116936e+00  -3.0236521e+00  -3.8043288e+00  -4.6579016e+00  -3.3828848e+00  -2.9364386e+00  -2.6863567e+00  -2.5324462e+00  -2.4396027e+00  -2.3920000e+00  -2.3818810e+00  -2.4058134e+00  -2.4633676e+00  -2.5569538e+00  -2.6926841e+00  -2.8830251e+00  -3.1543418e+00  -3.5737716e+00  -4.4203108e+00
  -4.5915588e+00  -3.6369541e+00  -3.1927857e+00  -2.9098149e+00  -2.7121995e+00  -2.5710888e+00  -2.4729977e+00  -2.4112699e+00  -2.3831117e+00  -2.3885815e+00  -2.4306235e+00  -2.5161738e+00  -2.6593522e+00  -2.8907509e+00  -3.2928529e+00  -4.2782386e+00  -4.0296934e+00  -3.1152603e+00  -2.6698693e+00  -2.3785823e+00  -2.1695076e+00  -2.0147768e+00  -1.9011506e+00  -1.8219173e+00  -1.7740225e+00  -1.7570325e+00  -1.7730352e+00  -1.8274000e+00  -1.9310336e+00  -2.1065655e+00  -2.4090382e+00  -3.0380777e+00  -4.2064237e+00  -2.5735739e+00  -1.9949331e+00  -1.6249596e+00  -1.3508617e+00  -1.1336959e+00  -9.5528011e-01  -8.0562508e-01  -6.7864729e-01  -5.7037072e-01  -4.7806273e-01  -3.9977640e-01  -3.3408963e-01  -2.7994817e-01  -2.3656684e-01  -2.0336573e-01  -1.7992825e-01  -1.6597366e-01  -1.6133980e-01  -1.6597366e-01  -1.7992825e-01  -2.0336573e-01  -2.3656684e-01  -2.7994817e-01  -3.3408963e-01  -3.9977640e-01  -4.7806273e-01  -5.7037072e-01  -6.7864729e-01  -8.0562508e-01  -9.5528011e-01  -1.1336959e+00  -1.3508617e+00  -1.6249596e+00  -1.9949331e+00  -2.5735739e+00  -4.2064237e+00  -3.0380777e+00  -2.4090382e+00  -2.1065655e+00  -1.9310336e+00  -1.8274000e+00  -1.7730352e+00  -1.7570325e+00  -1.7740225e+00  -1.8219173e+00  -1.9011506e+00  -2.0147768e+00  -2.1695076e+00  -2.3785823e+00  -2.6698693e+00  -3.1152603e+00  -4.0296934e+00  -4.2782386e+00  -3.2928529e+00  -2.8907509e+00  -2.6593522e+00  -2.5161738e+00  -2.4306235e+00  -2.3885815e+00  -2.3831117e+00  -2.4112699e+00  -2.4729977e+00  -2.5710888e+00  -2.7121995e+00  -2.9098149e+00  -3.1927857e+00  -3.6369541e+00  -4.5915588e+00
  -4.8481073e+00  -3.7178521e+00  -3.2406344e+00  -2.9428462e+00  -2.7362196e+00  -2.5885628e+00  -2.4850693e+00  -2.4183998e+00  -2.3852980e+00  -2.3853945e+00  -2.4210946e+00  -2.4984588e+00  -2.6298498e+00  -2.8414277e+00  -3.1997679e+00  -3.9802052e+00  -4.3964025e+00  -3.2362652e+00  -2.7436944e+00  -2.4312685e+00  -2.2094021e+00  -2.0454259e+00  -1.9241895e+00  -1.8379846e+00  -1.7830752e+00  -1.7583957e+00  -1.7652475e+00  -1.8077644e+00  -1.8945105e+00  -2.0427376e+00  -2.2913042e+00  -2.7564239e+00  -4.3843238e+00  -2.9249410e+00  -2.1897143e+00  -1.7676157e+00  -1.4674036e+00  -1.2345687e+00  -1.0457406e+00  -8.8870507e-01  -7.5626502e-01  -6.4382604e-01  -5.4828517e-01  -4.6746092e-01  -3.9977640e-01  -3.4407200e-01  -2.9948964e-01  -2.6539870e-01  -2.4134781e-01  -2.2703364e-01  -2.2228130e-01  -2.2703364e-01  -2.4134781e-01  -2.6539870e-01  -2.9948964e-01  -3.4407200e-01  -3.9977640e-01  -4.6746092e-01  -5.4828517e-01  -6.4382604e-01  -7.5626502e-01  -8.8870507e-01  -1.0457406e+00  -1.2345687e+00  -1.4674036e+00  -1.7676157e+00  -2.1897143e+00  -2.9249410e+00  -4.3843238e+00  -2.7564239e+00  -2.2913042e+00  -2.0427376e+00  -1.8945105e+00  -1.8077644e+00  -1.7652475e+00  -1.7583957e+00  -1.7830752e+00  -1.8379846e+00  -1.9241895e+00  -2.0454259e+00  -2.2094021e+00  -2.4312685e+00  -2.7436944e+00  -3.2362652e+00  -4.3964025e+00  -3.9802052e+00  -3.1997679e+00  -2.8414277e+00  -2.6298498e+00  -2.4984588e+00  -2.4210946e+00  -2.3853945e+00  -2.3852980e+00  -2.4183998e+00  -2.4850693e+00  -2.5885628e+00  -2.7362196e+00  -2.9428462e+00  -3.2406344e+00  -3.7178521e+00  -4.8481073e+00
  -5.2816611e+00  -3.8212199e+00  -3.2994365e+00  -2.9829262e+00  -2.7652771e+00  -2.6097856e+00  -2.4999367e+00  -2.4275405e+00  -2.3887897e+00  -2.3828320e+00  -2.4114937e+00  -2.4799337e+00  -2.5987756e+00  -2.7900115e+00  -3.1065479e+00  -3.7349857e+00  -5.1790911e+00  -3.3982129e+00  -2.8367994e+00  -2.4963845e+00  -2.2583823e+00  -2.0831261e+00  -1.9528547e+00  -1.8585753e+00  -1.7957327e+00  -1.7625623e+00  -1.7595623e+00  -1.7896873e+00  -1.8594034e+00  -1.9815002e+00  -2.1829306e+00  -2.5328928e+00  -3.3268576e+00  -3.5909446e+00  -2.4644603e+00  -1.9540965e+00  -1.6145799e+00  -1.3595126e+00  -1.1564270e+00  -9.8952149e-01  -8.4989818e-01  -7.3205261e-01  -6.3235167e-01  -5.4828517e-01  -4.7806273e-01  -4.2038150e-01  -3.7428517e-01  -3.3907536e-01  -3.1425458e-01  -2.9948964e-01  -2.9458886e-01  -2.9948964e-01  -3.1425458e-01  -3.3907536e-01  -3.7428517e-01  -4.2038150e-01  -4.7806273e-01  -5.4828517e-01  -6.3235167e-01  -7.3205261e-01  -8.4989818e-01  -9.8952149e-01  -1.1564270e+00  -1.3595126e+00  -1.6145799e+00  -1.9540965e+00  -2.4644603e+00  -3.5909446e+00  -3.3268576e+00  -2.5328928e+00  -2.1829306e+00  -1.9815002e+00  -1.8594034e+00  -1.7896873e+00  -1.7595623e+00  -1.7625623e+00  -1.7957327e+00  -1.8585753e+00  -1.9528547e+00  -2.0831261e+00  -2.2583823e+00  -2.4963845e+00  -2.8367994e+00  -3.3982129e+00  -5.1790911e+00  -3.7349857e+00  -3.1065479e+00  -2.7900115e+00  -2.5987756e+00  -2.4799337e+00  -2.4114937e+00  -2.3828320e+00  -2.3887897e+00  -2.4275405e+00  -2.4999367e+00  -2.6097856e+00  -2.7652771e+00  -2.9829262e+00  -3.2994365e+00  -3.8212199e+00  -5.2816611e+00
  -6.4047451e+00  -3.9547220e+00  -3.3713451e+00  -3.0311062e+00  -2.8000383e+00  -2.6352548e+00  -2.5180191e+00  -2.4390817e+00  -2.3939818e+00  -2.3813268e+00  -2.4023330e+00  -2.4612540e+00  -2.5670445e+00  -2.7379071e+00  -3.0153778e+00  -3.5274953e+00  -5.5992435e+00  -3.6232518e+00  -2.9547402e+00  -2.5765101e+00  -2.3180293e+00  -2.1290270e+00  -1.9880940e+00  -1.8845549e+00  -1.8128579e+00  -1.7704614e+00  -1.7570520e+00  -1.7744836e+00  -1.8274000e+00  -1.9250087e+00  -2.0857213e+00  -2.3514336e+00  -2.8517889e+00  -4.9864862e+00  -2.8932185e+00  -2.2061096e+00  -1.8028178e+00  -1.5147986e+00  -1.2916321e+00  -1.1112722e+00  -9.6207558e-01  -8.3714142e-01  -7.3205261e-01  -6.4382604e-01  -5.7037072e-01  -5.1018535e-01  -4.6217943e-01  -4.2556290e-01  -3.9977640e-01  -3.8444685e-01  -3.7936026e-01  -3.8444685e-01  -3.9977640e-01  -4.2556290e-01  -4.6217943e-01  -5.1018535e-01  -5.7037072e-01  -6.4382604e-01  -7.3205261e-01  -8.3714142e-01  -9.6207558e-01  -1.1112722e+00  -1.2916321e+00  -1.5147986e+00  -1.8028178e+00  -2.2061096e+00  -2.8932185e+00  -4.9864862e+00  -2.8517889e+00  -2.3514336e+00  -2.0857213e+00  -1.9250087e+00  -1.8274000e+00  -1.7744836e+00  -1.7570520e+00  -1.7704614e+00  -1.8128579e+00  -1.8845549e+00  -1.9880940e+00  -2.1290270e+00  -2.3180293e+00  -2.5765101e+00  -2.9547402e+00  -3.6232518e+00  -5.5992435e+00  -3.5274953e+00  -3.0153778e+00  -2.7379071e+00  -2.5670445e+00  -2.4612540e+00  -2.4023330e+00  -2.3813268e+00  -2.3939818e+00  -2.4390817e+00  -2.5180191e+00  -2.6352548e+00  -2.8000383e+00  -3.0311062e+00  -3.3713451e+00  -3.9547220e+00  -6.4047451e+00
  -5.8404119e+00  -4.1317386e+00  -3.4594298e+00  -3.0887686e+00  -2.8413377e+00  -2.6655714e+00  -2.5398083e+00  -2.4534686e+00  -2.4013136e+00  -2.3813477e+00  -2.3941504e+00  -2.4430832e+00  -2.5355368e+00  -2.6863567e+00  -2.9278399e+00  -3.3487885e+00  -4.4297674e+00  -3.9625563e+00  -3.1065589e+00  -2.6753446e+00  -2.3904508e+00  -2.1845814e+00  -2.0310513e+00  -1.9169234e+00  -1.8354049e+00  -1.7830752e+00  -1.7587939e+00  -1.7633971e+00  -1.7999745e+00  -1.8749192e+00  -2.0006025e+00  -2.2026764e+00  -2.5455577e+00  -3.2887560e+00  -3.8066307e+00  -2.5735739e+00  -2.0515800e+00  -1.7109495e+00  -1.4581069e+00  -1.2587723e+00  -1.0964886e+00  -9.6207558e-01  -8.4989818e-01  -7.5626502e-01  -6.7864729e-01  -6.1526093e-01  -5.6482737e-01  -5.2642983e-01  -4.9942419e-01  -4.8338323e-01  -4.7806273e-01  -4.8338323e-01  -4.9942419e-01  -5.2642983e-01  -5.6482737e-01  -6.1526093e-01  -6.7864729e-01  -7.5626502e-01  -8.4989818e-01  -9.6207558e-01  -1.0964886e+00  -1.2587723e+00  -1.4581069e+00  -1.7109495e+00  -2.0515800e+00  -2.5735739e+00  -3.8066307e+00  -3.2887560e+00  -2.5455577e+00  -2.2026764e+00  -2.0006025e+00  -1.8749192e+00  -1.7999745e+00  -1.7633971e+00  -1.7587939e+00  -1.7830752e+00  -1.8354049e+00  -1.9169234e+00  -2.0310513e+00  -2.1845814e+00  -2.3904508e+00  -2.6753446e+00  -3.1065589e+00  -3.9625563e+00  -4.4297674e+00  -3.3487885e+00  -2.9278399e+00  -2.6863567e+00  -2.5355368e+00  -2.4430832e+00  -2.3941504e+00  -2.3813477e+00  -2.4013136e+00  -2.4534686e+00  -2.5398083e+00  -2.6655714e+00  -2.8413377e+00  -3.0887686e+00  -3.4594298e+00  -4.1317386e+00  -5.8404119e+00
  -4.9922609e+00  -4.3787661e+00  -3.5682430e+00  -3.1577635e+00  -2.8902294e+00  -2.7014645e+00  -2.5658804e+00  -2.4712071e+00  -2.4112699e+00  -2.3833968e+00  -2.3875036e+00  -2.4260827e+00  -2.5050840e+00  -2.6364375e+00  -2.8450564e+00  -3.1931177e+00  -3.9246802e+00  -4.5896189e+00  -3.3084159e+00  -2.7984463e+00  -2.4785384e+00  -2.2516609e+00  -2.0831261e+00  -1.9568473e+00  -1.8644356e+00  -1.8014437e+00  -1.7658699e+00  -1.7576012e+00  -1.7784096e+00  -1.8325015e+00  -1.9280018e+00  -2.0806851e+00  -2.3248024e+00  -2.7564239e+00  -3.9472665e+00  -3.2233870e+00  -2.4038715e+00  -1.9675599e+00  -1.6672773e+00  -1.4396881e+00  -1.2587723e+00  -1.1112722e+00  -9.8952149e-01  -8.8870507e-01  -8.0562508e-01  -7.3807742e-01  -6.8451033e-01  -6.4382604e-01  -6.1526093e-01  -5.9831214e-01  -5.9269351e-01  -5.9831214e-01  -6.1526093e-01  -6.4382604e-01  -6.8451033e-01  -7.3807742e-01  -8.0562508e-01  -8.8870507e-01  -9.8952149e-01  -1.1112722e+00  -1.2587723e+00  -1.4396881e+00  -1.6672773e+00  -1.9675599e+00  -2.4038715e+00  -3.2233870e+00  -3.9472665e+00  -2.7564239e+00  -2.3248024e+00  -2.0806851e+00  -1.9280018e+00  -1.8325015e+00  -1.7784096e+00  -1.7576012e+00  -1.7658699e+00  -1.8014437e+00  -1.8644356e+00  -1.9568473e+00  -2.0831261e+00  -2.2516609e+00  -2.4785384e+00  -2.7984463e+00  -3.3084159e+00  -4.5896189e+00  -3.9246802e+00  -3.1931177e+00  -2.8450564e+00  -2.6364375e+00  -2.5050840e+00  -2.4260827e+00  -2.3875036e+00  -2.3833968e+00  -2.4112699e+00  -2.4712071e+00  -2.5658804e+00  -2.7014645e+00  -2.8902294e+00  -3.1577635e+00  -3.5682430e+00  -4.3787661e+00  -4.9922609e+00
  -4.5471304e+00  -4.7610413e+00  -3.7049231e+00  -3.2406344e+00  -2.9480653e+00  -2.7438251e+00  -2.5969138e+00  -2.4928727e+00  -2.4243850e+00  -2.3880091e+00  -2.3829664e+00  -2.4109051e+00  -2.4764633e+00  -2.5890743e+00  -2.7678153e+00  -3.0565835e+00  -3.5943980e+00  -6.4181703e+00  -3.5937999e+00  -2.9547402e+00  -2.5864243e+00  -2.3327484e+00  -2.1460703e+00  -2.0057133e+00  -1.9011506e+00  -1.8266843e+00  -1.7793794e+00  -1.7582152e+00  -1.7638364e+00  -1.7987502e+00  -1.8680907e+00  -1.9815002e+00  -2.1579135e+00  -2.4402646e+00  -2.9624021e+00  -5.3435803e+00  -2.9915545e+00  -2.3279068e+00  -1.9407771e+00  -1.6672773e+00  -1.4581069e+00  -1.2916321e+00  -1.1564270e+00  -1.0457406e+00  -9.5528011e-01  -8.8218010e-01  -8.2447130e-01  -7.8078546e-01  -7.5018346e-01  -7.3205261e-01  -7.2604639e-01  -7.3205261e-01  -7.5018346e-01  -7.8078546e-01  -8.2447130e-01  -8.8218010e-01  -9.5528011e-01  -1.0457406e+00  -1.1564270e+00  -1.2916321e+00  -1.4581069e+00  -1.6672773e+00  -1.9407771e+00  -2.3279068e+00  -2.9915545e+00  -5.3435803e+00  -2.9624021e+00  -2.4402646e+00  -2.1579135e+00  -1.9815002e+00  -1.8680907e+00  -1.7987502e+00  -1.7638364e+00  -1.7582152e+00  -1.7793794e+00  -1.8266843e+00  -1.9011506e+00  -2.0057133e+00  -2.1460703e+00  -2.3327484e+00  -2.5864243e+00  -2.9547402e+00  -3.5937999e+00  -6.4181703e+00  -3.5943980e+00  -3.0565835e+00  -2.7678153e+00  -2.5890743e+00  -2.4764633e+00  -2.4109051e+00  -2.3829664e+00  -2.3880091e+00  -2.4243850e+00  -2.4928727e+00  -2.5969138e+00  -2.7438251e+00  -2.9480653e+00  -3.2406344e+00  -3.7049231e+00  -4.7610413e+00  -4.5471304e+00
  -4.2390455e+00  -5.5397857e+00  -3.8815996e+00  -3.3410083e+00  -3.0166164e+00  -2.7937578e+00  -2.6337139e+00  -2.5191240e+00  -2.4412488e+00  -2.3957557e+00  -2.3811283e+00  -2.3981932e+00  -2.4503990e+00  -2.5450609e+00  -2.6966730e+00  -2.9364386e+00  -3.3487885e+00  -4.3657828e+00  -4.0532124e+00  -3.1600000e+00  -2.7203499e+00  -2.4312685e+00  -2.2221458e+00  -2.0652147e+00  -1.9469414e+00  -1.8600258e+00  -1.8004665e+00  -1.7663350e+00  -1.7572845e+00  -1.7744836e+00  -1.8209393e+00  -1.9024023e+00  -2.0295137e+00  -2.2233241e+00  -2.5328928e+00  -3.1225256e+00  -5.2913143e+00  -2.9249410e+00  -2.3279068e+00  -1.9675599e+00  -1.7109495e+00  -1.5147986e+00  -1.3595126e+00  -1.2345687e+00  -1.1336959e+00  -1.0528984e+00  -9.8952149e-01  -9.4176646e-01  -9.0842120e-01  -8.8870507e-01  -8.8218010e-01  -8.8870507e-01  -9.0842120e-01  -9.4176646e-01  -9.8952149e-01  -1.0528984e+00  -1.1336959e+00  -1.2345687e+00  -1.3595126e+00  -1.5147986e+00  -1.7109495e+00  -1.9675599e+00  -2.3279068e+00  -2.9249410e+00  -5.2913143e+00  -3.1225256e+00  -2.5328928e+00  -2.2233241e+00  -2.0295137e+00  -1.9024023e+00  -1.8209393e+00  -1.7744836e+00  -1.7572845e+00  -1.7663350e+00  -1.8004665e+00  -1.8600258e+00  -1.9469414e+00  -2.0652147e+00  -2.2221458e+00  -2.4312685e+00  -2.7203499e+00  -3.1600000e+00  -4.0532124e+00  -4.3657828e+00  -3.3487885e+00  -2.9364386e+00  -2.6966730e+00  -2.5450609e+00  -2.4503990e+00  -2.3981932e+00  -2.3811283e+00  -2.3957557e+00  -2.4412488e+00  -2.5191240e+00  -2.6337139e+00  -2.7937578e+00  -3.0166164e+00  -3.3410083e+00  -3.8815996e+00  -5.5397857e+00  -4.2390455e+00
  -4.0020798e+00  -6.0774458e+00  -4.1215059e+00  -3.4643196e+00  -3.0982708e+00  -2.8526591e+00  -2.6772511e+00  -2.5507227e+00  -2.4625186e+00  -2.4072490e+00  -2.3825980e+00  -2.3885815e+00  -2.4275688e+00  -2.5050840e+00  -2.6320314e+00  -2.8306983e+00  -3.1545794e+00  -3.7932475e+00  -5.1790911e+00  -3.4465263e+00  -2.8904817e+00  -2.5521902e+00  -2.3143916e+00  -2.1374922e+00  -2.0034740e+00  -1.9028639e+00  -1.8303629e+00  -1.7830752e+00  -1.7597372e+00  -1.7604298e+00  -1.7866142e+00  -1.8415095e+00  -1.9310336e+00  -2.0659775e+00  -2.2675689e+00  -2.5852085e+00  -3.1846905e+00  -5.2913143e+00  -2.9915545e+00  -2.4038715e+00  -2.0515800e+00  -1.8028178e+00  -1.6145799e+00  -1.4674036e+00  -1.3508617e+00  -1.2587723e+00  -1.1872331e+00  -1.1336959e+00  -1.0964886e+00  -1.0745535e+00  -1.0673045e+00  -1.0745535e+00  -1.0964886e+00  -1.1336959e+00  -1.1872331e+00  -1.2587723e+00  -1.3508617e+00  -1.4674036e+00  -1.6145799e+00  -1.8028178e+00  -2.0515800e+00  -2.4038715e+00  -2.9915545e+00  -5.2913143e+00  -3.1846905e+00  -2.5852085e+00  -2.2675689e+00  -2.0659775e+00  -1.9310336e+00  -1.8415095e+00  -1.7866142e+00  -1.7604298e+00  -1.7597372e+00  -1.7830752e+00  -1.8303629e+00  -1.9028639e+00  -2.0034740e+00  -2.1374922e+00  -2.3143916e+00  -2.5521902e+00  -2.8904817e+00  -3.4465263e+00  -5.1790911e+00  -3.7932475e+00  -3.1545794e+00  -2.8306983e+00  -2.6320314e+00  -2.5050840e+00  -2.4275688e+00  -2.3885815e+00  -2.3825980e+00  -2.4072490e+00  -2.4625186e+00  -2.5507227e+00  -2.6772511e+00  -2.8526591e+00  -3.0982708e+00  -3.4643196e+00  -4.1215059e+00  -6.0774458e+00  -4.0020798e+00
  -3.8095192e+00  -4.8733299e+00  -4.4788712e+00  -3.6192760e+00  -3.1963707e+00  -2.9223390e+00  -2.7287161e+00  -2.5885628e+00  -2.4889351e+00  -2.4231531e+00  -2.3880091e+00  -2.3827027e+00  -2.4086136e+00  -2.4697487e+00  -2.5741963e+00  -2.7379071e+00  -2.9958029e+00  -3.4467961e+00  -4.7027952e+00  -3.8999954e+00  -3.1152603e+00  -2.7032168e+00  -2.4270972e+00  -2.2253672e+00  -2.0728221e+00  -1.9568473e+00  -1.8704513e+00  -1.8096246e+00  -1.7721925e+00  -1.7573021e+00  -1.7652475e+00  -1.7975465e+00  -1.8573040e+00  -1.9500639e+00  -2.0857213e+00  -2.2832655e+00  -2.5852085e+00  -3.1225256e+00  -5.3435803e+00  -3.2233870e+00  -2.5735739e+00  -2.2061096e+00  -1.9540965e+00  -1.7676157e+00  -1.6249596e+00  -1.5147986e+00  -1.4305643e+00  -1.3682130e+00  -1.3251986e+00  -1.2999559e+00  -1.2916321e+00  -1.2999559e+00  -1.3251986e+00  -1.3682130e+00  -1.4305643e+00  -1.5147986e+00  -1.6249596e+00  -1.7676157e+00  -1.9540965e+00  -2.2061096e+00  -2.5735739e+00  -3.2233870e+00  -5.3435803e+00  -3.1225256e+00  -2.5852085e+00  -2.2832655e+00  -2.0857213e+00  -1.9500639e+00  -1.8573040e+00  -1.7975465e+00  -1.7652475e+00  -1.7573021e+00  -1.7721925e+00  -1.8096246e+00  -1.8704513e+00  -1.9568473e+00  -2.0728221e+00  -2.2253672e+00  -2.4270972e+00  -2.7032168e+00  -3.1152603e+00  -3.8999954e+00  -4.7027952e+00  -3.4467961e+00  -2.9958029e+00  -2.7379071e+00  -2.5741963e+00  -2.4697487e+00  -2.4086136e+00  -2.3827027e+00  -2.3880091e+00  -2.4231531e+00  -2.4889351e+00  -2.5885628e+00  -2.7287161e+00  -2.9223390e+00  -3.1963707e+00  -3.6192760e+00  -4.4788712e+00  -4.8733299e+00  -3.8095192e+00
  -3.6478786e+00  -4.3724582e+00  -5.1438168e+00  -3.8212199e+00  -3.3158253e+00  -3.0052190e+00  -2.7896061e+00  -2.6337139e+00  -2.5213478e+00  -2.4441992e+00  -2.3980312e+00  -2.3811967e+00  -2.3941504e+00  -2.4396027e+00  -2.5234201e+00  -2.6569927e+00  -2.8636032e+00  -3.1997679e+00  -3.8727874e+00  -4.9580370e+00  -3.4342140e+00  -2.8974107e+00  -2.5667033e+00  -2.3327484e+00  -2.1576856e+00  -2.0240116e+00  -1.9223582e+00  -1.8473210e+00  -1.7957327e+00  -1.7658699e+00  -1.7570900e+00  -1.7697110e+00  -1.8050821e+00  -1.8658748e+00  -1.9567396e+00  -2.0857213e+00  -2.2675689e+00  -2.5328928e+00  -2.9624021e+00  -3.9472665e+00  -3.8066307e+00  -2.8932185e+00  -2.4644603e+00  -2.1897143e+00  -1.9949331e+00  -1.8512829e+00  -1.7446591e+00  -1.6672773e+00  -1.6145799e+00  -1.5838974e+00  -1.5738174e+00  -1.5838974e+00  -1.6145799e+00  -1.6672773e+00  -1.7446591e+00  -1.8512829e+00  -1.9949331e+00  -2.1897143e+00  -2.4644603e+00  -2.8932185e+00  -3.8066307e+00  -3.9472665e+00  -2.9624021e+00  -2.5328928e+00  -2.2675689e+00  -2.0857213e+00  -1.9567396e+00  -1.8658748e+00  -1.8050821e+00  -1.7697110e+00  -1.7570900e+00  -1.7658699e+00  -1.7957327e+00  -1.8473210e+00  -1.9223582e+00  -2.0240116e+00  -2.1576856e+00  -2.3327484e+00  -2.5667033e+00  -2.8974107e+00  -3.4342140e+00  -4.9580370e+00  -3.8727874e+00  -3.1997679e+00  -2.8636032e+00  -2.6569927e+00  -2.5234201e+00  -2.4396027e+00  -2.3941504e+00  -2.3811967e+00  -2.3980312e+00  -2.4441992e+00  -2.5213478e+00  -2.6337139e+00  -2.7896061e+00  -3.0052190e+00  -3.3158253e+00  -3.8212199e+00  -5.1438168e+00  -4.3724582e+00  -3.6478786e+00
  -3.5094191e+00  -4.0488606e+00  -6.5498892e+00  -4.1013814e+00  -3.4643196e+00  -3.1046689e+00  -2.8618575e+00  -2.6874871e+00  -2.5607503e+00  -2.4712071e+00  -2.4133852e+00  -2.3847237e+00  -2.3847876e+00  -2.4151592e+00  -2.4799337e+00  -2.5871717e+00  -2.7526056e+00  -3.0104224e+00  -3.4564083e+00  -4.6579016e+00  -3.9625563e+00  -3.1600000e+00  -2.7436944e+00  -2.4653887e+00  -2.2617657e+00  -2.1069946e+00  -1.9880940e+00  -1.8977533e+00  -1.8316087e+00  -1.7870345e+00  -1.7625623e+00  -1.7576012e+00  -1.7723366e+00  -1.8077644e+00  -1.8658748e+00  -1.9500639e+00  -2.0659775e+00  -2.2233241e+00  -2.4402646e+00  -2.7564239e+00  -3.2887560e+00  -4.9864862e+00  -3.5909446e+00  -2.9249410e+00  -2.5735739e+00  -2.3464208e+00  -2.1897143e+00  -2.0809252e+00  -2.0088509e+00  -1.9675599e+00  -1.9540965e+00  -1.9675599e+00  -2.0088509e+00  -2.0809252e+00  -2.1897143e+00  -2.3464208e+00  -2.5735739e+00  -2.9249410e+00  -3.5909446e+00  -4.9864862e+00  -3.2887560e+00  -2.7564239e+00  -2.4402646e+00  -2.2233241e+00  -2.0659775e+00  -1.9500639e+00  -1.8658748e+00  -1.8077644e+00  -1.7723366e+00  -1.7576012e+00  -1.7625623e+00  -1.7870345e+00  -1.8316087e+00  -1.8977533e+00  -1.9880940e+00  -2.1069946e+00  -2.2617657e+00  -2.4653887e+00  -2.7436944e+00  -3.1600000e+00  -3.9625563e+00  -4.6579016e+00  -3.4564083e+00  -3.0104224e+00  -2.7526056e+00  -2.5871717e+00  -2.4799337e+00  -2.4151592e+00  -2.3847876e+00  -2.3847237e+00  -2.4133852e+00  -2.4712071e+00  -2.5607503e+00  -2.6874871e+00  -2.8618575e+00  -3.1046689e+00  -3.4643196e+00  -4.1013814e+00  -6.5498892e+00  -4.0488606e+00  -3.5094191e+00
  -3.3893123e+00  -3.8095192e+00  -4.8301052e+00  -4.5415203e+00  -3.6549874e+00  -3.2256189e+00  -2.9480653e+00  -2.7515339e+00  -2.6083348e+00  -2.5051182e+00  -2.4348650e+00  -2.3939818e+00  -2.3811418e+00  -2.3969195e+00  -2.4439717e+00  -2.5278874e+00  -2.6593522e+00  -2.8598391e+00  -3.1800164e+00  -3.7932475e+00  -5.6003802e+00  -3.5512899e+00  -2.9771616e+00  -2.6324249e+00  -2.3904508e+00  -2.2094021e+00  -2.0702749e+00  -1.9629123e+00  -1.8813527e+00  -1.8219173e+00  -1.7823148e+00  -1.7611879e+00  -1.7578810e+00  -1.7723366e+00  -1.8050821e+00  -1.8573040e+00  -1.9310336e+00  -2.0295137e+00  -2.1579135e+00  -2.3248024e+00  -2.5455577e+00  -2.8517889e+00  -3.3268576e+00  -4.3843238e+00  -4.2064237e+00  -3.3639582e+00  -2.9915545e+00  -2.7753841e+00  -2.6447958e+00  -2.5735739e+00  -2.5508517e+00  -2.5735739e+00  -2.6447958e+00  -2.7753841e+00  -2.9915545e+00  -3.3639582e+00  -4.2064237e+00  -4.3843238e+00  -3.3268576e+00  -2.8517889e+00  -2.5455577e+00  -2.3248024e+00  -2.1579135e+00  -2.0295137e+00  -1.9310336e+00  -1.8573040e+00  -1.8050821e+00  -1.7723366e+00  -1.7578810e+00  -1.7611879e+00  -1.7823148e+00  -1.8219173e+00  -1.8813527e+00  -1.9629123e+00  -2.0702749e+00  -2.2094021e+00  -2.3904508e+00  -2.6324249e+00  -2.9771616e+00  -3.5512899e+00  -5.6003802e+00  -3.7932475e+00  -3.1800164e+00  -2.8598391e+00  -2.6593522e+00  -2.5278874e+00  -2.4439717e+00  -2.3969195e+00  -2.3811418e+00  -2.3939818e+00  -2.4348650e+00  -2.5051182e+00  -2.6083348e+00  -2.7515339e+00  -2.9480653e+00  -3.2256189e+00  -3.6549874e+00  -4.5415203e+00  -4.8301052e+00  -3.8095192e+00  -3.3893123e+00
  -3.2843679e+00  -3.6204842e+00  -4.2810986e+00  -5.5397857e+00  -3.9133714e+00  -3.3757666e+00  -3.0518596e+00  -2.8280056e+00  -2.6655714e+00  -2.5470417e+00  -2.4633676e+00  -2.4097293e+00  -2.3838594e+00  -2.3853945e+00  -2.4157926e+00  -2.4787684e+00  -2.5815380e+00  -2.7379071e+00  -2.9768670e+00  -3.3742050e+00  -4.2782386e+00  -4.2976830e+00  -3.3084159e+00  -2.8499376e+00  -2.5521902e+00  -2.3364708e+00  -2.1724958e+00  -2.0454259e+00  -1.9469414e+00  -1.8719795e+00  -1.8173083e+00  -1.7808259e+00  -1.7611879e+00  -1.7576012e+00  -1.7697110e+00  -1.7975465e+00  -1.8415095e+00  -1.9024023e+00  -1.9815002e+00  -2.0806851e+00  -2.2026764e+00  -2.3514336e+00  -2.5328928e+00  -2.7564239e+00  -3.0380777e+00  -3.4092126e+00  -3.9472665e+00  -4.9864862e+00  -5.2913143e+00  -4.5009705e+00  -4.3416632e+00  -4.5009705e+00  -5.2913143e+00  -4.9864862e+00  -3.9472665e+00  -3.4092126e+00  -3.0380777e+00  -2.7564239e+00  -2.5328928e+00  -2.3514336e+00  -2.2026764e+00  -2.0806851e+00  -1.9815002e+00  -1.9024023e+00  -1.8415095e+00  -1.7975465e+00  -1.7697110e+00  -1.7576012e+00  -1.7611879e+00  -1.7808259e+00  -1.8173083e+00  -1.8719795e+00  -1.9469414e+00  -2.0454259e+00  -2.1724958e+00  -2.3364708e+00  -2.5521902e+00  -2.8499376e+00  -3.3084159e+00  -4.2976830e+00  -4.2782386e+00  -3.3742050e+00  -2.9768670e+00  -2.7379071e+00  -2.5815380e+00  -2.4787684e+00  -2.4157926e+00  -2.3853945e+00  -2.3838594e+00  -2.4097293e+00  -2.4633676e+00  -2.5470417e+00  -2.6655714e+00  -2.8280056e+00  -3.0518596e+00  -3.3757666e+00  -3.9133714e+00  -5.5397857e+00  -4.2810986e+00  -3.6204842e+00  -3.2843679e+00
  -3.1923935e+00  -3.4655633e+00  -3.9438471e+00  -5.3729237e+00  -4.3010222e+00  -3.5682430e+00  -3.1785983e+00  -2.9198164e+00  -2.7343342e+00  -2.5983235e+00  -2.4999367e+00  -2.4328153e+00  -2.3936404e+00  -2.3811283e+00  -2.3956981e+00  -2.4396027e+00  -2.5176033e+00  -2.6386621e+00  -2.8201985e+00  -3.1007929e+00  -3.5943980e+00  -5.1875309e+00  -3.8605314e+00  -3.1508825e+00  -2.7615928e+00  -2.4963845e+00  -2.3000061e+00  -2.1489549e+00  -2.0310513e+00  -1.9391977e+00  -1.8689328e+00  -1.8173083e+00  -1.7823148e+00  -1.7625623e+00  -1.7570900e+00  -1.7652475e+00  -1.7866142e+00  -1.8209393e+00  -1.8680907e+00  -1.9280018e+00  -2.0006025e+00  -2.0857213e+00  -2.1829306e+00  -2.2913042e+00  -2.4090382e+00  -2.5328928e+00  -2.6574618e+00  -2.7744557e+00  -2.8725606e+00  -2.9388502e+00  -2.9624021e+00  -2.9388502e+00  -2.8725606e+00  -2.7744557e+00  -2.6574618e+00  -2.5328928e+00  -2.4090382e+00  -2.2913042e+00  -2.1829306e+00  -2.0857213e+00  -2.0006025e+00  -1.9280018e+00  -1.8680907e+00  -1.8209393e+00  -1.7866142e+00  -1.7652475e+00  -1.7570900e+00  -1.7625623e+00  -1.7823148e+00  -1.8173083e+00  -1.8689328e+00  -1.9391977e+00  -2.0310513e+00  -2.1489549e+00  -2.3000061e+00  -2.4963845e+00  -2.7615928e+00  -3.1508825e+00  -3.8605314e+00  -5.1875309e+00  -3.5943980e+00  -3.1007929e+00  -2.8201985e+00  -2.6386621e+00  -2.5176033e+00  -2.4396027e+00  -2.3956981e+00  -2.3811283e+00  -2.3936404e+00  -2.4328153e+00  -2.4999367e+00  -2.5983235e+00  -2.7343342e+00  -2.9198164e+00  -3.1785983e+00  -3.5682430e+00  -4.3010222e+00  -5.3729237e+00  -3.9438471e+00  -3.4655633e+00  -3.1923935e+00
  -3.1118428e+00  -3.3358090e+00  -3.7011096e+00  -4.4618494e+00  -5.0529198e+00  -3.8285505e+00  -3.3367598e+00  -3.0311062e+00  -2.8171023e+00  -2.6606512e+00  -2.5458242e+00  -2.4642211e+00  -2.4112699e+00  -2.3847237e+00  -2.3840522e+00  -2.4103228e+00  -2.4665026e+00  -2.5583652e+00  -2.6966730e+00  -2.9028308e+00  -3.2270586e+00  -3.8399968e+00  -5.7471205e+00  -3.6232518e+00  -3.0477762e+00  -2.7032168e+00  -2.4610492e+00  -2.2789124e+00  -2.1374922e+00  -2.0263473e+00  -1.9391977e+00  -1.8719795e+00  -1.8219173e+00  -1.7870345e+00  -1.7658699e+00  -1.7573021e+00  -1.7604298e+00  -1.7744836e+00  -1.7987502e+00  -1.8325015e+00  -1.8749192e+00  -1.9250087e+00  -1.9815002e+00  -2.0427376e+00  -2.1065655e+00  -2.1702410e+00  -2.2304172e+00  -2.2832655e+00  -2.3248024e+00  -2.3514336e+00  -2.3606180e+00  -2.3514336e+00  -2.3248024e+00  -2.2832655e+00  -2.2304172e+00  -2.1702410e+00  -2.1065655e+00  -2.0427376e+00  -1.9815002e+00  -1.9250087e+00  -1.8749192e+00  -1.8325015e+00  -1.7987502e+00  -1.7744836e+00  -1.7604298e+00  -1.7573021e+00  -1.7658699e+00  -1.7870345e+00  -1.8219173e+00  -1.8719795e+00  -1.9391977e+00  -2.0263473e+00  -2.1374922e+00  -2.2789124e+00  -2.4610492e+00  -2.7032168e+00  -3.0477762e+00  -3.6232518e+00  -5.7471205e+00  -3.8399968e+00  -3.2270586e+00  -2.9028308e+00  -2.6966730e+00  -2.5583652e+00  -2.4665026e+00  -2.4103228e+00  -2.3840522e+00  -2.3847237e+00  -2.4112699e+00  -2.4642211e+00  -2.5458242e+00  -2.6606512e+00  -2.8171023e+00  -3.0311062e+00  -3.3367598e+00  -3.8285505e+00  -5.0529198e+00  -4.4618494e+00  -3.7011096e+00  -3.3358090e+00  -3.1118428e+00
  -3.0416108e+00  -3.2257974e+00  -3.5132139e+00  -4.0251147e+00  -5.8404119e+00  -4.2180616e+00  -3.5411018e+00  -3.1681151e+00  -2.9173028e+00  -2.7362196e+00  -2.6025832e+00  -2.5051182e+00  -2.4376588e+00  -2.3968735e+00  -2.3813027e+00  -2.3910010e+00  -2.4275688e+00  -2.4945938e+00  -2.5987756e+00  -2.7526056e+00  -2.9815428e+00  -3.3487885e+00  -4.1043386e+00  -4.7293468e+00  -3.4844585e+00  -2.9847542e+00  -2.6698693e+00  -2.4439058e+00  -2.2720074e+00  -2.1374922e+00  -2.0310513e+00  -1.9469414e+00  -1.8813527e+00  -1.8316087e+00  -1.7957327e+00  -1.7721925e+00  -1.7597372e+00  -1.7572845e+00  -1.7638364e+00  -1.7784096e+00  -1.7999745e+00  -1.8274000e+00  -1.8594034e+00  -1.8945105e+00  -1.9310336e+00  -1.9670795e+00  -2.0006025e+00  -2.0295137e+00  -2.0518488e+00  -2.0659775e+00  -2.0708143e+00  -2.0659775e+00  -2.0518488e+00  -2.0295137e+00  -2.0006025e+00  -1.9670795e+00  -1.9310336e+00  -1.8945105e+00  -1.8594034e+00  -1.8274000e+00  -1.7999745e+00  -1.7784096e+00  -1.7638364e+00  -1.7572845e+00  -1.7597372e+00  -1.7721925e+00  -1.7957327e+00  -1.8316087e+00  -1.8813527e+00  -1.9469414e+00  -2.0310513e+00  -2.1374922e+00  -2.2720074e+00  -2.4439058e+00  -2.6698693e+00  -2.9847542e+00  -3.4844585e+00  -4.7293468e+00  -4.1043386e+00  -3.3487885e+00  -2.9815428e+00  -2.7526056e+00  -2.5987756e+00  -2.4945938e+00  -2.4275688e+00  -2.3910010e+00  -2.3813027e+00  -2.3968735e+00  -2.4376588e+00  -2.5051182e+00  -2.6025832e+00  -2.7362196e+00  -2.9173028e+00  -3.1681151e+00  -3.5411018e+00  -4.2180616e+00  -5.8404119e+00  -4.0251147e+00  -3.5132139e+00  -3.2257974e+00  -3.0416108e+00
  -2.9809081e+00  -3.1320324e+00  -3.3619396e+00  -3.7372146e+00  -4.5322865e+00  -4.9704837e+00  -3.8212199e+00  -3.3410083e+00  -3.0399327e+00  -2.8280056e+00  -2.6722112e+00  -2.5569538e+00  -2.4738997e+00  -2.4183998e+00  -2.3880091e+00  -2.3818529e+00  -2.4004336e+00  -2.4457707e+00  -2.5219510e+00  -2.6364375e+00  -2.8031910e+00  -3.0512753e+00  -3.4564083e+00  -4.3657828e+00  -4.3964025e+00  -3.4100614e+00  -2.9547402e+00  -2.6590149e+00  -2.4439058e+00  -2.2789124e+00  -2.1489549e+00  -2.0454259e+00  -1.9629123e+00  -1.8977533e+00  -1.8473210e+00  -1.8096246e+00  -1.7830752e+00  -1.7663350e+00  -1.7582152e+00  -1.7576012e+00  -1.7633971e+00  -1.7744836e+00  -1.7896873e+00  -1.8077644e+00  -1.8274000e+00  -1.8472281e+00  -1.8658748e+00  -1.8820253e+00  -1.8945105e+00  -1.9024023e+00  -1.9051020e+00  -1.9024023e+00  -1.8945105e+00  -1.8820253e+00  -1.8658748e+00  -1.8472281e+00  -1.8274000e+00  -1.8077644e+00  -1.7896873e+00  -1.7744836e+00  -1.7633971e+00  -1.7576012e+00  -1.7582152e+00  -1.7663350e+00  -1.7830752e+00  -1.8096246e+00  -1.8473210e+00  -1.8977533e+00  -1.9629123e+00  -2.0454259e+00  -2.1489549e+00  -2.2789124e+00  -2.4439058e+00  -2.6590149e+00  -2.9547402e+00  -3.4100614e+00  -4.3964025e+00  -4.3657828e+00  -3.4564083e+00  -3.0512753e+00  -2.8031910e+00  -2.6364375e+00  -2.5219510e+00  -2.4457707e+00  -2.4004336e+00  -2.3818529e+00  -2.3880091e+00  -2.4183998e+00  -2.4738997e+00  -2.5569538e+00  -2.6722112e+00  -2.8280056e+00  -3.0399327e+00  -3.3410083e+00  -3.8212199e+00  -4.9704837e+00  -4.5322865e+00  -3.7372146e+00  -3.3619396e+00  -3.1320324e+00  -2.9809081e+00
  -2.9291811e+00  -3.0521682e+00  -3.2374578e+00  -3.5247344e+00  -4.0329490e+00  -5.7739831e+00  -4.2526862e+00  -3.5682430e+00  -3.1927857e+00  -2.9402506e+00  -2.7573841e+00  -2.6215805e+00  -2.5213478e+00  -2.4503090e+00  -2.4048782e+00  -2.3832519e+00  -2.3849846e+00  -2.4109051e+00  -2.4633294e+00  -2.5466856e+00  -2.6689466e+00  -2.8450564e+00  -3.1065479e+00  -3.5382360e+00  -4.5747376e+00  -4.2670353e+00  -3.3865111e+00  -2.9547402e+00  -2.6698693e+00  -2.4610492e+00  -2.3000061e+00  -2.1724958e+00  -2.0702749e+00  -1.9880940e+00  -1.9223582e+00  -1.8704513e+00  -1.8303629e+00  -1.8004665e+00  -1.7793794e+00  -1.7658699e+00  -1.7587939e+00  -1.7570520e+00  -1.7595623e+00  -1.7652475e+00  -1.7730352e+00  -1.7818717e+00  -1.7907505e+00  -1.7987502e+00  -1.8050821e+00  -1.8091383e+00  -1.8105342e+00  -1.8091383e+00  -1.8050821e+00  -1.7987502e+00  -1.7907505e+00  -1.7818717e+00  -1.7730352e+00  -1.7652475e+00  -1.7595623e+00  -1.7570520e+00  -1.7587939e+00  -1.7658699e+00  -1.7793794e+00  -1.8004665e+00  -1.8303629e+00  -1.8704513e+00  -1.9223582e+00  -1.9880940e+00  -2.0702749e+00  -2.1724958e+00  -2.3000061e+00  -2.4610492e+00  -2.6698693e+00  -2.9547402e+00  -3.3865111e+00  -4.2670353e+00  -4.5747376e+00  -3.5382360e+00  -3.1065479e+00  -2.8450564e+00  -2.6689466e+00  -2.5466856e+00  -2.4633294e+00  -2.4109051e+00  -2.3849846e+00  -2.3832519e+00  -2.4048782e+00  -2.4503090e+00  -2.5213478e+00  -2.6215805e+00  -2.7573841e+00  -2.9402506e+00  -3.1927857e+00  -3.5682430e+00  -4.2526862e+00  -5.7739831e+00  -4.0329490e+00  -3.5247344e+00  -3.2374578e+00  -3.0521682e+00  -2.9291811e+00
  -2.8860611e+00  -2.9845937e+00  -3.1339169e+00  -3.3589765e+00  -3.7215152e+00  -4.4618494e+00  -5.1763155e+00  -3.8894386e+00  -3.3891674e+00  -3.0793785e+00  -2.8618575e+00  -2.7014645e+00  -2.5817423e+00  -2.4938683e+00  -2.4328153e+00  -2.3957557e+00  -2.3813477e+00  -2.3894474e+00  -2.4210946e+00  -2.4787684e+00  -2.5670445e+00  -2.6940682e+00  -2.8750643e+00  -3.1422275e+00  -3.5828226e+00  -4.6579016e+00  -4.2670353e+00  -3.4100614e+00  -2.9847542e+00  -2.7032168e+00  -2.4963845e+00  -2.3364708e+00  -2.2094021e+00  -2.1069946e+00  -2.0240116e+00  -1.9568473e+00  -1.9028639e+00  -1.8600258e+00  -1.8266843e+00  -1.8014437e+00  -1.7830752e+00  -1.7704614e+00  -1.7625623e+00  -1.7583957e+00  -1.7570325e+00  -1.7576012e+00  -1.7593022e+00  -1.7614299e+00  -1.7633971e+00  -1.7647615e+00  -1.7652475e+00  -1.7647615e+00  -1.7633971e+00  -1.7614299e+00  -1.7593022e+00  -1.7576012e+00  -1.7570325e+00  -1.7583957e+00  -1.7625623e+00  -1.7704614e+00  -1.7830752e+00  -1.8014437e+00  -1.8266843e+00  -1.8600258e+00  -1.9028639e+00  -1.9568473e+00  -2.0240116e+00  -2.1069946e+00  -2.2094021e+00  -2.3364708e+00  -2.4963845e+00  -2.7032168e+00  -2.9847542e+00  -3.4100614e+00  -4.2670353e+00  -4.6579016e+00  -3.5828226e+00  -3.1422275e+00  -2.8750643e+00  -2.6940682e+00  -2.5670445e+00  -2.4787684e+00  -2.4210946e+00  -2.3894474e+00  -2.3813477e+00  -2.3957557e+00  -2.4328153e+00  -2.4938683e+00  -2.5817423e+00  -2.7014645e+00  -2.8618575e+00  -3.0793785e+00  -3.3891674e+00  -3.8894386e+00  -5.1763155e+00  -4.4618494e+00  -3.7215152e+00  -3.3589765e+00  -3.1339169e+00  -2.9845937e+00  -2.8860611e+00
  -2.8513318e+00  -2.9281964e+00  -3.0476043e+00  -3.2257974e+00  -3.4981677e+00  -3.9651654e+00  -5.2606109e+00  -4.4203108e+00  -3.6549874e+00  -3.2559216e+00  -2.9912088e+00  -2.8000383e+00  -2.6573991e+00  -2.5507227e+00  -2.4729977e+00  -2.4201497e+00  -2.3898941e+00  -2.3812120e+00  -2.3941504e+00  -2.4298494e+00  -2.4908099e+00  -2.5815380e+00  -2.7099600e+00  -2.8907509e+00  -3.1545794e+00  -3.5828226e+00  -4.5747376e+00  -4.3964025e+00  -3.4844585e+00  -3.0477762e+00  -2.7615928e+00  -2.5521902e+00  -2.3904508e+00  -2.2617657e+00  -2.1576856e+00  -2.0728221e+00  -2.0034740e+00  -1.9469414e+00  -1.9011506e+00  -1.8644356e+00  -1.8354049e+00  -1.8128579e+00  -1.7957327e+00  -1.7830752e+00  -1.7740225e+00  -1.7677983e+00  -1.7637160e+00  -1.7611879e+00  -1.7597372e+00  -1.7590114e+00  -1.7587939e+00  -1.7590114e+00  -1.7597372e+00  -1.7611879e+00  -1.7637160e+00  -1.7677983e+00  -1.7740225e+00  -1.7830752e+00  -1.7957327e+00  -1.8128579e+00  -1.8354049e+00  -1.8644356e+00  -1.9011506e+00  -1.9469414e+00  -2.0034740e+00  -2.0728221e+00  -2.1576856e+00  -2.2617657e+00  -2.3904508e+00  -2.5521902e+00  -2.7615928e+00  -3.0477762e+00  -3.4844585e+00  -4.3964025e+00  -4.5747376e+00  -3.5828226e+00  -3.1545794e+00  -2.8907509e+00  -2.7099600e+00  -2.5815380e+00  -2.4908099e+00  -2.4298494e+00  -2.3941504e+00  -2.3812120e+00  -2.3898941e+00  -2.4201497e+00  -2.4729977e+00  -2.5507227e+00  -2.6573991e+00  -2.8000383e+00  -2.9912088e+00  -3.2559216e+00  -3.6549874e+00  -4.4203108e+00  -5.2606109e+00  -3.9651654e+00  -3.4981677e+00  -3.2257974e+00  -3.0476043e+00  -2.9281964e+00  -2.8513318e+00
  -2.8249089e+00  -2.8822206e+00  -2.9760693e+00  -3.1172524e+00  -3.3273606e+00  -3.6572584e+00  -4.2810986e+00  -6.0735642e+00  -4.0529465e+00  -3.4891824e+00  -3.1543418e+00  -2.9223390e+00  -2.7515339e+00  -2.6230785e+00  -2.5269882e+00  -2.4575165e+00  -2.4112699e+00  -2.3863473e+00  -2.3819413e+00  -2.3981932e+00  -2.4362380e+00  -2.4984588e+00  -2.5890743e+00  -2.7154002e+00  -2.8907509e+00  -3.1422275e+00  -3.5382360e+00  -4.3657828e+00  -4.7293468e+00  -3.6232518e+00  -3.1508825e+00  -2.8499376e+00  -2.6324249e+00  -2.4653887e+00  -2.3327484e+00  -2.2253672e+00  -2.1374922e+00  -2.0652147e+00  -2.0057133e+00  -1.9568473e+00  -1.9169234e+00  -1.8845549e+00  -1.8585753e+00  -1.8379846e+00  -1.8219173e+00  -1.8096246e+00  -1.8004665e+00  -1.7939107e+00  -1.7895355e+00  -1.7870345e+00  -1.7862217e+00  -1.7870345e+00  -1.7895355e+00  -1.7939107e+00  -1.8004665e+00  -1.8096246e+00  -1.8219173e+00  -1.8379846e+00  -1.8585753e+00  -1.8845549e+00  -1.9169234e+00  -1.9568473e+00  -2.0057133e+00  -2.0652147e+00  -2.1374922e+00  -2.2253672e+00  -2.3327484e+00  -2.4653887e+00  -2.6324249e+00  -2.8499376e+00  -3.1508825e+00  -3.6232518e+00  -4.7293468e+00  -4.3657828e+00  -3.5382360e+00  -3.1422275e+00  -2.8907509e+00  -2.7154002e+00  -2.5890743e+00  -2.4984588e+00  -2.4362380e+00  -2.3981932e+00  -2.3819413e+00  -2.3863473e+00  -2.4112699e+00  -2.4575165e+00  -2.5269882e+00  -2.6230785e+00  -2.7515339e+00  -2.9223390e+00  -3.1543418e+00  -3.4891824e+00  -4.0529465e+00  -6.0735642e+00  -4.2810986e+00  -3.6572584e+00  -3.3273606e+00  -3.1172524e+00  -2.9760693e+00  -2.8822206e+00  -2.8249089e+00
  -2.8068309e+00  -2.8461813e+00  -2.9176633e+00  -3.0285000e+00  -3.1923935e+00  -3.4379447e+00  -3.8393640e+00  -4.7309135e+00  -4.8255301e+00  -3.8212199e+00  -3.3669458e+00  -3.0762730e+00  -2.8688401e+00  -2.7140099e+00  -2.5969138e+00  -2.5093453e+00  -2.4464576e+00  -2.4053436e+00  -2.3843641e+00  -2.3828320e+00  -2.4008995e+00  -2.4396027e+00  -2.5010811e+00  -2.5890743e+00  -2.7099600e+00  -2.8750643e+00  -3.1065479e+00  -3.4564083e+00  -4.1043386e+00  -5.7471205e+00  -3.8605314e+00  -3.3084159e+00  -2.9771616e+00  -2.7436944e+00  -2.5667033e+00  -2.4270972e+00  -2.3143916e+00  -2.2221458e+00  -2.1460703e+00  -2.0831261e+00  -2.0310513e+00  -1.9880940e+00  -1.9528547e+00  -1.9241895e+00  -1.9011506e+00  -1.8829489e+00  -1.8689328e+00  -1.8585753e+00  -1.8514684e+00  -1.8473210e+00  -1.8459580e+00  -1.8473210e+00  -1.8514684e+00  -1.8585753e+00  -1.8689328e+00  -1.8829489e+00  -1.9011506e+00  -1.9241895e+00  -1.9528547e+00  -1.9880940e+00  -2.0310513e+00  -2.0831261e+00  -2.1460703e+00  -2.2221458e+00  -2.3143916e+00  -2.4270972e+00  -2.5667033e+00  -2.7436944e+00  -2.9771616e+00  -3.3084159e+00  -3.8605314e+00  -5.7471205e+00  -4.1043386e+00  -3.4564083e+00  -3.1065479e+00  -2.8750643e+00  -2.7099600e+00  -2.5890743e+00  -2.5010811e+00  -2.4396027e+00  -2.4008995e+00  -2.3828320e+00  -2.3843641e+00  -2.4053436e+00  -2.4464576e+00  -2.5093453e+00  -2.5969138e+00  -2.7140099e+00  -2.8688401e+00  -3.0762730e+00  -3.3669458e+00  -3.8212199e+00  -4.8255301e+00  -4.7309135e+00  -3.8393640e+00  -3.4379447e+00  -3.1923935e+00  -3.0285000e+00  -2.9176633e+00  -2.8461813e+00  -2.8068309e+00
  -2.7972567e+00  -2.8198117e+00  -2.8712821e+00  -2.9564377e+00  -3.0841621e+00  -3.2716074e+00  -3.5564930e+00  -4.0488606e+00  -5.5501790e+00  -4.3787661e+00  -3.6610799e+00  -3.2754264e+00  -3.0166164e+00  -2.8280056e+00  -2.6857665e+00  -2.5777100e+00  -2.4968822e+00  -2.4390817e+00  -2.4017437e+00  -2.3833968e+00  -2.3834005e+00  -2.4018492e+00  -2.4396027e+00  -2.4984588e+00  -2.5815380e+00  -2.6940682e+00  -2.8450564e+00  -3.0512753e+00  -3.3487885e+00  -3.8399968e+00  -5.1875309e+00  -4.2976830e+00  -3.5512899e+00  -3.1600000e+00  -2.8974107e+00  -2.7032168e+00  -2.5521902e+00  -2.4312685e+00  -2.3327484e+00  -2.2516609e+00  -2.1845814e+00  -2.1290270e+00  -2.0831261e+00  -2.0454259e+00  -2.0147768e+00  -1.9902597e+00  -1.9711417e+00  -1.9568473e+00  -1.9469414e+00  -1.9411186e+00  -1.9391977e+00  -1.9411186e+00  -1.9469414e+00  -1.9568473e+00  -1.9711417e+00  -1.9902597e+00  -2.0147768e+00  -2.0454259e+00  -2.0831261e+00  -2.1290270e+00  -2.1845814e+00  -2.2516609e+00  -2.3327484e+00  -2.4312685e+00  -2.5521902e+00  -2.7032168e+00  -2.8974107e+00  -3.1600000e+00  -3.5512899e+00  -4.2976830e+00  -5.1875309e+00  -3.8399968e+00  -3.3487885e+00  -3.0512753e+00  -2.8450564e+00  -2.6940682e+00  -2.5815380e+00  -2.4984588e+00  -2.4396027e+00  -2.4018492e+00  -2.3834005e+00  -2.3833968e+00  -2.4017437e+00  -2.4390817e+00  -2.4968822e+00  -2.5777100e+00  -2.6857665e+00  -2.8280056e+00  -3.0166164e+00  -3.2754264e+00  -3.6610799e+00  -4.3787661e+00  -5.5501790e+00  -4.0488606e+00  -3.5564930e+00  -3.2716074e+00  -3.0841621e+00  -2.9564377e+00  -2.8712821e+00  -2.8198117e+00  -2.7972567e+00
  -2.7964728e+00  -2.8030333e+00  -2.8362150e+00  -2.8990254e+00  -2.9972363e+00  -3.1415390e+00  -3.3530956e+00  -3.6812792e+00  -4.2919667e+00  -6.4047451e+00  -4.1215059e+00  -3.5464644e+00  -3.2072193e+00  -2.9720236e+00  -2.7979377e+00  -2.6655714e+00  -2.5645906e+00  -2.4889351e+00  -2.4348650e+00  -2.4000495e+00  -2.3831117e+00  -2.3834005e+00  -2.4008995e+00  -2.4362380e+00  -2.4908099e+00  -2.5670445e+00  -2.6689466e+00  -2.8031910e+00  -2.9815428e+00  -3.2270586e+00  -3.5943980e+00  -4.2782386e+00  -5.6003802e+00  -3.9625563e+00  -3.4342140e+00  -3.1152603e+00  -2.8904817e+00  -2.7203499e+00  -2.5864243e+00  -2.4785384e+00  -2.3904508e+00  -2.3180293e+00  -2.2583823e+00  -2.2094021e+00  -2.1695076e+00  -2.1374922e+00  -2.1124297e+00  -2.0936162e+00  -2.0805328e+00  -2.0728221e+00  -2.0702749e+00  -2.0728221e+00  -2.0805328e+00  -2.0936162e+00  -2.1124297e+00  -2.1374922e+00  -2.1695076e+00  -2.2094021e+00  -2.2583823e+00  -2.3180293e+00  -2.3904508e+00  -2.4785384e+00  -2.5864243e+00  -2.7203499e+00  -2.8904817e+00  -3.1152603e+00  -3.4342140e+00  -3.9625563e+00  -5.6003802e+00  -4.2782386e+00  -3.5943980e+00  -3.2270586e+00  -2.9815428e+00  -2.8031910e+00  -2.6689466e+00  -2.5670445e+00  -2.4908099e+00  -2.4362380e+00  -2.4008995e+00  -2.3834005e+00  -2.3831117e+00  -2.4000495e+00  -2.4348650e+00  -2.4889351e+00  -2.5645906e+00  -2.6655714e+00  -2.7979377e+00  -2.9720236e+00  -3.2072193e+00  -3.5464644e+00  -4.1215059e+00  -6.4047451e+00  -4.2919667e+00  -3.6812792e+00  -3.3530956e+00  -3.1415390e+00  -2.9972363e+00  -2.8990254e+00  -2.8362150e+00  -2.8030333e+00  -2.7964728e+00
  -2.8049085e+00  -2.7959430e+00  -2.8120567e+00  -2.8549227e+00  -2.9281964e+00  -3.0386529e+00  -3.1988914e+00  -3.4345779e+00  -3.8095192e+00  -4.5776470e+00  -5.1763155e+00  -3.9547220e+00  -3.4643196e+00  -3.1577635e+00  -2.9402506e+00  -2.7773183e+00  -2.6525629e+00  -2.5569538e+00  -2.4850693e+00  -2.4334942e+00  -2.4000495e+00  -2.3833968e+00  -2.3828320e+00  -2.3981932e+00  -2.4298494e+00  -2.4787684e+00  -2.5466856e+00  -2.6364375e+00  -2.7526056e+00  -2.9028308e+00  -3.1007929e+00  -3.3742050e+00  -3.7932475e+00  -4.6579016e+00  -4.9580370e+00  -3.8999954e+00  -3.4465263e+00  -3.1600000e+00  -2.9547402e+00  -2.7984463e+00  -2.6753446e+00  -2.5765101e+00  -2.4963845e+00  -2.4312685e+00  -2.3785823e+00  -2.3364708e+00  -2.3035779e+00  -2.2789124e+00  -2.2617657e+00  -2.2516609e+00  -2.2483226e+00  -2.2516609e+00  -2.2617657e+00  -2.2789124e+00  -2.3035779e+00  -2.3364708e+00  -2.3785823e+00  -2.4312685e+00  -2.4963845e+00  -2.5765101e+00  -2.6753446e+00  -2.7984463e+00  -2.9547402e+00  -3.1600000e+00  -3.4465263e+00  -3.8999954e+00  -4.9580370e+00  -4.6579016e+00  -3.7932475e+00  -3.3742050e+00  -3.1007929e+00  -2.9028308e+00  -2.7526056e+00  -2.6364375e+00  -2.5466856e+00  -2.4787684e+00  -2.4298494e+00  -2.3981932e+00  -2.3828320e+00  -2.3833968e+00  -2.4000495e+00  -2.4334942e+00  -2.4850693e+00  -2.5569538e+00  -2.6525629e+00  -2.7773183e+00  -2.9402506e+00  -3.1577635e+00  -3.4643196e+00  -3.9547220e+00  -5.1763155e+00  -4.5776470e+00  -3.8095192e+00  -3.4345779e+00  -3.1988914e+00  -3.0386529e+00  -2.9281964e+00  -2.8549227e+00  -2.8120567e+00  -2.7959430e+00  -2.8049085e+00
  -2.8231631e+00  -2.7988154e+00  -2.7986569e+00  -2.8232846e+00  -2.8748323e+00  -2.9575516e+00  -3.0791839e+00  -3.2542491e+00  -3.5132139e+00  -3.9368723e+00  -4.9189039e+00  -4.7610413e+00  -3.8433925e+00  -3.4073610e+00  -3.1241744e+00  -2.9198164e+00  -2.7652771e+00  -2.6461923e+00  -2.5544469e+00  -2.4850693e+00  -2.4348650e+00  -2.4017437e+00  -2.3843641e+00  -2.3819413e+00  -2.3941504e+00  -2.4210946e+00  -2.4633294e+00  -2.5219510e+00  -2.5987756e+00  -2.6966730e+00  -2.8201985e+00  -2.9768670e+00  -3.1800164e+00  -3.4564083e+00  -3.8727874e+00  -4.7027952e+00  -5.1790911e+00  -4.0532124e+00  -3.5937999e+00  -3.3084159e+00  -3.1065589e+00  -2.9547402e+00  -2.8367994e+00  -2.7436944e+00  -2.6698693e+00  -2.6116936e+00  -2.5667033e+00  -2.5331972e+00  -2.5100107e+00  -2.4963845e+00  -2.4918889e+00  -2.4963845e+00  -2.5100107e+00  -2.5331972e+00  -2.5667033e+00  -2.6116936e+00  -2.6698693e+00  -2.7436944e+00  -2.8367994e+00  -2.9547402e+00  -3.1065589e+00  -3.3084159e+00  -3.5937999e+00  -4.0532124e+00  -5.1790911e+00  -4.7027952e+00  -3.8727874e+00  -3.4564083e+00  -3.1800164e+00  -2.9768670e+00  -2.8201985e+00  -2.6966730e+00  -2.5987756e+00  -2.5219510e+00  -2.4633294e+00  -2.4210946e+00  -2.3941504e+00  -2.3819413e+00  -2.3843641e+00  -2.4017437e+00  -2.4348650e+00  -2.4850693e+00  -2.5544469e+00  -2.6461923e+00  -2.7652771e+00  -2.9198164e+00  -3.1241744e+00  -3.4073610e+00  -3.8433925e+00  -4.7610413e+00  -4.9189039e+00  -3.9368723e+00  -3.5132139e+00  -3.2542491e+00  -3.0791839e+00  -2.9575516e+00  -2.8748323e+00  -2.8232846e+00  -2.7986569e+00  -2.7988154e+00  -2.8231631e+00
  -2.8520487e+00  -2.8121187e+00  -2.7960982e+00  -2.8036441e+00  -2.8357239e+00  -2.8948620e+00  -2.9858331e+00  -3.1172524e+00  -3.3054406e+00  -3.5855963e+00  -4.0569410e+00  -5.3338174e+00  -4.5415203e+00  -3.7715058e+00  -3.3713451e+00  -3.1046689e+00  -2.9098149e+00  -2.7613173e+00  -2.6461923e+00  -2.5569538e+00  -2.4889351e+00  -2.4390817e+00  -2.4053436e+00  -2.3863473e+00  -2.3812120e+00  -2.3894474e+00  -2.4109051e+00  -2.4457707e+00  -2.4945938e+00  -2.5583652e+00  -2.6386621e+00  -2.7379071e+00  -2.8598391e+00  -3.0104224e+00  -3.1997679e+00  -3.4467961e+00  -3.7932475e+00  -4.3657828e+00  -6.4181703e+00  -4.5896189e+00  -3.9625563e+00  -3.6232518e+00  -3.3982129e+00  -3.2362652e+00  -3.1152603e+00  -3.0236521e+00  -2.9547402e+00  -2.9043907e+00  -2.8699929e+00  -2.8499376e+00  -2.8433457e+00  -2.8499376e+00  -2.8699929e+00  -2.9043907e+00  -2.9547402e+00  -3.0236521e+00  -3.1152603e+00  -3.2362652e+00  -3.3982129e+00  -3.6232518e+00  -3.9625563e+00  -4.5896189e+00  -6.4181703e+00  -4.3657828e+00  -3.7932475e+00  -3.4467961e+00  -3.1997679e+00  -3.0104224e+00  -2.8598391e+00  -2.7379071e+00  -2.6386621e+00  -2.5583652e+00  -2.4945938e+00  -2.4457707e+00  -2.4109051e+00  -2.3894474e+00  -2.3812120e+00  -2.3863473e+00  -2.4053436e+00  -2.4390817e+00  -2.4889351e+00  -2.5569538e+00  -2.6461923e+00  -2.7613173e+00  -2.9098149e+00  -3.1046689e+00  -3.3713451e+00  -3.7715058e+00  -4.5415203e+00  -5.3338174e+00  -4.0569410e+00  -3.5855963e+00  -3.3054406e+00  -3.1172524e+00  -2.9858331e+00  -2.8948620e+00  -2.8357239e+00  -2.8036441e+00  -2.7960982e+00  -2.8121187e+00  -2.8520487e+00
  -2.8926575e+00  -2.8365498e+00  -2.8046964e+00  -2.7958497e+00  -2.8100091e+00  -2.8484357e+00  -2.9139667e+00  -3.0117979e+00  -3.1512590e+00  -3.3501777e+00  -3.6478786e+00  -4.1610756e+00  -5.8404119e+00  -4.4203108e+00  -3.7309693e+00  -3.3538802e+00  -3.0982708e+00  -2.9098149e+00  -2.7652771e+00  -2.6525629e+00  -2.5645906e+00  -2.4968822e+00  -2.4464576e+00  -2.4112699e+00  -2.3898941e+00  -2.3813477e+00  -2.3849846e+00  -2.4004336e+00  -2.4275688e+00  -2.4665026e+00  -2.5176033e+00  -2.5815380e+00  -2.6593522e+00  -2.7526056e+00  -2.8636032e+00  -2.9958029e+00  -3.1545794e+00  -3.3487885e+00  -3.5943980e+00  -3.9246802e+00  -4.4297674e+00  -5.5992435e+00  -5.1790911e+00  -4.3964025e+00  -4.0296934e+00  -3.8043288e+00  -3.6536623e+00  -3.5512899e+00  -3.4844585e+00  -3.4465263e+00  -3.4342140e+00  -3.4465263e+00  -3.4844585e+00  -3.5512899e+00  -3.6536623e+00  -3.8043288e+00  -4.0296934e+00  -4.3964025e+00  -5.1790911e+00  -5.5992435e+00  -4.4297674e+00  -3.9246802e+00  -3.5943980e+00  -3.3487885e+00  -3.1545794e+00  -2.9958029e+00  -2.8636032e+00  -2.7526056e+00  -2.6593522e+00  -2.5815380e+00  -2.5176033e+00  -2.4665026e+00  -2.4275688e+00  -2.4004336e+00  -2.3849846e+00  -2.3813477e+00  -2.3898941e+00  -2.4112699e+00  -2.4464576e+00  -2.4968822e+00  -2.5645906e+00  -2.6525629e+00  -2.7652771e+00  -2.9098149e+00  -3.0982708e+00  -3.3538802e+00  -3.7309693e+00  -4.4203108e+00  -5.8404119e+00  -4.1610756e+00  -3.6478786e+00  -3.3501777e+00  -3.1512590e+00  -3.0117979e+00  -2.9139667e+00  -2.8484357e+00  -2.8100091e+00  -2.7958497e+00  -2.8046964e+00  -2.8365498e+00  -2.8926575e+00
  -2.9464665e+00  -2.8730930e+00  -2.8250225e+00  -2.8000396e+00  -2.7972567e+00  -2.8169335e+00  -2.8605494e+00  -2.9311642e+00  -3.0342638e+00  -3.1796609e+00  -3.3862068e+00  -3.6960992e+00  -4.2390455e+00  -6.4054604e+00  -4.3653336e+00  -3.7178521e+00  -3.3538802e+00  -3.1046689e+00  -2.9198164e+00  -2.7773183e+00  -2.6655714e+00  -2.5777100e+00  -2.5093453e+00  -2.4575165e+00  -2.4201497e+00  -2.3957557e+00  -2.3832519e+00  -2.3818529e+00  -2.3910010e+00  -2.4103228e+00  -2.4396027e+00  -2.4787684e+00  -2.5278874e+00  -2.5871717e+00  -2.6569927e+00  -2.7379071e+00  -2.8306983e+00  -2.9364386e+00  -3.0565835e+00  -3.1931177e+00  -3.3487885e+00  -3.5274953e+00  -3.7349857e+00  -3.9802052e+00  -4.2782386e+00  -4.6579016e+00  -5.1875309e+00  -6.1304065e+00  -6.8949857e+00  -5.9234829e+00  -5.7471205e+00  -5.9234829e+00  -6.8949857e+00  -6.1304065e+00  -5.1875309e+00  -4.6579016e+00  -4.2782386e+00  -3.9802052e+00  -3.7349857e+00  -3.5274953e+00  -3.3487885e+00  -3.1931177e+00  -3.0565835e+00  -2.9364386e+00  -2.8306983e+00  -2.7379071e+00  -2.6569927e+00  -2.5871717e+00  -2.5278874e+00  -2.4787684e+00  -2.4396027e+00  -2.4103228e+00  -2.3910010e+00  -2.3818529e+00  -2.3832519e+00  -2.3957557e+00  -2.4201497e+00  -2.4575165e+00  -2.5093453e+00  -2.5777100e+00  -2.6655714e+00  -2.7773183e+00  -2.9198164e+00  -3.1046689e+00  -3.3538802e+00  -3.7178521e+00  -4.3653336e+00  -6.4054604e+00  -4.2390455e+00  -3.6960992e+00  -3.3862068e+00  -3.1796609e+00  -3.0342638e+00  -2.9311642e+00  -2.8605494e+00  -2.8169335e+00  -2.7972567e+00  -2.8000396e+00  -2.8250225e+00  -2.8730930e+00  -2.9464665e+00
  -3.0155068e+00  -2.9231164e+00  -2.8579530e+00  -2.8166473e+00  -2.7974022e+00  -2.7995996e+00  -2.8236860e+00  -2.8712821e+00  -2.9455702e+00  -3.0521682e+00  -3.2010772e+00  -3.4115185e+00  -3.7267099e+00  -4.2810986e+00  -6.7233711e+00  -4.3653336e+00  -3.7309693e+00  -3.3713451e+00  -3.1241744e+00  -2.9402506e+00  -2.7979377e+00  -2.6857665e+00  -2.5969138e+00  -2.5269882e+00  -2.4729977e+00  -2.4328153e+00  -2.4048782e+00  -2.3880091e+00  -2.3813027e+00  -2.3840522e+00  -2.3956981e+00  -2.4157926e+00  -2.4439717e+00  -2.4799337e+00  -2.5234201e+00  -2.5741963e+00  -2.6320314e+00  -2.6966730e+00  -2.7678153e+00  -2.8450564e+00  -2.9278399e+00  -3.0153778e+00  -3.1065479e+00  -3.1997679e+00  -3.2928529e+00  -3.3828848e+00  -3.4661497e+00  -3.5382360e+00  -3.5943980e+00  -3.6302335e+00  -3.6425668e+00  -3.6302335e+00  -3.5943980e+00  -3.5382360e+00  -3.4661497e+00  -3.3828848e+00  -3.2928529e+00  -3.1997679e+00  -3.1065479e+00  -3.0153778e+00  -2.9278399e+00  -2.8450564e+00  -2.7678153e+00  -2.6966730e+00  -2.6320314e+00  -2.5741963e+00  -2.5234201e+00  -2.4799337e+00  -2.4439717e+00  -2.4157926e+00  -2.3956981e+00  -2.3840522e+00  -2.3813027e+00  -2.3880091e+00  -2.4048782e+00  -2.4328153e+00  -2.4729977e+00  -2.5269882e+00  -2.5969138e+00  -2.6857665e+00  -2.7979377e+00  -2.9402506e+00  -3.1241744e+00  -3.3713451e+00  -3.7309693e+00  -4.3653336e+00  -6.7233711e+00  -4.2810986e+00  -3.7267099e+00  -3.4115185e+00  -3.2010772e+00  -3.0521682e+00  -2.9455702e+00  -2.8712821e+00  -2.8236860e+00  -2.7995996e+00  -2.7974022e+00  -2.8166473e+00  -2.8579530e+00  -2.9231164e+00  -3.0155068e+00
  -3.1026479e+00  -2.9885298e+00  -2.9047582e+00  -2.8464401e+00  -2.8107300e+00  -2.7961441e+00  -2.8022579e+00  -2.8296361e+00  -2.8799634e+00  -2.9564377e+00  -3.0646331e+00  -3.2144052e+00  -3.4245876e+00  -3.7372146e+00  -4.2810986e+00  -6.4054604e+00  -4.4203108e+00  -3.7715058e+00  -3.4073610e+00  -3.1577635e+00  -2.9720236e+00  -2.8280056e+00  -2.7140099e+00  -2.6230785e+00  -2.5507227e+00  -2.4938683e+00  -2.4503090e+00  -2.4183998e+00  -2.3968735e+00  -2.3847237e+00  -2.3811283e+00  -2.3853945e+00  -2.3969195e+00  -2.4151592e+00  -2.4396027e+00  -2.4697487e+00  -2.5050840e+00  -2.5450609e+00  -2.5890743e+00  -2.6364375e+00  -2.6863567e+00  -2.7379071e+00  -2.7900115e+00  -2.8414277e+00  -2.8907509e+00  -2.9364386e+00  -2.9768670e+00  -3.0104224e+00  -3.0356257e+00  -3.0512753e+00  -3.0565835e+00  -3.0512753e+00  -3.0356257e+00  -3.0104224e+00  -2.9768670e+00  -2.9364386e+00  -2.8907509e+00  -2.8414277e+00  -2.7900115e+00  -2.7379071e+00  -2.6863567e+00  -2.6364375e+00  -2.5890743e+00  -2.5450609e+00  -2.5050840e+00  -2.4697487e+00  -2.4396027e+00  -2.4151592e+00  -2.3969195e+00  -2.3853945e+00  -2.3811283e+00  -2.3847237e+00  -2.3968735e+00  -2.4183998e+00  -2.4503090e+00  -2.4938683e+00  -2.5507227e+00  -2.6230785e+00  -2.7140099e+00  -2.8280056e+00  -2.9720236e+00  -3.1577635e+00  -3.4073610e+00  -3.7715058e+00  -4.4203108e+00  -6.4054604e+00  -4.2810986e+00  -3.7372146e+00  -3.4245876e+00  -3.2144052e+00  -3.0646331e+00  -2.9564377e+00  -2.8799634e+00  -2.8296361e+00  -2.8022579e+00  -2.7961441e+00  -2.8107300e+00  -2.8464401e+00  -2.9047582e+00  -2.9885298e+00  -3.1026479e+00
  -3.2121037e+00  -3.0720499e+00  -2.9672505e+00  -2.8905988e+00  -2.8378972e+00  -2.8066935e+00  -2.7957328e+00  -2.8047185e+00  -2.8342702e+00  -2.8860611e+00  -2.9631970e+00  -3.0710298e+00  -3.2189304e+00  -3.4245876e+00  -3.7267099e+00  -4.2390455e+00  -5.8404119e+00  -4.5415203e+00  -3.8433925e+00  -3.4643196e+00  -3.2072193e+00  -3.0166164e+00  -2.8688401e+00  -2.7515339e+00  -2.6573991e+00  -2.5817423e+00  -2.5213478e+00  -2.4738997e+00  -2.4376588e+00  -2.4112699e+00  -2.3936404e+00  -2.3838594e+00  -2.3811418e+00  -2.3847876e+00  -2.3941504e+00  -2.4086136e+00  -2.4275688e+00  -2.4503990e+00  -2.4764633e+00  -2.5050840e+00  -2.5355368e+00  -2.5670445e+00  -2.5987756e+00  -2.6298498e+00  -2.6593522e+00  -2.6863567e+00  -2.7099600e+00  -2.7293245e+00  -2.7437266e+00  -2.7526056e+00  -2.7556059e+00  -2.7526056e+00  -2.7437266e+00  -2.7293245e+00  -2.7099600e+00  -2.6863567e+00  -2.6593522e+00  -2.6298498e+00  -2.5987756e+00  -2.5670445e+00  -2.5355368e+00  -2.5050840e+00  -2.4764633e+00  -2.4503990e+00  -2.4275688e+00  -2.4086136e+00  -2.3941504e+00  -2.3847876e+00  -2.3811418e+00  -2.3838594e+00  -2.3936404e+00  -2.4112699e+00  -2.4376588e+00  -2.4738997e+00  -2.5213478e+00  -2.5817423e+00  -2.6573991e+00  -2.7515339e+00  -2.8688401e+00  -3.0166164e+00  -3.2072193e+00  -3.4643196e+00  -3.8433925e+00  -4.5415203e+00  -5.8404119e+00  -4.2390455e+00  -3.7267099e+00  -3.4245876e+00  -3.2189304e+00  -3.0710298e+00  -2.9631970e+00  -2.8860611e+00  -2.8342702e+00  -2.8047185e+00  -2.7957328e+00  -2.8066935e+00  -2.8378972e+00  -2.8905988e+00  -2.9672505e+00  -3.0720499e+00  -3.2121037e+00
  -3.3504028e+00  -3.1776726e+00  -3.0480394e+00  -2.9508600e+00  -2.8800038e+00  -2.8317954e+00  -2.8040745e+00  -2.7957462e+00  -2.8065847e+00  -2.8372072e+00  -2.8892050e+00  -2.9654908e+00  -3.0710298e+00  -3.2144052e+00  -3.4115185e+00  -3.6960992e+00  -4.1610756e+00  -5.3338174e+00  -4.7610413e+00  -3.9547220e+00  -3.5464644e+00  -3.2754264e+00  -3.0762730e+00  -2.9223390e+00  -2.8000383e+00  -2.7014645e+00  -2.6215805e+00  -2.5569538e+00  -2.5051182e+00  -2.4642211e+00  -2.4328153e+00  -2.4097293e+00  -2.3939818e+00  -2.3847237e+00  -2.3811967e+00  -2.3827027e+00  -2.3885815e+00  -2.3981932e+00  -2.4109051e+00  -2.4260827e+00  -2.4430832e+00  -2.4612540e+00  -2.4799337e+00  -2.4984588e+00  -2.5161738e+00  -2.5324462e+00  -2.5466856e+00  -2.5583652e+00  -2.5670445e+00  -2.5723907e+00  -2.5741963e+00  -2.5723907e+00  -2.5670445e+00  -2.5583652e+00  -2.5466856e+00  -2.5324462e+00  -2.5161738e+00  -2.4984588e+00  -2.4799337e+00  -2.4612540e+00  -2.4430832e+00  -2.4260827e+00  -2.4109051e+00  -2.3981932e+00  -2.3885815e+00  -2.3827027e+00  -2.3811967e+00  -2.3847237e+00  -2.3939818e+00  -2.4097293e+00  -2.4328153e+00  -2.4642211e+00  -2.5051182e+00  -2.5569538e+00  -2.6215805e+00  -2.7014645e+00  -2.8000383e+00  -2.9223390e+00  -3.0762730e+00  -3.2754264e+00  -3.5464644e+00  -3.9547220e+00  -4.7610413e+00  -5.3338174e+00  -4.1610756e+00  -3.6960992e+00  -3.4115185e+00  -3.2144052e+00  -3.0710298e+00  -2.9654908e+00  -2.8892050e+00  -2.8372072e+00  -2.8065847e+00  -2.7957462e+00  -2.8040745e+00  -2.8317954e+00  -2.8800038e+00  -2.9508600e+00  -3.0480394e+00  -3.1776726e+00  -3.3504028e+00
  -3.5284505e+00  -3.3115707e+00  -3.1509832e+00  -3.0297641e+00  -2.9387305e+00  -2.8724797e+00  -2.8277269e+00  -2.8025239e+00  -2.7958782e+00  -2.8075864e+00  -2.8382126e+00  -2.8892050e+00  -2.9631970e+00  -3.0646331e+00  -3.2010772e+00  -3.3862068e+00  -3.6478786e+00  -4.0569410e+00  -4.9189039e+00  -5.1763155e+00  -4.1215059e+00  -3.6610799e+00  -3.3669458e+00  -3.1543418e+00  -2.9912088e+00  -2.8618575e+00  -2.7573841e+00  -2.6722112e+00  -2.6025832e+00  -2.5458242e+00  -2.4999367e+00  -2.4633676e+00  -2.4348650e+00  -2.4133852e+00  -2.3980312e+00  -2.3880091e+00  -2.3825980e+00  -2.3811283e+00  -2.3829664e+00  -2.3875036e+00  -2.3941504e+00  -2.4023330e+00  -2.4114937e+00  -2.4210946e+00  -2.4306235e+00  -2.4396027e+00  -2.4475995e+00  -2.4542379e+00  -2.4592102e+00  -2.4622877e+00  -2.4633294e+00  -2.4622877e+00  -2.4592102e+00  -2.4542379e+00  -2.4475995e+00  -2.4396027e+00  -2.4306235e+00  -2.4210946e+00  -2.4114937e+00  -2.4023330e+00  -2.3941504e+00  -2.3875036e+00  -2.3829664e+00  -2.3811283e+00  -2.3825980e+00  -2.3880091e+00  -2.3980312e+00  -2.4133852e+00  -2.4348650e+00  -2.4633676e+00  -2.4999367e+00  -2.5458242e+00  -2.6025832e+00  -2.6722112e+00  -2.7573841e+00  -2.8618575e+00  -2.9912088e+00  -3.1543418e+00  -3.3669458e+00  -3.6610799e+00  -4.1215059e+00  -5.1763155e+00  -4.9189039e+00  -4.0569410e+00  -3.6478786e+00  -3.3862068e+00  -3.2010772e+00  -3.0646331e+00  -2.9631970e+00  -2.8892050e+00  -2.8382126e+00  -2.8075864e+00  -2.7958782e+00  -2.8025239e+00  -2.8277269e+00  -2.8724797e+00  -2.9387305e+00  -3.0297641e+00  -3.1509832e+00  -3.3115707e+00  -3.5284505e+00
  -3.7665944e+00  -3.4839786e+00  -3.2820482e+00  -3.1311005e+00  -3.0165850e+00  -2.9303921e+00  -2.8676630e+00  -2.8254016e+00  -2.8018073e+00  -2.7959430e+00  -2.8075864e+00  -2.8372072e+00  -2.8860611e+00  -2.9564377e+00  -3.0521682e+00  -3.1796609e+00  -3.3501777e+00  -3.5855963e+00  -3.9368723e+00  -4.5776470e+00  -6.4047451e+00  -4.3787661e+00  -3.8212199e+00  -3.4891824e+00  -3.2559216e+00  -3.0793785e+00  -2.9402506e+00  -2.8280056e+00  -2.7362196e+00  -2.6606512e+00  -2.5983235e+00  -2.5470417e+00  -2.5051182e+00  -2.4712071e+00  -2.4441992e+00  -2.4231531e+00  -2.4072490e+00  -2.3957557e+00  -2.3880091e+00  -2.3833968e+00  -2.3813477e+00  -2.3813268e+00  -2.3828320e+00  -2.3853945e+00  -2.3885815e+00  -2.3920000e+00  -2.3953026e+00  -2.3981932e+00  -2.4004336e+00  -2.4018492e+00  -2.4023330e+00  -2.4018492e+00  -2.4004336e+00  -2.3981932e+00  -2.3953026e+00  -2.3920000e+00  -2.3885815e+00  -2.3853945e+00  -2.3828320e+00  -2.3813268e+00  -2.3813477e+00  -2.3833968e+00  -2.3880091e+00  -2.3957557e+00  -2.4072490e+00  -2.4231531e+00  -2.4441992e+00  -2.4712071e+00  -2.5051182e+00  -2.5470417e+00  -2.5983235e+00  -2.6606512e+00  -2.7362196e+00  -2.8280056e+00  -2.9402506e+00  -3.0793785e+00  -3.2559216e+00  -3.4891824e+00  -3.8212199e+00  -4.3787661e+00  -6.4047451e+00  -4.5776470e+00  -3.9368723e+00  -3.5855963e+00  -3.3501777e+00  -3.1796609e+00  -3.0521682e+00  -2.9564377e+00  -2.8860611e+00  -2.8372072e+00  -2.8075864e+00  -2.7959430e+00  -2.8018073e+00  -2.8254016e+00  -2.8676630e+00  -2.9303921e+00  -3.0165850e+00  -3.1311005e+00  -3.2820482e+00  -3.4839786e+00  -3.7665944e+00
  -4.1101962e+00  -3.7137374e+00  -3.4511013e+00  -3.2607543e+00  -3.1173506e+00  -3.0080444e+00  -2.9255177e+00  -2.8653141e+00  -2.8246458e+00  -2.8018073e+00  -2.7958782e+00  -2.8065847e+00  -2.8342702e+00  -2.8799634e+00  -2.9455702e+00  -3.0342638e+00  -3.1512590e+00  -3.3054406e+00  -3.5132139e+00  -3.8095192e+00  -4.2919667e+00  -5.5501790e+00  -4.8255301e+00  -4.0529465e+00  -3.6549874e+00  -3.3891674e+00  -3.1927857e+00  -3.0399327e+00  -2.9173028e+00  -2.8171023e+00  -2.7343342e+00  -2.6655714e+00  -2.6083348e+00  -2.5607503e+00  -2.5213478e+00  -2.4889351e+00  -2.4625186e+00  -2.4412488e+00  -2.4243850e+00  -2.4112699e+00  -2.4013136e+00  -2.3939818e+00  -2.3887897e+00  -2.3852980e+00  -2.3831117e+00  -2.3818810e+00  -2.3813027e+00  -2.3811234e+00  -2.3811418e+00  -2.3812120e+00  -2.3812453e+00  -2.3812120e+00  -2.3811418e+00  -2.3811234e+00  -2.3813027e+00  -2.3818810e+00  -2.3831117e+00  -2.3852980e+00  -2.3887897e+00  -2.3939818e+00  -2.4013136e+00  -2.4112699e+00  -2.4243850e+00  -2.4412488e+00  -2.4625186e+00  -2.4889351e+00  -2.5213478e+00  -2.5607503e+00  -2.6083348e+00  -2.6655714e+00  -2.7343342e+00  -2.8171023e+00  -2.9173028e+00  -3.0399327e+00  -3.1927857e+00  -3.3891674e+00  -3.6549874e+00  -4.0529465e+00  -4.8255301e+00  -5.5501790e+00  -4.2919667e+00  -3.8095192e+00  -3.5132139e+00  -3.3054406e+00  -3.1512590e+00  -3.0342638e+00  -2.9455702e+00  -2.8799634e+00  -2.8342702e+00  -2.8065847e+00  -2.7958782e+00  -2.8018073e+00  -2.8246458e+00  -2.8653141e+00  -2.9255177e+00  -3.0080444e+00  -3.1173506e+00  -3.2607543e+00  -3.4511013e+00  -3.7137374e+00  -4.1101962e+00
  -4.7020806e+00  -4.0418439e+00  -3.6761904e+00  -3.4284734e+00  -3.2469454e+00  -3.1092768e+00  -3.0038467e+00  -2.9239142e+00  -2.8653141e+00  -2.8254016e+00  -2.8025239e+00  -2.7957462e+00  -2.8047185e+00  -2.8296361e+00  -2.8712821e+00  -2.9311642e+00  -3.0117979e+00  -3.1172524e+00  -3.2542491e+00  -3.4345779e+00  -3.6812792e+00  -4.0488606e+00  -4.7309135e+00  -6.0735642e+00  -4.4203108e+00  -3.8894386e+00  -3.5682430e+00  -3.3410083e+00  -3.1681151e+00  -3.0311062e+00  -2.9198164e+00  -2.8280056e+00  -2.7515339e+00  -2.6874871e+00  -2.6337139e+00  -2.5885628e+00  -2.5507227e+00  -2.5191240e+00  -2.4928727e+00  -2.4712071e+00  -2.4534686e+00  -2.4390817e+00  -2.4275405e+00  -2.4183998e+00  -2.4112699e+00  -2.4058134e+00  -2.4017437e+00  -2.3988253e+00  -2.3968735e+00  -2.3957557e+00  -2.3953920e+00  -2.3957557e+00  -2.3968735e+00  -2.3988253e+00  -2.4017437e+00  -2.4058134e+00  -2.4112699e+00  -2.4183998e+00  -2.4275405e+00  -2.4390817e+00  -2.4534686e+00  -2.4712071e+00  -2.4928727e+00  -2.5191240e+00  -2.5507227e+00  -2.5885628e+00  -2.6337139e+00  -2.6874871e+00  -2.7515339e+00  -2.8280056e+00  -2.9198164e+00  -3.0311062e+00  -3.1681151e+00  -3.3410083e+00  -3.5682430e+00  -3.8894386e+00  -4.4203108e+00  -6.0735642e+00  -4.7309135e+00  -4.0488606e+00  -3.6812792e+00  -3.4345779e+00  -3.2542491e+00  -3.1172524e+00  -3.0117979e+00  -2.9311642e+00  -2.8712821e+00  -2.8296361e+00  -2.8047185e+00  -2.7957462e+00  -2.8025239e+00  -2.8254016e+00  -2.8653141e+00  -2.9239142e+00  -3.0038467e+00  -3.1092768e+00  -3.2469454e+00  -3.4284734e+00  -3.6761904e+00  -4.0418439e+00  -4.7020806e+00
  -8.0052947e+00  -4.5905972e+00  -3.9960968e+00  -3.6520788e+00  -3.4152232e+00  -3.2401539e+00  -3.1066145e+00  -3.0038467e+00  -2.9255177e+00  -2.8676630e+00  -2.8277269e+00  -2.8040745e+00  -2.7957328e+00  -2.8022579e+00  -2.8236860e+00  -2.8605494e+00  -2.9139667e+00  -2.9858331e+00  -3.0791839e+00  -3.1988914e+00  -3.3530956e+00  -3.5564930e+00  -3.8393640e+00  -4.2810986e+00  -5.2606109e+00  -5.1763155e+00  -4.2526862e+00  -3.8212199e+00  -3.5411018e+00  -3.3367598e+00  -3.1785983e+00  -3.0518596e+00  -2.9480653e+00  -2.8618575e+00  -2.7896061e+00  -2.7287161e+00  -2.6772511e+00  -2.6337139e+00  -2.5969138e+00  -2.5658804e+00  -2.5398083e+00  -2.5180191e+00  -2.4999367e+00  -2.4850693e+00  -2.4729977e+00  -2.4633676e+00  -2.4558842e+00  -2.4503090e+00  -2.4464576e+00  -2.4441992e+00  -2.4434550e+00  -2.4441992e+00  -2.4464576e+00  -2.4503090e+00  -2.4558842e+00  -2.4633676e+00  -2.4729977e+00  -2.4850693e+00  -2.4999367e+00  -2.5180191e+00  -2.5398083e+00  -2.5658804e+00  -2.5969138e+00  -2.6337139e+00  -2.6772511e+00  -2.7287161e+00  -2.7896061e+00  -2.8618575e+00  -2.9480653e+00  -3.0518596e+00  -3.1785983e+00  -3.3367598e+00  -3.5411018e+00  -3.8212199e+00  -4.2526862e+00  -5.1763155e+00  -5.2606109e+00  -4.2810986e+00  -3.8393640e+00  -3.5564930e+00  -3.3530956e+00  -3.1988914e+00  -3.0791839e+00  -2.9858331e+00  -2.9139667e+00  -2.8605494e+00  -2.8236860e+00  -2.8022579e+00  -2.7957328e+00  -2.8040745e+00  -2.8277269e+00  -2.8676630e+00  -2.9255177e+00  -3.0038467e+00  -3.1066145e+00  -3.2401539e+00  -3.4152232e+00  -3.6520788e+00  -3.9960968e+00  -4.5905972e+00  -8.0052947e+00
  -4.7564916e+00  -6.4539772e+00  -4.5233544e+00  -3.9697590e+00  -3.6402849e+00  -3.4108594e+00  -3.2401539e+00  -3.1092768e+00  -3.0080444e+00  -2.9303921e+00  -2.8724797e+00  -2.8317954e+00  -2.8066935e+00  -2.7961441e+00  -2.7995996e+00  -2.8169335e+00  -2.8484357e+00  -2.8948620e+00  -2.9575516e+00  -3.0386529e+00  -3.1415390e+00  -3.2716074e+00  -3.4379447e+00  -3.6572584e+00  -3.9651654e+00  -4.4618494e+00  -5.7739831e+00  -4.9704837e+00  -4.2180616e+00  -3.8285505e+00  -3.5682430e+00  -3.3757666e+00  -3.2256189e+00  -3.1046689e+00  -3.0052190e+00  -2.9223390e+00  -2.8526591e+00  -2.7937578e+00  -2.7438251e+00  -2.7014645e+00  -2.6655714e+00  -2.6352548e+00  -2.6097856e+00  -2.5885628e+00  -2.5710888e+00  -2.5569538e+00  -2.5458242e+00  -2.5374350e+00  -2.5315844e+00  -2.5281302e+00  -2.5269882e+00  -2.5281302e+00  -2.5315844e+00  -2.5374350e+00  -2.5458242e+00  -2.5569538e+00  -2.5710888e+00  -2.5885628e+00  -2.6097856e+00  -2.6352548e+00  -2.6655714e+00  -2.7014645e+00  -2.7438251e+00  -2.7937578e+00  -2.8526591e+00  -2.9223390e+00  -3.0052190e+00  -3.1046689e+00  -3.2256189e+00  -3.3757666e+00  -3.5682430e+00  -3.8285505e+00  -4.2180616e+00  -4.9704837e+00  -5.7739831e+00  -4.4618494e+00  -3.9651654e+00  -3.6572584e+00  -3.4379447e+00  -3.2716074e+00  -3.1415390e+00  -3.0386529e+00  -2.9575516e+00  -2.8948620e+00  -2.8484357e+00  -2.8169335e+00  -2.7995996e+00  -2.7961441e+00  -2.8066935e+00  -2.8317954e+00  -2.8724797e+00  -2.9303921e+00  -3.0080444e+00  -3.1092768e+00  -3.2401539e+00  -3.4108594e+00  -3.6402849e+00  -3.9697590e+00  -4.5233544e+00  -6.4539772e+00  -4.7564916e+00
  -4.1595956e+00  -4.8383308e+00  -6.1011373e+00  -4.4915487e+00  -3.9611543e+00  -3.6402849e+00  -3.4152232e+00  -3.2469454e+00  -3.1173506e+00  -3.0165850e+00  -2.9387305e+00  -2.8800038e+00  -2.8378972e+00  -2.8107300e+00  -2.7974022e+00  -2.7972567e+00  -2.8100091e+00  -2.8357239e+00  -2.8748323e+00  -2.9281964e+00  -2.9972363e+00  -3.0841621e+00  -3.1923935e+00  -3.3273606e+00  -3.4981677e+00  -3.7215152e+00  -4.0329490e+00  -4.5322865e+00  -5.8404119e+00  -5.0529198e+00  -4.3010222e+00  -3.9133714e+00  -3.6549874e+00  -3.4643196e+00  -3.3158253e+00  -3.1963707e+00  -3.0982708e+00  -3.0166164e+00  -2.9480653e+00  -2.8902294e+00  -2.8413377e+00  -2.8000383e+00  -2.7652771e+00  -2.7362196e+00  -2.7121995e+00  -2.6926841e+00  -2.6772511e+00  -2.6655714e+00  -2.6573991e+00  -2.6525629e+00  -2.6509620e+00  -2.6525629e+00  -2.6573991e+00  -2.6655714e+00  -2.6772511e+00  -2.6926841e+00  -2.7121995e+00  -2.7362196e+00  -2.7652771e+00  -2.8000383e+00  -2.8413377e+00  -2.8902294e+00  -2.9480653e+00  -3.0166164e+00  -3.0982708e+00  -3.1963707e+00  -3.3158253e+00  -3.4643196e+00  -3.6549874e+00  -3.9133714e+00  -4.3010222e+00  -5.0529198e+00  -5.8404119e+00  -4.5322865e+00  -4.0329490e+00  -3.7215152e+00  -3.4981677e+00  -3.3273606e+00  -3.1923935e+00  -3.0841621e+00  -2.9972363e+00  -2.9281964e+00  -2.8748323e+00  -2.8357239e+00  -2.8100091e+00  -2.7972567e+00  -2.7974022e+00  -2.8107300e+00  -2.8378972e+00  -2.8800038e+00  -2.9387305e+00  -3.0165850e+00  -3.1173506e+00  -3.2469454e+00  -3.4152232e+00  -3.6402849e+00  -3.9611543e+00  -4.4915487e+00  -6.1011373e+00  -4.8383308e+00  -4.1595956e+00
  -3.8250091e+00  -4.1875839e+00  -4.8825057e+00  -6.0093465e+00  -4.4915487e+00  -3.9697590e+00  -3.6520788e+00  -3.4284734e+00  -3.2607543e+00  -3.1311005e+00  -3.0297641e+00  -2.9508600e+00  -2.8905988e+00  -2.8464401e+00  -2.8166473e+00  -2.8000396e+00  -2.7958497e+00  -2.8036441e+00  -2.8232846e+00  -2.8549227e+00  -2.8990254e+00  -2.9564377e+00  -3.0285000e+00  -3.1172524e+00  -3.2257974e+00  -3.3589765e+00  -3.5247344e+00  -3.7372146e+00  -4.0251147e+00  -4.4618494e+00  -5.3729237e+00  -5.5397857e+00  -4.5415203e+00  -4.1013814e+00  -3.8212199e+00  -3.6192760e+00  -3.4643196e+00  -3.3410083e+00  -3.2406344e+00  -3.1577635e+00  -3.0887686e+00  -3.0311062e+00  -2.9829262e+00  -2.9428462e+00  -2.9098149e+00  -2.8830251e+00  -2.8618575e+00  -2.8458429e+00  -2.8346374e+00  -2.8280056e+00  -2.8258100e+00  -2.8280056e+00  -2.8346374e+00  -2.8458429e+00  -2.8618575e+00  -2.8830251e+00  -2.9098149e+00  -2.9428462e+00  -2.9829262e+00  -3.0311062e+00  -3.0887686e+00  -3.1577635e+00  -3.2406344e+00  -3.3410083e+00  -3.4643196e+00  -3.6192760e+00  -3.8212199e+00  -4.1013814e+00  -4.5415203e+00  -5.5397857e+00  -5.3729237e+00  -4.4618494e+00  -4.0251147e+00  -3.7372146e+00  -3.5247344e+00  -3.3589765e+00  -3.2257974e+00  -3.1172524e+00  -3.0285000e+00  -2.9564377e+00  -2.8990254e+00  -2.8549227e+00  -2.8232846e+00  -2.8036441e+00  -2.7958497e+00  -2.8000396e+00  -2.8166473e+00  -2.8464401e+00  -2.8905988e+00  -2.9508600e+00  -3.0297641e+00  -3.1311005e+00  -3.2607543e+00  -3.4284734e+00  -3.6520788e+00  -3.9697590e+00  -4.4915487e+00  -6.0093465e+00  -4.8825057e+00  -4.1875839e+00  -3.8250091e+00
  -3.6003327e+00  -3.8365093e+00  -4.1971494e+00  -4.8825057e+00  -6.1011373e+00  -4.5233544e+00  -3.9960968e+00  -3.6761904e+00  -3.4511013e+00  -3.2820482e+00  -3.1509832e+00  -3.0480394e+00  -2.9672505e+00  -2.9047582e+00  -2.8579530e+00  -2.8250225e+00  -2.8046964e+00  -2.7960982e+00  -2.7986569e+00  -2.8120567e+00  -2.8362150e+00  -2.8712821e+00  -2.9176633e+00  -2.9760693e+00  -3.0476043e+00  -3.1339169e+00  -3.2374578e+00  -3.3619396e+00  -3.5132139e+00  -3.7011096e+00  -3.9438471e+00  -4.2810986e+00  -4.8301052e+00  -6.5498892e+00  -5.1438168e+00  -4.4788712e+00  -4.1215059e+00  -3.8815996e+00  -3.7049231e+00  -3.5682430e+00  -3.4594298e+00  -3.3713451e+00  -3.2994365e+00  -3.2406344e+00  -3.1927857e+00  -3.1543418e+00  -3.1241744e+00  -3.1014635e+00  -3.0856262e+00  -3.0762730e+00  -3.0731796e+00  -3.0762730e+00  -3.0856262e+00  -3.1014635e+00  -3.1241744e+00  -3.1543418e+00  -3.1927857e+00  -3.2406344e+00  -3.2994365e+00  -3.3713451e+00  -3.4594298e+00  -3.5682430e+00  -3.7049231e+00  -3.8815996e+00  -4.1215059e+00  -4.4788712e+00  -5.1438168e+00  -6.5498892e+00  -4.8301052e+00  -4.2810986e+00  -3.9438471e+00  -3.7011096e+00  -3.5132139e+00  -3.3619396e+00  -3.2374578e+00  -3.1339169e+00  -3.0476043e+00  -2.9760693e+00  -2.9176633e+00  -2.8712821e+00  -2.8362150e+00  -2.8120567e+00  -2.7986569e+00  -2.7960982e+00  -2.8046964e+00  -2.8250225e+00  -2.8579530e+00  -2.9047582e+00  -2.9672505e+00  -3.0480394e+00  -3.1509832e+00  -3.2820482e+00  -3.4511013e+00  -3.6761904e+00  -3.9960968e+00  -4.5233544e+00  -6.1011373e+00  -4.8825057e+00  -4.1971494e+00  -3.8365093e+00  -3.6003327e+00
  -3.4386342e+00  -3.6042731e+00  -3.8365093e+00  -4.1875839e+00  -4.8383308e+00  -6.4539772e+00  -4.5905972e+00  -4.0418439e+00  -3.7137374e+00  -3.4839786e+00  -3.3115707e+00  -3.1776726e+00  -3.0720499e+00  -2.9885298e+00  -2.9231164e+00  -2.8730930e+00  -2.8365498e+00  -2.8121187e+00  -2.7988154e+00  -2.7959430e+00  -2.8030333e+00  -2.8198117e+00  -2.8461813e+00  -2.8822206e+00  -2.9281964e+00  -2.9845937e+00  -3.0521682e+00  -3.1320324e+00  -3.2257974e+00  -3.3358090e+00  -3.4655633e+00  -3.6204842e+00  -3.8095192e+00  -4.0488606e+00  -4.3724582e+00  -4.8733299e+00  -6.0774458e+00  -5.5397857e+00  -4.7610413e+00  -4.3787661e+00  -4.1317386e+00  -3.9547220e+00  -3.8212199e+00  -3.7178521e+00  -3.6369541e+00  -3.5737716e+00  -3.5252052e+00  -3.4891824e+00  -3.4643196e+00  -3.4497308e+00  -3.4449210e+00  -3.4497308e+00  -3.4643196e+00  -3.4891824e+00  -3.5252052e+00  -3.5737716e+00  -3.6369541e+00  -3.7178521e+00  -3.8212199e+00  -3.9547220e+00  -4.1317386e+00  -4.3787661e+00  -4.7610413e+00  -5.5397857e+00  -6.0774458e+00  -4.8733299e+00  -4.3724582e+00  -4.0488606e+00  -3.8095192e+00  -3.6204842e+00  -3.4655633e+00  -3.3358090e+00  -3.2257974e+00  -3.1320324e+00  -3.0521682e+00  -2.9845937e+00  -2.9281964e+00  -2.8822206e+00  -2.8461813e+00  -2.8198117e+00  -2.8030333e+00  -2.7959430e+00  -2.7988154e+00  -2.8121187e+00  -2.8365498e+00  -2.8730930e+00  -2.9231164e+00  -2.9885298e+00  -3.0720499e+00  -3.1776726e+00  -3.3115707e+00  -3.4839786e+00  -3.7137374e+00  -4.0418439e+00  -4.5905972e+00  -6.4539772e+00  -4.8383308e+00  -4.1875839e+00  -3.8365093e+00  -3.6042731e+00  -3.4386342e+00
  -3.3193677e+00  -3.4386342e+00  -3.6003327e+00  -3.8250091e+00  -4.1595956e+00  -4.7564916e+00  -8.0052947e+00  -4.7020806e+00  -4.1101962e+00  -3.7665944e+00  -3.5284505e+00  -3.3504028e+00  -3.2121037e+00  -3.1026479e+00  -3.0155068e+00  -2.9464665e+00  -2.8926575e+00  -2.8520487e+00  -2.8231631e+00  -2.8049085e+00  -2.7964728e+00  -2.7972567e+00  -2.8068309e+00  -2.8249089e+00  -2.8513318e+00  -2.8860611e+00  -2.9291811e+00  -2.9809081e+00  -3.0416108e+00  -3.1118428e+00  -3.1923935e+00  -3.2843679e+00  -3.3893123e+00  -3.5094191e+00  -3.6478786e+00  -3.8095192e+00  -4.0020798e+00  -4.2390455e+00  -4.5471304e+00  -4.9922609e+00  -5.8404119e+00  -6.4047451e+00  -5.2816611e+00  -4.8481073e+00  -4.5915588e+00  -4.4203108e+00  -4.3010222e+00  -4.2180616e+00  -4.1631510e+00  -4.1317386e+00  -4.1215059e+00  -4.1317386e+00  -4.1631510e+00  -4.2180616e+00  -4.3010222e+00  -4.4203108e+00  -4.5915588e+00  -4.8481073e+00  -5.2816611e+00  -6.4047451e+00  -5.8404119e+00  -4.9922609e+00  -4.5471304e+00  -4.2390455e+00  -4.0020798e+00  -3.8095192e+00  -3.6478786e+00  -3.5094191e+00  -3.3893123e+00  -3.2843679e+00  -3.1923935e+00  -3.1118428e+00  -3.0416108e+00  -2.9809081e+00  -2.9291811e+00  -2.8860611e+00  -2.8513318e+00  -2.8249089e+00  -2.8068309e+00  -2.7972567e+00  -2.7964728e+00  -2.8049085e+00  -2.8231631e+00  -2.8520487e+00  -2.8926575e+00  -2.9464665e+00  -3.0155068e+00  -3.1026479e+00  -3.2121037e+00  -3.3504028e+00  -3.5284505e+00  -3.7665944e+00  -4.1101962e+00  -4.7020806e+00  -8.0052947e+00  -4.7564916e+00  -4.1595956e+00  -3.8250091e+00  -3.6003327e+00  -3.4386342e+00  -3.3193677e+00


==> asy/dat/DDQ.dat <==
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.05	0.03	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.07	0.14	0.16	0.15	0.13	0.07	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.03	0.18	0.22	0.23	0.22	0.2	0.17	0.12	0.01	0.	0.	0.	0.	0.	0.
0.	0.15	0.24	0.27	0.28	0.27	0.26	0.23	0.19	0.14	0.05	0.	0.	0.	0.	0.
0.	0.22	0.28	0.31	0.31	0.31	0.29	0.27	0.24	0.2	0.15	0.06	0.	0.	0.	0.
0.1	0.27	0.32	0.34	0.34	0.34	0.32	0.31	0.28	0.25	0.21	0.15	0.05	0.	0.	0.
0.19	0.31	0.35	0.36	0.37	0.36	0.35	0.33	0.31	0.28	0.25	0.2	0.14	0.03	0.	0.
0.25	0.34	0.37	0.38	0.38	0.38	0.37	0.35	0.33	0.31	0.28	0.24	0.2	0.13	0.	0.
0.29	0.36	0.39	0.4	0.4	0.4	0.39	0.37	0.35	0.33	0.3	0.27	0.23	0.18	0.11	0.02
0.32	0.38	0.4	0.41	0.41	0.41	0.4	0.39	0.37	0.35	0.32	0.29	0.26	0.22	0.16	0.12
0.34	0.39	0.42	0.42	0.43	0.42	0.41	0.4	0.38	0.36	0.34	0.31	0.28	0.24	0.2	0.17
0.35	0.4	0.43	0.43	0.43	0.43	0.42	0.41	0.39	0.37	0.35	0.33	0.3	0.27	0.23	0.2


==> asy/dat/DDQ0.dat <==
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	1	1	1	1	1	-1	-1
1	1	1	1	1	1	1	-1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1


==> asy/dat/DDQ1.dat <==
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	11	15	14	11	2	-1	-1
8	19	22	22	20	16	9	-1
17	24	27	27	25	23	19	12
22	28	30	30	29	27	24	20
26	32	33	33	33	31	29	25
29	34	35	36	35	34	32	29
32	36	37	38	37	36	34	32


==> asy/dat/DQ.dat <==
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.38	0.39	0.38	0.37	0.34	0.	0.	0.	0.	0.	0.	0.	0.	0.
0.	0.	0.41	0.41	0.41	0.4	0.38	0.35	0.31	0.	0.	0.	0.	0.	0.	0.
0.	0.41	0.43	0.43	0.43	0.42	0.41	0.39	0.36	0.31	0.	0.	0.	0.	0.	0.
0.	0.43	0.45	0.45	0.45	0.45	0.43	0.42	0.39	0.36	0.31	0.	0.	0.	0.	0.
0.42	0.45	0.46	0.47	0.47	0.46	0.45	0.44	0.42	0.39	0.36	0.3	0.	0.	0.	0.
0.43	0.47	0.48	0.48	0.48	0.48	0.47	0.46	0.44	0.42	0.39	0.35	0.29	0.	0.	0.
0.45	0.48	0.49	0.5	0.5	0.49	0.49	0.47	0.46	0.44	0.42	0.39	0.34	0.27	0.	0.
0.46	0.49	0.5	0.5	0.5	0.5	0.5	0.49	0.47	0.46	0.44	0.41	0.38	0.33	0.	0.
0.47	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.49	0.47	0.45	0.43	0.4	0.37	0.31	0.
0.49	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.49	0.47	0.45	0.42	0.39	0.35	0.32
0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.48	0.46	0.44	0.42	0.38	0.36


==> asy/dat/DQ0.dat <==
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	25	-1	-1	-1	24	-1	-1
23	-1	-1	-1	-1	-1	-1	-1
27	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1


==> asy/dat/DQ1.dat <==
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	27	-1	-1	-1	24	-1	-1
25	-1	-1	-1	-1	-1	-1	-1
29	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1


==> asy/dat/DeltaListG.dat <==
3.5	3.51	3.52	3.53	3.54	3.55	3.56	3.57	3.58	3.59	3.6	3.61	3.62	3.63	3.64	3.65	3.66	3.67	3.68	3.69	3.7	3.71	3.72	3.73	3.74	3.75	3.76	3.77	3.78	3.79	3.8	3.81	3.82	3.83	3.84	3.85	3.86	3.87	3.88	3.89	3.9	3.91	3.92	3.93	3.94	3.95	3.96	3.97	3.98	3.99	4.	4.01	4.02	4.03	4.04	4.05	4.06	4.07	4.08	4.09	4.1	4.11	4.12	4.13	4.14	4.15	4.16	4.17	4.18	4.19	4.2


==> asy/dat/Deltas.dat <==
3.75
3.8
3.85
3.9
3.95
4.
4.05
4.1
4.15
4.2
4.25
4.3
4.35
4.4
4.45
4.5
4.55
4.6


==> asy/dat/Deltas1.dat <==
3.75
3.8
3.85
3.9
3.95
4.
4.05
4.1
4.15
4.2
4.25
4.3
4.35


==> asy/dat/Deltas2.dat <==
3.75
3.8
3.85
3.9
3.95
4.
4.05
4.1
4.15
4.2
4.25
4.3
4.35


==> asy/dat/FarQ.dat <==
1.6114341564160937	1.3551854715810476	1.1818220050609884	1.0512084258993075	0.9484952579874233	0.8663428799342183	0.7956439006452432	0.7370042456652676	0.6844712114554247	0.6383345003007893	0.5975007345429685	0.5588461244877088
1.4140073105461917	1.1950447939183433	1.0456296437433623	0.9324721911447565	0.8425107862840668	0.7710169172427718	0.7091984802857523	0.6576175026016369	0.6113085525966548	0.5701983285182377	0.5343099534898679	0.5003606437947618
1.3965665142665626	1.1678822496119676	1.017276509208776	0.9037000985433036	0.8149038129527083	0.7449647500249615	0.684618663520345	0.6344836615198314	0.5891364239928248	0.549696131737089	0.5149214923469423	0.4821716618795543
1.4753539320444076	1.2056429916543223	1.0376543215321896	0.9132807399451992	0.8189978196227383	0.7463940303073612	0.6840311562699035	0.6328185527696785	0.5867823866857149	0.5471522572166516	0.5120307501359397	0.47928026293800147
1.655072751535426	1.3001719022671572	1.0963005076118597	0.9520326234700264	0.8470099190578099	0.7665953837989409	0.6989463316374732	0.6452375939155783	0.5970002362100899	0.5558100396362174	0.5194934702670165	0.48600770233590157
2.022371422704324	1.4812486404644394	1.2040408183293596	1.0234458900823242	0.8981382758181907	0.8050278469045179	0.7296051375205842	0.6705142507703962	0.6178095107541729	0.5736943627690743	0.5353414350977506	0.5003046428989376
2.879785017513158	1.814780885054477	1.3824810583136813	1.1363077730188156	0.976052402847835	0.8626914733996159	0.7749603480400722	0.7077207026096816	0.6482460913823195	0.5999945572804172	0.5587545590708045	0.5210290771775378
6.340654181028239	2.537637960432325	1.7006841142964493	1.3154166805266163	1.0924416424117782	0.9463403451228221	0.8382268577632763	0.7585437343850473	0.6895747287751018	0.6351451701094806	0.5897160576804685	0.5482643758701129
-4627.821593057114	5.079954681210343	2.3763004301029182	1.6241326509402445	1.2737311910602875	1.0686449613203965	0.9263975010185048	0.827148983803823	0.7444916509451912	0.6807519766431619	0.6293142337617862	0.5827621674564651
-5289.458191207784	-4608.948624596505	4.677206178567442	2.2650770614599782	1.584402225939506	1.2573300624473078	1.0532116369005102	0.9215212511092966	0.8179849586250871	0.7398650105277418	0.6796374308247669	0.625950064016653
-6067.367109418234	-5304.647124429832	-4620.403019753416	4.363208342706745	2.2333507150582252	1.583032646295596	1.248975616753079	1.056817880028597	0.9182974455635149	0.8177674246596075	0.7441431600662431	0.6801807543338892
-6981.9819335881675	-6124.951087657954	-5344.062399102724	-4632.6995242387975	4.435349366895883	2.2808775842663804	1.588076815180546	1.2654196246721674	1.0627568419684723	0.9244649732536107	0.828941781785578	0.7497150388316114


==> asy/dat/ID2W2.dat <==
0.6752498067455777	0.6569166748606347	0.6389487623078809	0.6195944843431529	0.59939562047051	0.5862210050328106	0.5702889593437731	0.5518134555154478	0.5361627301892565	0.5197055865305714	0.5075827041906334	0.490034589653803	0.4777343708446539	0.46358038166137916	0.4493313311763416	0.4346012179803388	0.42251631171898285	0.41255076681361746	0.3997157188032371	0.3874360370252433	0.37418590646825706	0.3634025744244325	0.35256286154468963	0.3436744565621423	0.33313433495114314	0.3217255006329932	0.3123245957441209	0.3030531675413513	0.2934488235440641	0.2856368764102604	0.27533907760049225	0.2678172302971135	0.2584593296312278	0.2512654390950963	0.24205760740430027	0.23542816306072994	0.2280996100784985	0.22036528867792154	0.2127608908851079	0.20609294674854214	0.20073718803125523	0.1942200478025492	0.1875754402799102	0.18089916454196822	0.1750380569532952	0.1697888218678635	0.16362133299594567	0.15926756078865276	0.15338496781099448	0.1484241055361802	0.14376739142073858	0.13874170962324628	0.13485827497345154	0.1299795781860819	0.1256775769394624	0.12139319219105399	0.11731405573658608	0.11311819185860233	0.10936413650493679	0.10581475033630948	0.1019531715009805	0.09892336358226068	0.09466658346476983	0.09208913046076993	0.08897801452681353	0.08561728722525683	0.08245922168311903	0.07949303608121845	0.07710507072790315	0.07405672977758493	0.07179326641717265
0.6544363546618649	0.6380295083941894	0.6204402923726872	0.6034659331215597	0.5833037962767051	0.5700550705647117	0.5548284099222625	0.5378273844999283	0.5217994328271756	0.5075605767927549	0.4952403052854485	0.4767071898938156	0.46650322618578954	0.4519912636907986	0.4389220457044054	0.4257179333984058	0.4127653621994596	0.4035964613789712	0.39045013742131496	0.37915312678746804	0.36709867075791924	0.3565987782185369	0.3464069575389855	0.3363318343054301	0.32661868772920305	0.31669300643385423	0.30716168387914655	0.2984165247949471	0.28917455690556254	0.28080925150331926	0.27095727341305975	0.2638728568707682	0.25459507212661925	0.24765015832656648	0.23773275930676824	0.2321085790704181	0.2245399231005874	0.2172600270423053	0.21034748443697088	0.20307673824739725	0.19826924881499697	0.19153671229688518	0.18532485062695797	0.17883669045305117	0.1732388911465624	0.1678797228977054	0.1622880536895527	0.15764777256427537	0.15234434600118582	0.14736995912039402	0.14281898338555457	0.1380646152916334	0.1337309177789832	0.1294164472228066	0.12501249891831262	0.1203443695956573	0.11672926322744968	0.11294279615267137	0.10885014134091534	0.10515046660857813	0.10195004755972045	0.09860878671893798	0.09427489082490509	0.0918233931779227	0.08858032520422063	0.08539409359489229	0.08211380191152534	0.07933496173514218	0.07675435632966196	0.07439678244154123	0.07173515598937419
0.6767197377249761	0.6593286596644561	0.6419291822067799	0.6237687332289618	0.6042275884436575	0.5894614149638693	0.5738192153612072	0.5562857034745408	0.5388964973055725	0.5274122658311714	0.513027065849051	0.4944821811526733	0.4840295449587477	0.46763833940152744	0.45497079342758046	0.44374002957556247	0.4291681919613901	0.41896922139787296	0.4062097788436537	0.3940199787939427	0.38274996138644124	0.37144648571156524	0.361284824901263	0.35052758511313264	0.34053636505004226	0.33079510829857356	0.3205488765166377	0.3117958135741471	0.3025196931845941	0.2934948177780417	0.2829241660325913	0.2758743284635749	0.26707997770062125	0.25898694068407446	0.24872148485043893	0.24329364790514502	0.23452219087888398	0.22739996583238076	0.22133905727931327	0.2131536749603726	0.20778256640187023	0.20110113367892785	0.19427610393233913	0.1882362605847821	0.18246960047704408	0.1767565186151107	0.17107387744981217	0.1657643016765874	0.16064086301302954	0.15529392385320057	0.15064265588929351	0.14580814413545853	0.14112433354196244	0.1367133475579767	0.1321604070249506	0.12753363163983705	0.12323039757334577	0.11964398957344109	0.11522791866702764	0.11096896624625595	0.10816526931040231	0.1042890238318962	0.09983272588648526	0.09714172225057717	0.09382352417969547	0.09036551631015902	0.08724756932578913	0.08449238998279815	0.08151406793562398	0.07929582219538427	0.07606000473008248
0.7196999104094434	0.7005699587625063	0.6829288890125623	0.6641769353195146	0.6443572073810324	0.6267455884076656	0.6121414754089411	0.5931781919163592	0.5733734412794436	0.5635111528318154	0.5464758960989083	0.5276990289675161	0.5179446957532442	0.5006714823547045	0.486723582257633	0.4755698454518912	0.45908485377017116	0.4472438539247235	0.43600697197052174	0.42191037148940536	0.41034232640001256	0.39923342111258364	0.3874431534701783	0.3763724198736759	0.3653102994702451	0.3553001476930246	0.3447149722875145	0.3349811384019378	0.3254229154576811	0.31542362360363185	0.30482540275133263	0.29658549440917575	0.28830556804398183	0.2785132542444164	0.2679726179579881	0.26284753474005174	0.25362096998265515	0.2465130372343074	0.2394998474566259	0.23064995254517323	0.22392886312508675	0.2179319250743727	0.20997550298162132	0.20374212159906868	0.19805066195538246	0.19137891292475534	0.18545390405466353	0.17975061129195083	0.1742493569128761	0.168760078637211	0.16340495285440984	0.15835573236672235	0.15369789357007402	0.14852487811378645	0.14375812729448045	0.13911141145722344	0.13379247889846807	0.13034304610597736	0.12574672141445958	0.12149626678062055	0.11802137444508665	0.1136664387240303	0.10941644839013615	0.10598866556048639	0.10265905192658785	0.09850338686572975	0.09537643934121813	0.09259220090058318	0.08910691236031365	0.08692469235065829	0.08356194215665598
0.7775931892471986	0.7568751769945764	0.7381110227643999	0.7187395863082054	0.6980762570455721	0.6770112051489693	0.6634593127767079	0.6436570524999812	0.6229389422899541	0.611677757186214	0.5926845855913081	0.5728507617999445	0.563108151838936	0.544971065200384	0.5309285687538956	0.5178183991752329	0.5004963565336251	0.4864531791346943	0.47546668974985595	0.4590570677854718	0.4469832730654667	0.4360579600268666	0.4221624318291598	0.41060733403246497	0.399386482174747	0.38782128562776386	0.37698799022628027	0.36568452823368347	0.3556983428962711	0.3451166258812568	0.33400452623911125	0.3239918682982416	0.3164756361202026	0.3052480066586968	0.29433620417615863	0.2886923577955808	0.2794426567725429	0.2715348095339549	0.26333412773154213	0.25396080634195584	0.24690139525113752	0.23999109185182488	0.23113955633490813	0.2242212079522099	0.21844340524019276	0.2105739843945042	0.2043074887409902	0.19860162087772343	0.19290833659240902	0.18677370459595427	0.18026715819348307	0.17478368607328573	0.17011297189794256	0.1639878627422428	0.15892294808866475	0.15420942497907836	0.14814916134651962	0.14431685721267123	0.13961497980093288	0.1351867243895446	0.13088104149636634	0.12623646208508976	0.12193828488904718	0.1180821766876506	0.11416648120351705	0.1100273144771363	0.10642753157685032	0.10313330743481255	0.09901029092989269	0.09685290670619168	0.09344947657275128
0.8487439707775198	0.8283122399283678	0.8059117083673711	0.7860716746268603	0.7644757987806012	0.7418755872208074	0.7264482471883353	0.7055846508297476	0.6837200359266078	0.6707769545992212	0.6507518593596453	0.6297522991644218	0.6187225553511537	0.5998163299767761	0.5850951783045262	0.5696304288461229	0.5512664620195525	0.5369338336355404	0.5238667745849425	0.5064271778607269	0.49276566004629785	0.48120798358257844	0.46477748363525917	0.45261514673401504	0.4414477630147601	0.42956874775408704	0.4174667701652224	0.4043876574870772	0.39285299370254134	0.38175673664982934	0.36999835079292387	0.3586058873737967	0.35103343342258314	0.3385000397828071	0.32680732762884107	0.3207257203344182	0.3111075381238892	0.3022272745924491	0.2926549000231626	0.2831974296798583	0.27525184044712225	0.26707977751966233	0.2575451242999986	0.2503597186793857	0.243482798000221	0.23450373525418228	0.22812511727865842	0.22224790055246957	0.21582344753151517	0.20890008431127766	0.20157434311999028	0.19577010925514648	0.19028647582946828	0.18303365295375218	0.17795545935997756	0.17277118839626765	0.16599030424655908	0.16150402554296195	0.1566721143019398	0.15202567819865492	0.14710498398149555	0.14188667025829588	0.13734768467051697	0.1329672919278299	0.12833389796831293	0.12423912002654845	0.12003692602914771	0.11611733706974414	0.1118168905463028	0.10923430134341422	0.10563438027123039
0.9330709170395528	0.9129862840543415	0.8897200760921142	0.8680637335477195	0.8440236828889527	0.8207432656088434	0.8011759022710936	0.7793142644172839	0.7560130764621784	0.7409258285415277	0.7196939744007779	0.6973297653935252	0.6855418220264808	0.6659301299084037	0.6494645991672993	0.6312514992205752	0.6118332826016227	0.5969655631082585	0.5814525383376848	0.5627797264055263	0.5492046985090667	0.5349368359463732	0.5171027355767491	0.5029028582699901	0.4917514049293614	0.4793146678499307	0.46570219626893095	0.45101319087357916	0.4388026290409578	0.4265411838505546	0.4133104561803145	0.40176824419893364	0.39228387217589933	0.37827822829667246	0.3664153649577933	0.35898024013693164	0.3489434906307612	0.3389119949775495	0.32809533563902793	0.3181638675974486	0.3091625724050502	0.2994774627721702	0.28989647758295245	0.28165550939727363	0.27345192860151324	0.26369733731023515	0.25727908944784855	0.25058918234486843	0.24329256811663136	0.23542942672298184	0.22778430425869495	0.22104506260885742	0.21448534031554872	0.2065668569594496	0.20142830501971964	0.19505886849249612	0.18763791072884856	0.18231859376691706	0.1775054397027092	0.17227816851861194	0.16666259819775295	0.16071445611308127	0.15589975507794018	0.15089230171799742	0.145592658037836	0.1413703424249636	0.13644295537170714	0.13176272927392524	0.12744341743655396	0.12418230288065339	0.12034152095051048
1.0313502417879745	1.0117852831416752	0.9879998694664507	0.9637837576687465	0.9369051216936932	0.9128936672972542	0.8908759718277339	0.8664870936970643	0.842234456808471	0.8229480299762035	0.8003395561523707	0.7764101756450034	0.7637533082972405	0.7434317840531661	0.7248832630271076	0.7044114440994182	0.6841569816670275	0.6673776079088639	0.6489663770930147	0.6288878098093158	0.6154871149852285	0.5980179277664869	0.5787844004601178	0.5645183756437872	0.5518694347343679	0.5378235678426713	0.5224349306209151	0.5058618007471132	0.49317096583395403	0.47928531839273203	0.4643122614081657	0.45265629235411864	0.44088811913412584	0.42565733761413116	0.41350223885376425	0.4041114263757163	0.3936252193738583	0.3822259157678778	0.36994385468628327	0.3594941322451643	0.34924886442144726	0.3382236460717301	0.32835591704598976	0.3186982933006791	0.3089023276106608	0.2987515926731402	0.2918362815753297	0.284184664739066	0.2758580495923774	0.26688700425253054	0.2589625496444605	0.25104615244871065	0.24319808556632228	0.23495799731402411	0.22933330157490256	0.22153475913068688	0.2133707032679867	0.2079215850891011	0.20239162879982153	0.19638989736302775	0.1899484579067785	0.18352989614885723	0.17801488874161386	0.17226385133679178	0.16618040194748707	0.16182470715453937	0.15602688733465875	0.15058948736162764	0.14612541377625676	0.14236618713143134	0.13792805018668067
1.1480104801064974	1.1262965424177973	1.1018747434793355	1.0746479159965359	1.044496239193616	1.0197399152339242	0.9949952617257363	0.967615884988672	0.9424657012952644	0.9200145572735785	0.8951550136015265	0.8698603956814684	0.8546258474081286	0.833579134544163	0.8126281718838442	0.7895235493654873	0.7687727557554632	0.7493945414773157	0.7284201478379708	0.7072635008950404	0.692811246241315	0.6715471389666668	0.650761996947788	0.6364903158898322	0.622096273189481	0.6061815802012182	0.5887249915113446	0.5711082511411569	0.5567757870081647	0.5409952157470991	0.5239878798774745	0.5122883897909586	0.497790659082996	0.48116886500841494	0.4687550721937608	0.4580033977945588	0.44606575330814563	0.43306506757170926	0.41907545755503695	0.40806754338623286	0.39636403088355654	0.3837890092175965	0.37363761892662517	0.3627471443785307	0.3509670615860782	0.3405172011819661	0.3325841970612126	0.3238035107556379	0.31425933930548494	0.30398553643771187	0.295794595662612	0.2864730866281697	0.27727485822200204	0.2688270023163807	0.2623432849873526	0.2528240999634768	0.2440155691619722	0.23825266892847935	0.2318749709356681	0.22495940771679435	0.21753968583894087	0.2107864737419367	0.20425449065239681	0.1976233686525255	0.1908120072252052	0.18613828453870934	0.17929853847480212	0.17302117112813142	0.1683641425720545	0.16413262934780454	0.15886574663565559
1.2848693430709899	1.2607126368896335	1.2332229343613696	1.2025496594079783	1.1686065927904525	1.1431235070591146	1.115262923493039	1.0844351923390065	1.0591272018671598	1.0329315602819769	1.0048232403085924	0.9784267107588452	0.9598125161789566	0.9380367071776498	0.914311930725603	0.8881650571044606	0.867215867756713	0.8445750434547419	0.8208235404488061	0.7986495939881788	0.7827041543866684	0.7575651453021583	0.735329756863959	0.7202819936881358	0.703868025671592	0.6857826383403975	0.6659244838910985	0.6476300154094737	0.6309493484281975	0.612964562546518	0.59436886946694	0.5819559116326926	0.5641980290853739	0.5463609848704076	0.5334016329224477	0.5214803441769568	0.5074331870716606	0.492563451619747	0.4772184159731928	0.4649937398546944	0.451585290327043	0.4371995895110612	0.4268119133191677	0.4149384652290249	0.4004880444343818	0.38963587921955556	0.38052062782256646	0.3704009011317875	0.3594267711640689	0.34762992806156134	0.33919602577687274	0.3282059940158426	0.31762410408539854	0.3087984688946804	0.30130229359572236	0.28979956518100963	0.2807758097867521	0.2741051739729932	0.2667277870983103	0.2587343305911521	0.25016289944796677	0.24306968892943737	0.23576037574441283	0.22765159654742892	0.22041312868937407	0.2149818353164618	0.20752281418161794	0.199625262814474	0.19478700485080752	0.19000671328340302	0.18374627200162855
1.44270833977681	1.4153606890834298	1.384365862307254	1.3497422186936483	1.3134814412765827	1.285299579909231	1.2538740653076892	1.2190930111419982	1.193817196584113	1.16326393248867	1.1314122094566499	1.1044781231701968	1.0831777264939644	1.058845317820015	1.03192412732824	1.0022684479599446	0.9812824188461398	0.9548311603689752	0.9278765790028691	0.9051941812902029	0.8870308424348876	0.8589486060567406	0.8342735805019541	0.817676676418141	0.7989578651212446	0.7783265254109409	0.7556838384306694	0.7369199242418207	0.7173156314781542	0.6967707326175678	0.6770671733436688	0.6632319818590684	0.6416807403782083	0.624352074820476	0.6089374749076537	0.5956846908752093	0.5791511819246687	0.5621137827668108	0.5459254545106252	0.5316251950234607	0.5162259106387402	0.49998843858255193	0.4891754951599414	0.4762076303688475	0.4586741500870043	0.44733351874811744	0.4371403451800191	0.4251470696949823	0.4124952681184474	0.3991150070280198	0.3902880779215493	0.37731678122764567	0.3657591654670749	0.3559286179333856	0.3472406512772111	0.3337048684595904	0.3241881317522924	0.31644878575699154	0.3078936020866134	0.29862986113179013	0.28870062899364274	0.2812780797464791	0.2731875113948638	0.26318104083864535	0.2555035709987722	0.24922679516942553	0.24103579394378705	0.23177841619364714	0.22616373391939043	0.22074946449873134	0.2132943276039832
1.6240846861161113	1.5931712859737803	1.558092427836235	1.5189465679721925	1.4809628259689789	1.4497206899375084	1.4134596967320268	1.3751971941826537	1.3491718377160085	1.3153900259833307	1.277467444657913	1.250348855665517	1.2261176881469316	1.19844081567138	1.1678400808063367	1.1351808862410155	1.113345395627782	1.0824465197082116	1.051801604419178	1.0287870656594207	1.0080194291175673	0.9780743539814597	0.9496206908805416	0.9308100102435342	0.9094249432800788	0.8858463301266226	0.8599834922651737	0.8408569084685319	0.8180841492976748	0.7943075296808902	0.773909604802078	0.758000695863066	0.7336071512516182	0.7154590910054568	0.697155271103275	0.6824035004316196	0.6629270769582594	0.6433661582667433	0.6264930926309581	0.6095852964717017	0.5933012370706514	0.5743939030208347	0.5622922345282142	0.5481083441095713	0.5286273833601829	0.5150896392146818	0.5036656772391561	0.4894501113411628	0.4748305968765416	0.4604920847394163	0.45042153664835605	0.4350997540746139	0.4232358332984071	0.4114908806431551	0.4014010196669652	0.3854515755660729	0.3754515796483659	0.3666883531057774	0.35651194663035835	0.34583829859816	0.3342217816942409	0.32649828818958204	0.31752900435786247	0.30552358655712775	0.2971026448420244	0.28998035110800413	0.28082497836062376	0.2699915389620754	0.2634256593578191	0.25727699430547285	0.24838895944775707

==> asy/dat/IS1.dat <==
1.1458575210338942	1.0638031457079973	1.0155914605281369	0.9487279417553625	0.8964222039848678	0.8595873438076558	0.8182523352023179	0.7797537669261343	0.7374183917977237	0.7085046575465979	0.6766316865010307	0.6475808680046604	0.6213436713113887	0.5953175009252099	0.571980010835939	0.5461108993517093	0.5269335391151039	0.5060047658004962	0.4877229994992357	0.46770706793612504	0.448251029709588	0.4327724527207598	0.4162537353633208	0.4040672994599388	0.3868499112249772	0.3730159807122352	0.35869462757166726	0.34692563021127015	0.33387697926412496	0.322975833481648	0.31061522778443884	0.299387242495413	0.2886394345371902	0.27858086957685635	0.2679338812289834	0.2593292513210019	0.25020667260794444	0.24128134698720355	0.2319199937560579	0.22420070918977333	0.21699605769373945	0.20987866378010023	0.20180680544478674	0.1943238606523828	0.18750900358386483	0.1812527377278383	0.1745114468550457	0.16899679380500204	0.1627364950629743	0.15691939902789345	0.15180525474124068	0.14619631201630975	0.1417243577164603	0.13652841595442972	0.13164083101403226	0.1270474121234972	0.12238590107584697	0.11792141766050361	0.11381312482054659	0.10999576939479999	0.10585799003255944	0.10248572785800229	0.0980349499455158	0.09510732318018567	0.09188423930529294	0.08826274809332982	0.08494692955972524	0.08181213937440777	0.07922279233223925	0.07607271466674011	0.07362879959552648
1.0971286675712588	1.0241248146849071	0.9795833341178486	0.9204103440970647	0.8699677252083826	0.8345131620839834	0.7954364105202659	0.7603273645024575	0.7183131411054358	0.6931834587614939	0.6616674984107709	0.6316917241931482	0.6086164132414211	0.5823405053309347	0.5607707318318003	0.5368471982728362	0.5168536810488554	0.49690183899284457	0.47842657083587553	0.45966382627357455	0.44154112468216417	0.4264678556005694	0.4106259140176099	0.3972147954670676	0.3808392596879997	0.3686628890164531	0.3542114559447532	0.34296521769019234	0.33031246965899386	0.3187710151310184	0.30690299657838804	0.29605684704056817	0.28541417006958997	0.2755967225099632	0.2641797328990126	0.25660844078717965	0.24718948771754073	0.2387375524505631	0.23003417749554583	0.22169853879393284	0.21499912447940986	0.2076690941047564	0.20001835970689627	0.19269723603017436	0.18614018947978422	0.17973423651646514	0.17357576518890155	0.16772557519668782	0.1620533202613832	0.15620432537610698	0.1511761814075082	0.145830974932489	0.1408778164372939	0.1362499138536979	0.13123149735038925	0.12624829496846202	0.1220364944085376	0.1179695032188086	0.11351243003641781	0.10952960346406374	0.1060503388597217	0.10234631480526375	0.09781457512134138	0.09500076537795724	0.09163835435274553	0.0881830595510222	0.08473501365486553	0.08178358060576502	0.0789886145107341	0.07652913538553696	0.073674949829747
1.2048849179885892	1.1171183059086787	1.0674009696237734	0.9976846134434143	0.9420038362104337	0.8999075769152587	0.8554762944573167	0.8164363471653433	0.7676007806598498	0.7448094691426309	0.7072251327271696	0.675050152827532	0.6496800049996162	0.6188601212490568	0.5965821828464126	0.5732198593493474	0.5502129583101518	0.5271984376296202	0.50843159493087	0.48754164342326073	0.46926107311686427	0.4526515154745909	0.435867927474384	0.42126587643872293	0.40345517894796173	0.3912036721414015	0.375256817206795	0.3635639544227762	0.35039642449300423	0.33760190042019694	0.3247161174536913	0.3132663735403171	0.30296568623793796	0.2915280459183428	0.27948354435465417	0.2718486605197081	0.2608601066751688	0.2524263798106673	0.2442875724898977	0.23487204446232274	0.22731163251129555	0.21992509797072582	0.21143826326301907	0.2044238190724885	0.19756202133387113	0.1906081896512503	0.18428670048687637	0.17754268396884057	0.1720111475843878	0.16565445843048301	0.16043580838734925	0.1549259353126486	0.14950488473832513	0.1447429946160467	0.13946015382405763	0.13447690158899842	0.12947829503023336	0.12555879093231775	0.12072301852822415	0.11612339277096233	0.11300408654392834	0.10869349336004558	0.10401158735349168	0.10089824616924861	0.09743744838924961	0.09366613072555662	0.0903492618213876	0.08739495069030641	0.08416065666213356	0.08182628737227281	0.07836022694925399
1.4343345522082291	1.3112692656473501	1.2472926198035164	1.1570615386628686	1.0864243382194774	1.0290596615347227	0.9766145253060622	0.9279898686567106	0.8648622466281044	0.841569753806973	0.7932474425354463	0.7563153522886293	0.7280684500674397	0.6916334452439962	0.6651941659304077	0.6384636787318301	0.6108769108171146	0.582648517782053	0.5640483635187408	0.5387677447458691	0.5182206011266246	0.5006592098821248	0.48021272703923507	0.46444248547274586	0.44339429646761314	0.4303412775227343	0.4127278433732427	0.39917584383940086	0.38486475537347176	0.37003766248513037	0.356662087897055	0.3428267628966145	0.33278956098264145	0.31882015550674836	0.30602257323455534	0.29825207711422813	0.28621676494955295	0.27755126810670605	0.26789577569587114	0.2575501365024002	0.2481131235412479	0.2412530000329288	0.23124093568483547	0.22378678744088717	0.2167705887625201	0.20853449957889325	0.20183833974354048	0.19435940275522884	0.18835517661450182	0.18162687294296387	0.17555945858742955	0.16968180803173388	0.16411288950984654	0.1585032753982665	0.15283340189106928	0.1477526505260265	0.14156678530649502	0.13771001483699838	0.1325937834201214	0.12792492501904967	0.12405398425454656	0.11916170017243842	0.11463497831849058	0.11067989830359043	0.10717588778813757	0.10262814183457357	0.09925656413390904	0.09622417888955909	0.09242141997041241	0.09009538161091118	0.08644682267157643
1.8638628836867244	1.6632040012664087	1.5630858681598412	1.4306351068648395	1.327525838293648	1.2401973232008736	1.1719178401069894	1.107397882590047	1.0226677942095466	0.9912480231934555	0.9270295260616616	0.8802350932885004	0.8456189384944888	0.8001092259752995	0.7692614676978053	0.7338225587121289	0.7013254338810919	0.6648488124528843	0.6438603386248428	0.6121353392768489	0.5878644145763449	0.5687049247536262	0.5428111555331707	0.5251737508522357	0.5009206447511392	0.48511914576968895	0.46520391905455605	0.44867969583717165	0.4325574107782889	0.4156387887852203	0.4009282094764822	0.3835334071304898	0.3738715324738559	0.357177358564228	0.3433372158425845	0.3342751966783986	0.3214372939444473	0.31148283641086744	0.29985659725587566	0.28854602727582257	0.2780054968281327	0.2699638963756033	0.2584486312609685	0.24996345919530563	0.2424881103332764	0.23260093295066483	0.2253406832370181	0.21737524870138708	0.21104264902060918	0.2033095022634462	0.1958821557593464	0.18933069363131078	0.18350741898739906	0.17680396002566803	0.17059322341501404	0.16532599898455433	0.15814832039676127	0.15379945275152102	0.14842921416618166	0.14347094351529946	0.13864757026307473	0.13332092697765194	0.128668628051158	0.12413355613627428	0.1199953643774409	0.11535252999323074	0.1114410315552513	0.10782330864269485	0.1032951722135293	0.10095272916373645	0.09718479098248631
2.809090323088666	2.4044076911650185	2.173419102015617	1.9382736013028592	1.7568389260641282	1.6106111741734574	1.4969402821854247	1.3986020769827106	1.2716322515450864	1.2242946456368053	1.133661472596474	1.0689213821016827	1.0202328167482149	0.9597137183041238	0.9197859639373307	0.8704017793735029	0.8294526361592762	0.7834271657369916	0.7551895212771619	0.7157855078288836	0.6846500702509553	0.6613947625781973	0.627769730765983	0.6070153928726277	0.5782959195326267	0.5605543875882097	0.5359141339158523	0.5154671662393173	0.49539484909730275	0.4758102491103339	0.4590862577420794	0.4377635704834162	0.4273316898056374	0.40738872454429287	0.39175617084714554	0.38109940530697756	0.3667533984028135	0.35506408685070856	0.34092064063162436	0.32889608633944334	0.31632479312422934	0.30661331445910156	0.29353345088821714	0.28430912158911303	0.2751456900722935	0.2635072942472823	0.25581427016940883	0.2469808698702964	0.23971025224356243	0.2306635990689626	0.22213122064316956	0.21491274840839003	0.20792387970989137	0.1998761567885319	0.19332169623113526	0.18740360894359884	0.17914650319512382	0.17398958177937926	0.16827526114716226	0.16294488859371858	0.15733103210251878	0.15122798716149236	0.14622153142909772	0.1409450024808942	0.1360221103616547	0.13126467536991973	0.12665762863007027	0.12230410517008175	0.11748080228274808	0.11465050295648978	0.11057641490682386
6.436490035069695	4.782268241885371	3.885330064573526	3.1959838911280594	2.7130598126511525	2.381941689922145	2.125770652241294	1.934824189954047	1.7100502096227521	1.6220011690378933	1.4739962327547809	1.371522081182277	1.2968360458721353	1.2079879496801311	1.147605876273328	1.0733404427009212	1.017056771814428	0.9541844492840741	0.9137472219973003	0.861373026172235	0.8223571774154952	0.7892406954042077	0.7460420607524035	0.7183597784582325	0.6826066519931252	0.6616037960368115	0.6298633020906332	0.6043964022934647	0.5800226949985318	0.5558486061192329	0.5352899796318125	0.5102064116620888	0.49643073607106336	0.47202680471064273	0.45479717246322016	0.440921284006329	0.42450141460883273	0.4104615462724514	0.39341070805241624	0.37993759950413913	0.3646165351659694	0.35276803661143896	0.3383893646107937	0.3273928219534596	0.31601255045026444	0.3027029679611253	0.2945003232167438	0.28385646691100586	0.27538569717079886	0.2646307508394451	0.2553960057382913	0.24671759119022188	0.23815231332895045	0.2291248745635107	0.22205477332637147	0.21467128469533703	0.20526205213579812	0.19905662086715994	0.19305573311538404	0.18692772182504347	0.1803614395956605	0.1732480049943374	0.1678020796856281	0.16158802057774896	0.1559080519444093	0.15079490977762036	0.14533412353366915	0.14005795649047023	0.13505745595429877	0.13145500806194374	0.12698908044659682
100000	100000	35.5745897898872	11.626630950632007	6.754283958640507	4.958869438782265	3.9346378776808963	3.275255893682629	2.7066257575893076	2.4528489677223693	2.140051831651232	1.9324364201132838	1.794817743589563	1.6392119114303334	1.5303100962867502	1.4055579067000337	1.3175142509892814	1.2183639336368508	1.15399924179903	1.0774457190836122	1.0244884500711247	0.973693927904794	0.9145857928396433	0.8790877498148028	0.8291445759956223	0.8011774283350976	0.7580886716488475	0.7248258418778295	0.6940870921024656	0.6626429654023503	0.6362550480893767	0.6055694747087645	0.5869723361802348	0.556684140405346	0.536966723358527	0.5180768369861808	0.49874835300121445	0.48139124107913883	0.46035926381336706	0.444864471568133	0.4257360503773731	0.41161076500399785	0.39506070464081794	0.3815667802193594	0.367218143602854	0.3522564169505341	0.3428200134567874	0.32978225979061476	0.3197654453859925	0.306760208753593	0.296713271272274	0.286066368210427	0.27549669252726455	0.265684975540117	0.2574851194396929	0.2482455602737418	0.23735129263813898	0.23073760410705857	0.2235566793790278	0.21634994631112087	0.20857495813404445	0.20060959630265668	0.19421667849854068	0.18681226772738543	0.18022209894448665	0.17464844737705662	0.16813880118799543	0.16186868292113016	0.15650686600261562	0.1522700617558802	0.14699509093684038
100000	100000	100000	100000	100000	100000	85.31222499184757	13.58127798981658	7.45066148416149	5.514441903271196	4.1459249511458935	3.4042080408722626	2.9931853595416182	2.5993965418322906	2.324169546526919	2.050753599741304	1.8770799798571969	1.6870867050970106	1.566723956701727	1.4376440735141354	1.351599156788806	1.26292285146374	1.1728745137663452	1.1220381971207822	1.046864207214934	1.0054967030728115	0.9424180065813808	0.8977285395094499	0.8541596427374178	0.8108834357136455	0.7748850554332523	0.7354196258197404	0.7092692300751762	0.6698439526962546	0.646372614398737	0.6212125903549243	0.5963431892766777	0.5740712089436412	0.5473649078940274	0.5289123746150773	0.5043092363738945	0.4871162973459172	0.46741104642037046	0.45106024578661064	0.4325148318798722	0.4154336206446994	0.40378017895490065	0.3875053059420749	0.37544090701157307	0.3594069403881765	0.34832801456671636	0.3350575814106018	0.32210196099865057	0.31139064720172765	0.3013960785904206	0.28976908201341606	0.27715910633698665	0.26983161349601825	0.2611096354599939	0.25255780788213805	0.2432364168617264	0.23440245686148922	0.22661690830846495	0.21772283482169635	0.21018909969060853	0.20381926644744142	0.19601697746614055	0.18855960908235977	0.18270423581054113	0.17779272170060142	0.17139105483934597
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	20.60505615503529	10.891821047756789	7.039521488072067	5.163948624301846	3.947344467649257	3.3546334802983973	2.794755238740289	2.4626158757400867	2.1707227848760073	1.9886175637381873	1.79431143967559	1.6290519286402014	1.5381969142292422	1.408603498598866	1.33641735010035	1.2321710859393322	1.1655778733075666	1.0961525818292763	1.0309071347653396	0.978481292323721	0.9226129282832679	0.8830887274321948	0.82879547656543	0.798602997964103	0.7638462856978707	0.7295616489699295	0.6994193835725181	0.664934498989166	0.6410168646386851	0.6083010030878162	0.5864763237936519	0.5620444020253197	0.5421502144795538	0.5171610187551067	0.4969289275446612	0.48211811836686846	0.4612971855975547	0.4464150293282414	0.42617155910630417	0.4137203015117101	0.3968467839976065	0.38097383247547134	0.3687993703589559	0.35641969154696435	0.34173955869970485	0.3273533219643882	0.31851142192073706	0.3077295470065212	0.29747489840563623	0.2861306275993298	0.2762051192525115	0.2670804937595653	0.25581834932120046	0.24753079043704543	0.23968429513654788	0.23092231516629178	0.22130186474898975	0.21485109154479137	0.2090838136219391	0.2012651632336932
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	23.840835400936836	9.657405626576423	6.2257740496552145	4.6897434459978165	3.9065269877755533	3.177429251481707	2.6958012714633472	2.4526059007334124	2.1559283853802134	1.9836698386387868	1.7678265966923872	1.645626247311863	1.5126879630842291	1.3971490496608099	1.3098035849859913	1.2196836664810768	1.151927043011522	1.073122150081765	1.026175071850973	0.9737867149900843	0.9227644079702384	0.8785409727438334	0.8321000516572892	0.7977733008266819	0.7520273932174945	0.7229154054579701	0.6905113177130755	0.6651774060037119	0.6303634458514893	0.6052921300211495	0.5860575251779265	0.5581748686247536	0.5391729873112528	0.5130039496887068	0.49841905010717497	0.4763644420693002	0.4572283659720287	0.44221283576628556	0.4265679916014665	0.40810531280297213	0.3909741542891971	0.3800058528269451	0.3663798538749209	0.35392061348513193	0.33984596390166705	0.32851751591731776	0.31774133501745455	0.3032473753928165	0.2940126748053647	0.28423519554149257	0.2742522618602657	0.26244456185048054	0.25461697550926005	0.2477418992319494	0.23811557141706458
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	20.471926820949726	8.973971064428088	6.569312389800267	4.865607594390886	3.959188322301989	3.179145591837883	2.8178184929633243	2.4441410282375324	2.1563980664034994	1.9645683414054957	1.7819502066178377	1.640803705070748	1.4993380023769058	1.4110042952336803	1.3198495344900412	1.232723712596468	1.1586214189686475	1.0894409405281156	1.0342576258258125	0.967459776970959	0.9235646278028029	0.8755346621449625	0.8408481106301793	0.7918824599950409	0.7562829228102748	0.7296595055396754	0.6906184954786898	0.665042850165856	0.6307459607510684	0.6118300542800585	0.5818759232693982	0.5589121489867848	0.5386440672872094	0.5183157368870429	0.49439727559899826	0.47336901413159793	0.45961684440362616	0.44166175967554155	0.42630356210715376	0.40829503554924496	0.39509790726106137	0.3820468360952568	0.36351681004794284	0.352703232816174	0.3404280556961327	0.3287314000026169	0.31403343592236854	0.3043820217931352	0.29602420307550026	0.28405643526971663

==> asy/dat/IS3.dat <==
100000	100000	100000	2.257596155665108	1.027513825149592	0.7092422043587321	0.5122288855346631	0.39201704034831153	0.3060371408324494	0.26025186264793554	0.21966714153386807	0.18826662587824716	0.16627771670575808	0.14625687858232989	0.13044965521359678	0.11602818033316975	0.10521938344695667	0.09515372123939844	0.08699281416754587	0.07878864186979942	0.07217550406155805	0.06684648407471216	0.06132281297509455	0.057253866831180875	0.05278725369412458	0.049179168335648574	0.045669062321735114	0.04262305076862034	0.039771732212338325	0.0372371004071912	0.034719955753191	0.03259297261336937	0.030677253726197076	0.02869705142862462	0.026965136837082994	0.025488258909574898	0.024037877606269343	0.02267858210982926	0.0213532662715656	0.020177118835638448	0.019064610753200633	0.018091342952446847	0.017046123424140427	0.01616440428474696	0.01531149087824273	0.014485329979876798	0.01374941037819425	0.01306357546926504	0.012405689518538154	0.0117582383960997	0.01118760031319852	0.01060959282709149	0.010113602341883375	0.009606460403911875	0.009139220895607012	0.008712170175712365	0.008246373314940167	0.007871726417445041	0.007487283171863946	0.007156075441654451	0.006801198452421862	0.00647707258276084	0.006164214952693075	0.005879247868501032	0.00561221931417513	0.005337944152691222	0.005093254273455403	0.004851353356774617	0.004635299583694904	0.004429902385472897	0.00422448946748685
100000	100000	5.5675485714783655	1.3174928287595224	0.7423043751610497	0.5482985298849253	0.4141444231931693	0.3289174474538958	0.2616480951653669	0.22644535704078925	0.19241643002355352	0.16567363723362294	0.1480285913623332	0.13073576659999336	0.1173400284034843	0.10496448982991764	0.0952621323421443	0.08649332314509847	0.0790137546423776	0.07200883146721629	0.0662560654219612	0.06117455095002641	0.05623570373176447	0.05256731114983258	0.04864703193281371	0.045444182700758375	0.04216259459167671	0.03945190802122916	0.036853904887641946	0.03449465942019335	0.03219996296745074	0.030308429586200378	0.028482977498558083	0.02672652834961642	0.02508446092835903	0.02375208418323561	0.022401058244450767	0.02113316042372948	0.019909912740507667	0.018826561513876773	0.017819022313429595	0.016879328759951656	0.01595096055647455	0.015122649418099895	0.014314724663693634	0.013579151243165109	0.012897411489174978	0.012256998709524888	0.011647293957128815	0.011035787191808515	0.010517590142273821	0.009982238998403965	0.009506835376275101	0.009035034815696149	0.008604804589429048	0.008187616951331786	0.007770370348135536	0.007422585899639759	0.007062015888693757	0.006746205116290299	0.006422888948136057	0.006121207230244172	0.00582579104799537	0.005557617007151395	0.005302556096671347	0.005052382760313329	0.004822646729870484	0.004592200761921923	0.004391369763555382	0.004201393319974135	0.00400393653440727
100000	100000	100000	47.49296559760074	1.7429396630340954	0.9465866884377889	0.6094001135007729	0.44701674187915713	0.3284813564593108	0.2828725144927932	0.22930247313623042	0.19314470955927693	0.17050690119561107	0.14722752979767662	0.13144622738603606	0.11710538734766673	0.10484425031568913	0.09429406092429804	0.08575307475878943	0.07778009782945684	0.07143607798741641	0.06573916681397465	0.060089342947767896	0.055912555652843865	0.0515664601311657	0.04812131654981876	0.044444858146733685	0.041600295871393515	0.0388062923499603	0.03612322651882951	0.03365993065644017	0.03165401213185556	0.02973939597403482	0.02787101268125492	0.026026725600826032	0.02471555866255259	0.023225719737350582	0.021919880295589174	0.020665667849778413	0.019478727073566283	0.018426299063553565	0.017441535424789028	0.01646490747794227	0.015641087606363503	0.014792187760407995	0.014007229621191688	0.01331064003406581	0.012611595174211976	0.011998205242371371	0.011358778266894564	0.010822502817476059	0.010267789441479014	0.009776444747186041	0.009294910782269235	0.008855162929668373	0.008422997262827893	0.007981811121102415	0.007626358468211844	0.007255179760514834	0.006935739309559668	0.006600084730467002	0.006280035595282446	0.005987631282741416	0.005696683041066208	0.005448705002417259	0.005182813559532633	0.00495141896677043	0.004712365182544856	0.004501066678206759	0.004317142703209002	0.004113976865037615
100000	100000	100000	100000	100000	100000	4.237646704978106	1.2774606389603549	0.62692022990981	0.5062809462609694	0.35807857223251743	0.28340126887952993	0.2414589979077051	0.19958428385403282	0.17359622021091442	0.1507109893894549	0.13214565017726418	0.11558893487012345	0.10490967993342457	0.09344649444968936	0.08511746397129383	0.07782418335245277	0.0701590182016706	0.06496766466919701	0.059440466484772796	0.05521704235664801	0.050819491758650547	0.04717441061518946	0.043873449675784895	0.04050949079912021	0.03778618657633538	0.03526902993183504	0.03318963867395326	0.03090068523097072	0.028874800035182748	0.027346972510923974	0.025616375634344886	0.024127533256632083	0.022728852286018168	0.021428790083335758	0.020162784173147177	0.01905843109469596	0.017953848990237324	0.01707573375611427	0.016115981664827368	0.015217864767737706	0.014473539415933543	0.013683467243704263	0.013010868000891958	0.012289196655671788	0.01171250677832644	0.011101135253546371	0.010557646901708954	0.010037329842254814	0.009553993206156089	0.009090904249203278	0.008584209723538011	0.008203528009294957	0.007808540429800916	0.00747364970283451	0.007102997574757345	0.006747513579096019	0.0064457935020087375	0.0061157783351326305	0.005857641758005801	0.0055673420390573835	0.005321250715116225	0.005060770637384373	0.0048235685877102245	0.004631033816843993	0.004414762138944224
100000	100000	100000	100000	100000	100000	100000	100000	100000	10.748998196632254	1.1819709687373776	0.6699980557403767	0.49101468801289705	0.35432864715074563	0.2888900574086273	0.23362399884931095	0.19601085864513032	0.1634331557516796	0.14506966456220677	0.125454100511847	0.11202705346206385	0.10101911811959297	0.08903408426547252	0.0818272368881899	0.07397515250188291	0.06808132908124613	0.062063015657653174	0.05702305648673921	0.05270804510160441	0.048343279666442335	0.044882001236161026	0.041575128812047696	0.039008156208962794	0.03619412248063897	0.03369209107489288	0.0317241917669161	0.02959765547474502	0.02782210815799064	0.026095720299556972	0.0245826467847521	0.023055953751855898	0.021690584969246144	0.0204041726475624	0.019408657292512278	0.01823897432679555	0.01724075629937036	0.01635304086718247	0.01539927148468971	0.014624941597077048	0.013785579948703712	0.01314180399169605	0.012426922749837163	0.011805766837312315	0.01122580868837476	0.010665601794247949	0.010138960548061817	0.009567301272647205	0.009131797654720244	0.008687585897058925	0.008312999313158464	0.007893564585667869	0.007492824562136133	0.0071649493565660695	0.006771804871047306	0.006503693801021483	0.006168489340546599	0.005901343322036326	0.005601524348766656	0.005333891322774403	0.005126078206471202	0.004880064671059931
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	2.136656161771075	1.0053388807492007	0.5765588229255243	0.4106771196334995	0.3003366786999355	0.2496066515343216	0.20255308445953296	0.17224741944190514	0.15096525243630504	0.1275257767468982	0.11486516813401182	0.10156864267089719	0.09201237069081375	0.08259841316129415	0.07462601121622345	0.06819183210387	0.06170848209170125	0.05696386961517649	0.052065023335530175	0.048644683189845585	0.04478669629783861	0.041501782130218615	0.03876713221419427	0.035949151053225055	0.03361731661969326	0.03143185798409278	0.029523957688037304	0.027535148026284394	0.025727013718325763	0.02412644796552386	0.022915262087134035	0.021473094722226603	0.020242987682649986	0.019162975583663155	0.01797148349050031	0.01703407882081156	0.01600109400831525	0.01523191152558507	0.014394177624651552	0.013651974313258824	0.012970292944975148	0.012281393800466705	0.011675549796519831	0.010985047245391892	0.010482157410460389	0.009955862826002852	0.009518964506068704	0.00903550069517585	0.008545521926817965	0.008174014425058856	0.007710251089057509	0.007412930078551221	0.007017259620488766	0.006708253614654975	0.006367525617295887	0.006053337323725774	0.005813314768154085	0.005529602144987674
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	1.7797289115252963	0.8802456964902168	0.511941663198603	0.3747860041229524	0.29553159417913544	0.2264912940408348	0.19313437087545796	0.1618779860014759	0.1429996785787226	0.12359544091993702	0.10857101709109132	0.09709859801387796	0.08629716862053931	0.07816117164686281	0.07016119673054413	0.06494403384261764	0.05883673206048745	0.054140660768333085	0.05000289317282207	0.04606975000790155	0.042759384273927135	0.03963403254209141	0.037022110934867	0.03428491055343398	0.03182045345906124	0.029649682480359416	0.028045142988745185	0.02617652744235159	0.024583845266361305	0.02324711508430177	0.021676164472639634	0.02051467279588738	0.0191750708409953	0.018193033926711306	0.01716008057468333	0.016224900242907844	0.015392318058616038	0.014539947628858754	0.013798674723845538	0.012948852651710663	0.01233995369646572	0.011693776193975335	0.011164648300743225	0.01058398392985607	0.009969919973438155	0.009532991415974967	0.008982001294146965	0.008636955263478243	0.008161338057740115	0.007792219955890225	0.007395359087009577	0.007020417469501603	0.006725547988519508	0.00639782059105563
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	3.019598086592624	0.8518187098755559	0.5648325937983381	0.3750077546150742	0.3022818447509144	0.23381764315170975	0.19197825657764014	0.16344064434463565	0.1390208673905093	0.12126313061833723	0.10544083388221845	0.09560692547117365	0.08427200030638493	0.07650259542871096	0.06948831643653464	0.06319784090467004	0.05793843391348158	0.05298020785889751	0.049000818959626484	0.04491024613033345	0.04126970328125126	0.03814357248480716	0.0357998999337486	0.0332173223645929	0.031027155369240333	0.029262736750338386	0.02713482255495877	0.025572396949084187	0.023762990904675825	0.02243168905256271	0.02109444793059187	0.019855490797490574	0.018784941741427082	0.017703164185912317	0.016739102293443893	0.01567475672953852	0.014907824020763343	0.014080442527941632	0.01340989372305638	0.012681880003243457	0.011907284286527264	0.011358563074123015	0.01069704121152385	0.010276801086610842	0.009699700330942161	0.009244461528777538	0.008765534015925324	0.008308471823757825	0.007930995318583708	0.007545737132933968
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	1.2708058317832642	0.6640729159785488	0.43857044906306464	0.3153390755797326	0.24698574904785664	0.19701169413375957	0.16947848777313335	0.14047366478933682	0.12392690321407807	0.10902775612298443	0.09646950198921621	0.08639233327585069	0.07718402937877572	0.07015052120023896	0.06311710703598389	0.057186832308787745	0.05219436652104298	0.04837780562798699	0.04444483868791662	0.04115035506389801	0.03860607897650798	0.035518423060531865	0.03325212669515325	0.030663997990746844	0.028738677270186253	0.026878164482603963	0.025154276181397095	0.023690582309261497	0.02225100424399537	0.02093010624279957	0.019537050024159938	0.018529640507031132	0.017426357757837126	0.016537929878213783	0.015600182234057632	0.014585347700138286	0.013856759868353951	0.013043470303948729	0.012510457306844455	0.01179570172870018	0.011207567765307685	0.010612953962584291	0.010038932365859957	0.009547123617028967	0.009076683030532856
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	3.4228885921046066	0.8837466089897205	0.5487292028780038	0.35019368197708794	0.2797270586164143	0.22367274306960067	0.18326147502585172	0.15497371303836371	0.13146582635928872	0.11528870278764003	0.09972587987282208	0.08819642995347693	0.07851103450336053	0.07142002561227903	0.06425877227297762	0.05859566819994835	0.05447162324328512	0.049425110409295744	0.04579196326556421	0.04170305676537764	0.03870290986682856	0.03587068806812089	0.03329864534466443	0.031152979401685158	0.029097559540297184	0.02716510311463661	0.025237560789537733	0.02383638843894154	0.022304839866301836	0.021042684901511132	0.019776796766963988	0.01839154870849838	0.01738716230821831	0.016342235135312206	0.015632142573672486	0.014711822203926207	0.013925292860720292	0.013155546675521622	0.012410191589283292	0.011768950329321624	0.011155074591338687
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	2.7096686846159956	0.8556975740149577	0.5073256321605978	0.34466918999468554	0.26685847248663785	0.20399896199888704	0.16950047636032692	0.14207269312331908	0.12428809650534428	0.10643081940029703	0.09420557509771607	0.0859053870195997	0.07576163314254311	0.06891595230156936	0.061370487641922135	0.05618748533326842	0.05118182071871759	0.046943144797693986	0.0434624698969685	0.04018565202315644	0.03709356769477333	0.034188061636451376	0.03210101318830292	0.029800783054503073	0.027863263868415627	0.02603065107655677	0.024042998927341724	0.022606877194958262	0.021184366475357465	0.02015783942654379	0.01891000209674772	0.017813219556069397	0.016772972151808688	0.01577513180614964	0.014900863166793486	0.014052686214403122
100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	100000	2.1185777760094293	0.8303813533090575	0.4726232194323823	0.3474120665127278	0.24926119684243297	0.20000419593700303	0.17201896367445624	0.14072423532862985	0.12274652019084747	0.10420524815319601	0.09303637592835785	0.08167527214936801	0.073387893699211	0.06656037467915724	0.06038690329797346	0.05464879324544471	0.0496494358528092	0.046174547048658185	0.04228925152356377	0.03904169240336084	0.036087829803372176	0.033065631687807	0.030875436057059523	0.028676094922185043	0.027127669173299604	0.02528995848923942	0.023681432402085593	0.022158111757439865	0.020741750549469987	0.01948792153023953	0.018248241428258864

==> asy/dat/Micro.dat <==
  -1.0000000e+01  -9.8000000e+00  -9.6000000e+00  -9.4000000e+00  -9.2000000e+00  -9.0000000e+00  -8.8000000e+00  -8.6000000e+00  -8.4000000e+00  -8.2000000e+00  -8.0000000e+00  -7.8000000e+00  -7.6000000e+00  -7.4000000e+00  -7.2000000e+00  -7.0000000e+00  -6.8000000e+00  -6.6000000e+00  -6.4000000e+00  -6.2000000e+00  -6.0000000e+00  -5.8000000e+00  -5.6000000e+00  -5.4000000e+00  -5.2000000e+00  -5.0000000e+00  -4.8000000e+00  -4.6000000e+00  -4.4000000e+00  -4.2000000e+00  -4.0000000e+00  -3.8000000e+00  -3.6000000e+00  -3.4000000e+00  -3.2000000e+00  -3.0000000e+00  -2.8000000e+00  -2.6000000e+00  -2.4000000e+00  -2.2000000e+00  -2.0000000e+00  -1.8000000e+00  -1.6000000e+00  -1.4000000e+00  -1.2000000e+00  -1.0000000e+00  -8.0000000e-01  -6.0000000e-01  -4.0000000e-01  -2.0000000e-01   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00   2.6000000e+00   2.8000000e+00   3.0000000e+00   3.2000000e+00   3.4000000e+00   3.6000000e+00   3.8000000e+00   4.0000000e+00   4.2000000e+00   4.4000000e+00   4.6000000e+00   4.8000000e+00   5.0000000e+00   5.2000000e+00   5.4000000e+00   5.6000000e+00   5.8000000e+00   6.0000000e+00   6.2000000e+00   6.4000000e+00   6.6000000e+00   6.8000000e+00   7.0000000e+00   7.2000000e+00   7.4000000e+00   7.6000000e+00   7.8000000e+00   8.0000000e+00   8.2000000e+00   8.4000000e+00   8.6000000e+00   8.8000000e+00   9.0000000e+00   9.2000000e+00   9.4000000e+00   9.6000000e+00   9.8000000e+00   1.0000000e+01
  -1.0000000e+01  -9.8000000e+00  -9.6000000e+00  -9.4000000e+00  -9.2000000e+00  -9.0000000e+00  -8.8000000e+00  -8.6000000e+00  -8.4000000e+00  -8.2000000e+00  -8.0000000e+00  -7.8000000e+00  -7.6000000e+00  -7.4000000e+00  -7.2000000e+00  -7.0000000e+00  -6.8000000e+00  -6.6000000e+00  -6.4000000e+00  -6.2000000e+00  -6.0000000e+00  -5.8000000e+00  -5.6000000e+00  -5.4000000e+00  -5.2000000e+00  -5.0000000e+00  -4.8000000e+00  -4.6000000e+00  -4.4000000e+00  -4.2000000e+00  -4.0000000e+00  -3.8000000e+00  -3.6000000e+00  -3.4000000e+00  -3.2000000e+00  -3.0000000e+00  -2.8000000e+00  -2.6000000e+00  -2.4000000e+00  -2.2000000e+00  -2.0000000e+00  -1.8000000e+00  -1.6000000e+00  -1.4000000e+00  -1.2000000e+00  -1.0000000e+00  -8.0000000e-01  -6.0000000e-01  -4.0000000e-01  -2.0000000e-01   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00   2.6000000e+00   2.8000000e+00   3.0000000e+00   3.2000000e+00   3.4000000e+00   3.6000000e+00   3.8000000e+00   4.0000000e+00   4.2000000e+00   4.4000000e+00   4.6000000e+00   4.8000000e+00   5.0000000e+00   5.2000000e+00   5.4000000e+00   5.6000000e+00   5.8000000e+00   6.0000000e+00   6.2000000e+00   6.4000000e+00   6.6000000e+00   6.8000000e+00   7.0000000e+00   7.2000000e+00   7.4000000e+00   7.6000000e+00   7.8000000e+00   8.0000000e+00   8.2000000e+00   8.4000000e+00   8.6000000e+00   8.8000000e+00   9.0000000e+00   9.2000000e+00   9.4000000e+00   9.6000000e+00   9.8000000e+00   1.0000000e+01
   3.7200760e-44   2.6943554e-43   1.8749348e-42   1.2535616e-41   8.0525500e-41   4.9699199e-40   2.9470911e-39   1.6790590e-38   9.1910808e-38   4.8338751e-37   2.4426007e-36   1.1858719e-35   5.5316064e-35   2.4790940e-34   1.0674878e-33   4.4163257e-33   1.7554460e-32   6.7041248e-32   2.4599423e-31   8.6723333e-31   2.9374821e-30   9.5596660e-30   2.9890861e-29   8.9797110e-29   2.5918777e-28   7.1877817e-28   1.9151530e-27   4.9027561e-27   1.2058834e-26   2.8496963e-26   6.4702349e-26   1.4114638e-25   2.9583371e-25   5.9573594e-25   1.1526253e-24   2.1426475e-24   3.8268509e-24   6.5669024e-24   1.0826992e-23   1.7150756e-23   2.6102791e-23   3.8169709e-23   5.3626442e-23   7.2388125e-23   9.3882338e-23   1.1698460e-22   1.4005599e-22   1.6110274e-22   1.7804606e-22   1.8905582e-22   1.9287500e-22   1.8905582e-22   1.7804606e-22   1.6110274e-22   1.4005599e-22   1.1698460e-22   9.3882338e-23   7.2388125e-23   5.3626442e-23   3.8169709e-23   2.6102791e-23   1.7150756e-23   1.0826992e-23   6.5669024e-24   3.8268509e-24   2.1426475e-24   1.1526253e-24   5.9573594e-25   2.9583371e-25   1.4114638e-25   6.4702349e-26   2.8496963e-26   1.2058834e-26   4.9027561e-27   1.9151530e-27   7.1877817e-28   2.5918777e-28   8.9797110e-29   2.9890861e-29   9.5596660e-30   2.9374821e-30   8.6723333e-31   2.4599423e-31   6.7041248e-32   1.7554460e-32   4.4163257e-33   1.0674878e-33   2.4790940e-34   5.5316064e-35   1.1858719e-35   2.4426007e-36   4.8338751e-37   9.1910808e-38   1.6790590e-38   2.9470911e-39   4.9699199e-40   8.0525500e-41   1.2535616e-41   1.8749348e-42   2.6943554e-43   3.7200760e-44
   2.6943554e-43   1.9514524e-42   1.3579671e-41   9.0792248e-41   5.8322550e-40   3.5995852e-39   2.1345024e-38   1.2160993e-37   6.6568636e-37   3.5010515e-36   1.7691129e-35   8.5889651e-35   4.0064003e-34   1.7955441e-33   7.7315400e-33   3.1986312e-32   1.2714244e-31   4.8556253e-31   1.7816730e-30   6.2811481e-30   2.1275428e-29   6.9238204e-29   2.1649183e-28   6.5037739e-28   1.8772304e-27   5.2059256e-27   1.3870961e-26   3.5509402e-26   8.7339036e-26   2.0639618e-25   4.6862249e-25   1.0222870e-24   2.1426475e-24   4.3147623e-24   8.3481690e-24   1.5518646e-23   2.7716898e-23   4.7562387e-23   7.8417120e-23   1.2421852e-22   1.8905582e-22   2.7645342e-22   3.8840257e-22   5.2428865e-22   6.7996575e-22   8.4728953e-22   1.0143898e-21   1.1668260e-21   1.2895422e-21   1.3692830e-21   1.3969444e-21   1.3692830e-21   1.2895422e-21   1.1668260e-21   1.0143898e-21   8.4728953e-22   6.7996575e-22   5.2428865e-22   3.8840257e-22   2.7645342e-22   1.8905582e-22   1.2421852e-22   7.8417120e-23   4.7562387e-23   2.7716898e-23   1.5518646e-23   8.3481690e-24   4.3147623e-24   2.1426475e-24   1.0222870e-24   4.6862249e-25   2.0639618e-25   8.7339036e-26   3.5509402e-26   1.3870961e-26   5.2059256e-27   1.8772304e-27   6.5037739e-28   2.1649183e-28   6.9238204e-29   2.1275428e-29   6.2811481e-30   1.7816730e-30   4.8556253e-31   1.2714244e-31   3.1986312e-32   7.7315400e-33   1.7955441e-33   4.0064003e-34   8.5889651e-35   1.7691129e-35   3.5010515e-36   6.6568636e-37   1.2160993e-37   2.1345024e-38   3.5995852e-39   5.8322550e-40   9.0792248e-41   1.3579671e-41   1.9514524e-42   2.6943554e-43
   1.8749348e-42   1.3579671e-41   9.4497550e-41   6.3180064e-40   4.0585210e-39   2.5048617e-38   1.4853470e-37   8.4625322e-37   4.6323456e-36   2.4362945e-35   1.2310816e-34   5.9768469e-34   2.7879542e-33   1.2494744e-32   5.3801862e-32   2.2258478e-31   8.8475261e-31   3.3789087e-30   1.2398218e-29   4.3708946e-29   1.4805040e-28   4.8181142e-28   1.5065127e-27   4.5258143e-27   1.3063179e-26   3.6226740e-26   9.6524563e-26   2.4710109e-25   6.0777060e-25   1.4362596e-24   3.2610272e-24   7.1138404e-24   1.4910151e-23   3.0025357e-23   5.8092831e-23   1.0799039e-22   1.9287500e-22   3.3097484e-22   5.4568528e-22   8.6440591e-22   1.3155927e-21   1.9237711e-21   2.7027979e-21   3.6483960e-21   4.7317152e-21   5.8960810e-21   7.0588915e-21   8.1196589e-21   8.9736117e-21   9.5285094e-21   9.7209982e-21   9.5285094e-21   8.9736117e-21   8.1196589e-21   7.0588915e-21   5.8960810e-21   4.7317152e-21   3.6483960e-21   2.7027979e-21   1.9237711e-21   1.3155927e-21   8.6440591e-22   5.4568528e-22   3.3097484e-22   1.9287500e-22   1.0799039e-22   5.8092831e-23   3.0025357e-23   1.4910151e-23   7.1138404e-24   3.2610272e-24   1.4362596e-24   6.0777060e-25   2.4710109e-25   9.6524563e-26   3.6226740e-26   1.3063179e-26   4.5258143e-27   1.5065127e-27   4.8181142e-28   1.4805040e-28   4.3708946e-29   1.2398218e-29   3.3789087e-30   8.8475261e-31   2.2258478e-31   5.3801862e-32   1.2494744e-32   2.7879542e-33   5.9768469e-34   1.2310816e-34   2.4362945e-35   4.6323456e-36   8.4625322e-37   1.4853470e-37   2.5048617e-38   4.0585210e-39   6.3180064e-40   9.4497550e-41   1.3579671e-41   1.8749348e-42
   1.2535616e-41   9.0792248e-41   6.3180064e-40   4.2241524e-39   2.7134843e-38   1.6747241e-37   9.9308735e-37   5.6579597e-36   3.0971374e-35   1.6288808e-34   8.2308819e-34   3.9960568e-33   1.8639968e-32   8.3538539e-32   3.5971357e-31   1.4881784e-30   5.9153626e-30   2.2591027e-29   8.2893180e-29   2.9223340e-28   9.8984938e-28   3.2213403e-27   1.0072385e-26   3.0259116e-26   8.7339036e-26   2.4220816e-25   6.4535304e-25   1.6520918e-24   4.0634901e-24   9.6026801e-24   2.1802884e-23   4.7562387e-23   9.9687698e-23   2.0074638e-22   3.8840257e-22   7.2201249e-22   1.2895422e-21   2.2128636e-21   3.6483960e-21   5.7793307e-21   8.7959221e-21   1.2862146e-20   1.8070650e-20   2.4392838e-20   3.1635823e-20   3.9420683e-20   4.7195150e-20   5.4287368e-20   5.9996841e-20   6.3706852e-20   6.4993820e-20   6.3706852e-20   5.9996841e-20   5.4287368e-20   4.7195150e-20   3.9420683e-20   3.1635823e-20   2.4392838e-20   1.8070650e-20   1.2862146e-20   8.7959221e-21   5.7793307e-21   3.6483960e-21   2.2128636e-21   1.2895422e-21   7.2201249e-22   3.8840257e-22   2.0074638e-22   9.9687698e-23   4.7562387e-23   2.1802884e-23   9.6026801e-24   4.0634901e-24   1.6520918e-24   6.4535304e-25   2.4220816e-25   8.7339036e-26   3.0259116e-26   1.0072385e-26   3.2213403e-27   9.8984938e-28   2.9223340e-28   8.2893180e-29   2.2591027e-29   5.9153626e-30   1.4881784e-30   3.5971357e-31   8.3538539e-32   1.8639968e-32   3.9960568e-33   8.2308819e-34   1.6288808e-34   3.0971374e-35   5.6579597e-36   9.9308735e-37   1.6747241e-37   2.7134843e-38   4.2241524e-39   6.3180064e-40   9.0792248e-41   1.2535616e-41
   8.0525500e-41   5.8322550e-40   4.0585210e-39   2.7134843e-38   1.7430709e-37   1.0757987e-36   6.3793317e-36   3.6345244e-35   1.9895195e-34   1.0463502e-33   5.2873019e-33   2.5669617e-32   1.1973825e-31   5.3662958e-31   2.3107053e-30   9.5596660e-30   3.7998732e-29   1.4511881e-28   5.3248397e-28   1.8772304e-27   6.3585319e-27   2.0693042e-26   6.4702349e-26   1.9437660e-25   5.6104298e-25   1.5558814e-24   4.1455780e-24   1.0612603e-23   2.6102791e-23   6.1685091e-23   1.4005599e-22   3.0552828e-22   6.4036762e-22   1.2895422e-21   2.4949968e-21   4.6380209e-21   8.2836870e-21   1.4214872e-20   2.3436380e-20   3.7124996e-20   5.6502885e-20   8.2623419e-20   1.1608177e-19   1.5669428e-19   2.0322192e-19   2.5323059e-19   3.0317260e-19   3.4873205e-19   3.8540898e-19   4.0924165e-19   4.1750899e-19   4.0924165e-19   3.8540898e-19   3.4873205e-19   3.0317260e-19   2.5323059e-19   2.0322192e-19   1.5669428e-19   1.1608177e-19   8.2623419e-20   5.6502885e-20   3.7124996e-20   2.3436380e-20   1.4214872e-20   8.2836870e-21   4.6380209e-21   2.4949968e-21   1.2895422e-21   6.4036762e-22   3.0552828e-22   1.4005599e-22   6.1685091e-23   2.6102791e-23   1.0612603e-23   4.1455780e-24   1.5558814e-24   5.6104298e-25   1.9437660e-25   6.4702349e-26   2.0693042e-26   6.3585319e-27   1.8772304e-27   5.3248397e-28   1.4511881e-28   3.7998732e-29   9.5596660e-30   2.3107053e-30   5.3662958e-31   1.1973825e-31   2.5669617e-32   5.2873019e-33   1.0463502e-33   1.9895195e-34   3.6345244e-35   6.3793317e-36   1.0757987e-36   1.7430709e-37   2.7134843e-38   4.0585210e-39   5.8322550e-40   8.0525500e-41
   4.9699199e-40   3.5995852e-39   2.5048617e-38   1.6747241e-37   1.0757987e-36   6.6396772e-36   3.9372332e-35   2.2431770e-34   1.2279033e-33   6.4579251e-33   3.2632479e-32   1.5842924e-31   7.3900750e-31   3.3120018e-30   1.4261346e-29   5.9000905e-29   2.3452279e-28   8.9565276e-28   3.2864157e-27   1.1586000e-26   3.9243959e-26   1.2771453e-25   3.9933374e-25   1.1996649e-24   3.4626779e-24   9.6026801e-24   2.5585921e-23   6.5499484e-23   1.6110274e-22   3.8071169e-22   8.6440591e-22   1.8856779e-21   3.9522604e-21   7.9588787e-21   1.5398789e-20   2.8625270e-20   5.1125908e-20   8.7732589e-20   1.4464698e-19   2.2913231e-19   3.4873205e-19   5.0994807e-19   7.1645443e-19   9.6711841e-19   1.2542932e-18   1.5629557e-18   1.8712091e-18   2.1524141e-18   2.3787951e-18   2.5258981e-18   2.5769269e-18   2.5258981e-18   2.3787951e-18   2.1524141e-18   1.8712091e-18   1.5629557e-18   1.2542932e-18   9.6711841e-19   7.1645443e-19   5.0994807e-19   3.4873205e-19   2.2913231e-19   1.4464698e-19   8.7732589e-20   5.1125908e-20   2.8625270e-20   1.5398789e-20   7.9588787e-21   3.9522604e-21   1.8856779e-21   8.6440591e-22   3.8071169e-22   1.6110274e-22   6.5499484e-23   2.5585921e-23   9.6026801e-24   3.4626779e-24   1.1996649e-24   3.9933374e-25   1.2771453e-25   3.9243959e-26   1.1586000e-26   3.2864157e-27   8.9565276e-28   2.3452279e-28   5.9000905e-29   1.4261346e-29   3.3120018e-30   7.3900750e-31   1.5842924e-31   3.2632479e-32   6.4579251e-33   1.2279033e-33   2.2431770e-34   3.9372332e-35   6.6396772e-36   1.0757987e-36   1.6747241e-37   2.5048617e-38   3.5995852e-39   4.9699199e-40
   2.9470911e-39   2.1345024e-38   1.4853470e-37   9.9308735e-37   6.3793317e-36   3.9372332e-35   2.3347228e-34   1.3301717e-33   7.2812902e-33   3.8294568e-32   1.9350591e-31   9.3946266e-31   4.3822084e-30   1.9639695e-29   8.4567733e-29   3.4986690e-28   1.3906865e-27   5.3110922e-27   1.9487973e-26   6.8703319e-26   2.3271104e-25   7.5732881e-25   2.3679918e-24   7.1138404e-24   2.0533183e-23   5.6942516e-23   1.5172085e-22   3.8840257e-22   9.5531629e-22   2.2575664e-21   5.1258061e-21   1.1181811e-20   2.3436380e-20   4.7195150e-20   9.1313041e-20   1.6974498e-19   3.0317260e-19   5.2024986e-19   8.5775479e-19   1.3587627e-18   2.0680135e-18   3.0240743e-18   4.2487453e-18   5.7353228e-18   7.4384696e-18   9.2690971e-18   1.1097339e-17   1.2765192e-17   1.4107900e-17   1.4980406e-17   1.5283073e-17   1.4980406e-17   1.4107900e-17   1.2765192e-17   1.1097339e-17   9.2690971e-18   7.4384696e-18   5.7353228e-18   4.2487453e-18   3.0240743e-18   2.0680135e-18   1.3587627e-18   8.5775479e-19   5.2024986e-19   3.0317260e-19   1.6974498e-19   9.1313041e-20   4.7195150e-20   2.3436380e-20   1.1181811e-20   5.1258061e-21   2.2575664e-21   9.5531629e-22   3.8840257e-22   1.5172085e-22   5.6942516e-23   2.0533183e-23   7.1138404e-24   2.3679918e-24   7.5732881e-25   2.3271104e-25   6.8703319e-26   1.9487973e-26   5.3110922e-27   1.3906865e-27   3.4986690e-28   8.4567733e-29   1.9639695e-29   4.3822084e-30   9.3946266e-31   1.9350591e-31   3.8294568e-32   7.2812902e-33   1.3301717e-33   2.3347228e-34   3.9372332e-35   6.3793317e-36   9.9308735e-37   1.4853470e-37   2.1345024e-38   2.9470911e-39
   1.6790590e-38   1.2160993e-37   8.4625322e-37   5.6579597e-36   3.6345244e-35   2.2431770e-34   1.3301717e-33   7.5784453e-33   4.1484011e-32   2.1817731e-31   1.1024696e-30   5.3524414e-30   2.4966946e-29   1.1189409e-28   4.8181142e-28   1.9933119e-27   7.9232186e-27   3.0259116e-26   1.1102968e-25   3.9142640e-25   1.3258347e-24   4.3147623e-24   1.3491262e-23   4.0529992e-23   1.1698460e-22   3.2442109e-22   8.6440591e-22   2.2128636e-21   5.4427685e-21   1.2862146e-20   2.9203540e-20   6.3706852e-20   1.3352592e-19   2.6888965e-19   5.2024986e-19   9.6711841e-19   1.7273389e-18   2.9641907e-18   4.8872643e-18   7.7420670e-18   1.1783642e-17   1.7231917e-17   2.4211328e-17   3.2683898e-17   4.2391442e-17   5.2826311e-17   6.3248262e-17   7.2756460e-17   8.0411419e-17   8.5385856e-17   8.7111487e-17   8.5385856e-17   8.0411419e-17   7.2756460e-17   6.3248262e-17   5.2826311e-17   4.2391442e-17   3.2683898e-17   2.4211328e-17   1.7231917e-17   1.1783642e-17   7.7420670e-18   4.8872643e-18   2.9641907e-18   1.7273389e-18   9.6711841e-19   5.2024986e-19   2.6888965e-19   1.3352592e-19   6.3706852e-20   2.9203540e-20   1.2862146e-20   5.4427685e-21   2.2128636e-21   8.6440591e-22   3.2442109e-22   1.1698460e-22   4.0529992e-23   1.3491262e-23   4.3147623e-24   1.3258347e-24   3.9142640e-25   1.1102968e-25   3.0259116e-26   7.9232186e-27   1.9933119e-27   4.8181142e-28   1.1189409e-28   2.4966946e-29   5.3524414e-30   1.1024696e-30   2.1817731e-31   4.1484011e-32   7.5784453e-33   1.3301717e-33   2.2431770e-34   3.6345244e-35   5.6579597e-36   8.4625322e-37   1.2160993e-37   1.6790590e-38
   9.1910808e-38   6.6568636e-37   4.6323456e-36   3.0971374e-35   1.9895195e-34   1.2279033e-33   7.2812902e-33   4.1484011e-32   2.2708129e-31   1.1942911e-30   6.0348608e-30   2.9298983e-29   1.3666775e-28   6.1250236e-28   2.6374104e-27   1.0911284e-26   4.3371282e-26   1.6563681e-25   6.0777060e-25   2.1426475e-24   7.2575495e-24   2.3618782e-23   7.3850462e-23   2.2185906e-22   6.4036762e-22   1.7758645e-21   4.7317152e-21   1.2113112e-20   2.9793492e-20   7.0406986e-20   1.5985974e-19   3.4873205e-19   7.3092805e-19   1.4719335e-18   2.8479577e-18   5.2943395e-18   9.4563646e-18   1.6228264e-17   2.6758174e-17   4.2391442e-17   6.4526406e-17   9.4369975e-17   1.3260684e-16   1.7903235e-16   2.3223485e-16   2.8943415e-16   3.4657272e-16   3.9870978e-16   4.4069017e-16   4.6797282e-16   4.7743760e-16   4.6797282e-16   4.4069017e-16   3.9870978e-16   3.4657272e-16   2.8943415e-16   2.3223485e-16   1.7903235e-16   1.3260684e-16   9.4369975e-17   6.4526406e-17   4.2391442e-17   2.6758174e-17   1.6228264e-17   9.4563646e-18   5.2943395e-18   2.8479577e-18   1.4719335e-18   7.3092805e-19   3.4873205e-19   1.5985974e-19   7.0406986e-20   2.9793492e-20   1.2113112e-20   4.7317152e-21   1.7758645e-21   6.4036762e-22   2.2185906e-22   7.3850462e-23   2.3618782e-23   7.2575495e-24   2.1426475e-24   6.0777060e-25   1.6563681e-25   4.3371282e-26   1.0911284e-26   2.6374104e-27   6.1250236e-28   1.3666775e-28   2.9298983e-29   6.0348608e-30   1.1942911e-30   2.2708129e-31   4.1484011e-32   7.2812902e-33   1.2279033e-33   1.9895195e-34   3.0971374e-35   4.6323456e-36   6.6568636e-37   9.1910808e-38
   4.8338751e-37   3.5010515e-36   2.4362945e-35   1.6288808e-34   1.0463502e-33   6.4579251e-33   3.8294568e-32   2.1817731e-31   1.1942911e-30   6.2811481e-30   3.1739209e-29   1.5409246e-28   7.1877817e-28   3.2213403e-27   1.3870961e-26   5.7385836e-26   2.2810305e-25   8.7113548e-25   3.1964545e-24   1.1268850e-23   3.8169709e-23   1.2421852e-22   3.8840257e-22   1.1668260e-21   3.3678939e-21   9.3398320e-21   2.4885607e-20   6.3706852e-20   1.5669428e-19   3.7029670e-19   8.4076975e-19   1.8341554e-18   3.8444009e-18   7.7420670e-18   1.4980406e-17   2.7850421e-17   4.9749050e-17   8.5385856e-17   1.4081144e-16   2.2312210e-16   3.3970360e-16   4.9694574e-16   6.9849792e-16   9.4332710e-16   1.2240301e-15   1.5259640e-15   1.8277122e-15   2.1031560e-15   2.3250123e-15   2.4692268e-15   2.5192629e-15   2.4692268e-15   2.3250123e-15   2.1031560e-15   1.8277122e-15   1.5259640e-15   1.2240301e-15   9.4332710e-16   6.9849792e-16   4.9694574e-16   3.3970360e-16   2.2312210e-16   1.4081144e-16   8.5385856e-17   4.9749050e-17   2.7850421e-17   1.4980406e-17   7.7420670e-18   3.8444009e-18   1.8341554e-18   8.4076975e-19   3.7029670e-19   1.5669428e-19   6.3706852e-20   2.4885607e-20   9.3398320e-21   3.3678939e-21   1.1668260e-21   3.8840257e-22   1.2421852e-22   3.8169709e-23   1.1268850e-23   3.1964545e-24   8.7113548e-25   2.2810305e-25   5.7385836e-26   1.3870961e-26   3.2213403e-27   7.1877817e-28   1.5409246e-28   3.1739209e-29   6.2811481e-30   1.1942911e-30   2.1817731e-31   3.8294568e-32   6.4579251e-33   1.0463502e-33   1.6288808e-34   2.4362945e-35   3.5010515e-36   4.8338751e-37
   2.4426007e-36   1.7691129e-35   1.2310816e-34   8.2308819e-34   5.2873019e-33   3.2632479e-32   1.9350591e-31   1.1024696e-30   6.0348608e-30   3.1739209e-29   1.6038109e-28   7.7864310e-28   3.6320510e-27   1.6277723e-26   7.0091218e-26   2.8997581e-25   1.1526253e-24   4.4019263e-24   1.6151974e-23   5.6942516e-23   1.9287500e-22   6.2768749e-22   1.9626339e-21   5.8960810e-21   1.7018296e-20   4.7195150e-20   1.2574993e-19   3.2191996e-19   7.9180615e-19   1.8712091e-18   4.2487453e-18   9.2690971e-18   1.9429298e-17   3.9131419e-17   7.5726852e-17   1.4081144e-16   2.5159267e-16   4.3195435e-16   7.1262952e-16   1.1297425e-15   1.7210141e-15   2.5192629e-15   3.5435281e-15   4.7891141e-15   6.2188491e-15   7.7584543e-15   9.2987303e-15   1.0706033e-14   1.1840387e-14   1.2578142e-14   1.2834179e-14   1.2578142e-14   1.1840387e-14   1.0706033e-14   9.2987303e-15   7.7584543e-15   6.2188491e-15   4.7891141e-15   3.5435281e-15   2.5192629e-15   1.7210141e-15   1.1297425e-15   7.1262952e-16   4.3195435e-16   2.5159267e-16   1.4081144e-16   7.5726852e-17   3.9131419e-17   1.9429298e-17   9.2690971e-18   4.2487453e-18   1.8712091e-18   7.9180615e-19   3.2191996e-19   1.2574993e-19   4.7195150e-20   1.7018296e-20   5.8960810e-21   1.9626339e-21   6.2768749e-22   1.9287500e-22   5.6942516e-23   1.6151974e-23   4.4019263e-24   1.1526253e-24   2.8997581e-25   7.0091218e-26   1.6277723e-26   3.6320510e-27   7.7864310e-28   1.6038109e-28   3.1739209e-29   6.0348608e-30   1.1024696e-30   1.9350591e-31   3.2632479e-32   5.2873019e-33   8.2308819e-34   1.2310816e-34   1.7691129e-35   2.4426007e-36
   1.1858719e-35   8.5889651e-35   5.9768469e-34   3.9960568e-33   2.5669617e-32   1.5842924e-31   9.3946266e-31   5.3524414e-30   2.9298983e-29   1.5409246e-28   7.7864310e-28   3.7802778e-27   1.7633447e-26   7.9027628e-26   3.4028977e-25   1.4078198e-24   5.5959450e-24   2.1371158e-23   7.8417120e-23   2.7645342e-22   9.3639976e-22   3.0473963e-21   9.5285094e-21   2.8625270e-20   8.2623419e-20   2.2913231e-19   6.1052044e-19   1.5629557e-18   3.8444009e-18   9.0855383e-18   2.0630945e-17   4.5013517e-17   9.4369975e-17   1.9011062e-16   3.6802531e-16   6.8464678e-16   1.2240301e-15   2.1031560e-15   3.4731032e-15   5.5123467e-15   8.4086111e-15   1.2327232e-14   1.7367312e-14   2.3511763e-14   3.0582484e-14   3.8215297e-14   4.5868805e-14   5.2875415e-14   5.8532020e-14   6.2214995e-14   6.3493894e-14   6.2214995e-14   5.8532020e-14   5.2875415e-14   4.5868805e-14   3.8215297e-14   3.0582484e-14   2.3511763e-14   1.7367312e-14   1.2327232e-14   8.4086111e-15   5.5123467e-15   3.4731032e-15   2.1031560e-15   1.2240301e-15   6.8464678e-16   3.6802531e-16   1.9011062e-16   9.4369975e-17   4.5013517e-17   2.0630945e-17   9.0855383e-18   3.8444009e-18   1.5629557e-18   6.1052044e-19   2.2913231e-19   8.2623419e-20   2.8625270e-20   9.5285094e-21   3.0473963e-21   9.3639976e-22   2.7645342e-22   7.8417120e-23   2.1371158e-23   5.5959450e-24   1.4078198e-24   3.4028977e-25   7.9027628e-26   1.7633447e-26   3.7802778e-27   7.7864310e-28   1.5409246e-28   2.9298983e-29   5.3524414e-30   9.3946266e-31   1.5842924e-31   2.5669617e-32   3.9960568e-33   5.9768469e-34   8.5889651e-35   1.1858719e-35
   5.5316064e-35   4.0064003e-34   2.7879542e-33   1.8639968e-32   1.1973825e-31   7.3900750e-31   4.3822084e-30   2.4966946e-29   1.3666775e-28   7.1877817e-28   3.6320510e-27   1.7633447e-26   8.2252807e-26   3.6863150e-25   1.5873123e-24   6.5669024e-24   2.6102791e-23   9.9687698e-23   3.6578377e-22   1.2895422e-21   4.3679235e-21   1.4214872e-20   4.4446711e-20   1.3352592e-19   3.8540898e-19   1.0688337e-18   2.8479577e-18   7.2911653e-18   1.7935275e-17   4.2391442e-17   9.6277224e-17   2.1011930e-16   4.4069017e-16   8.8830044e-16   1.7210141e-15   3.2051511e-15   5.7384215e-15   9.8775798e-15   1.6347282e-14   2.6012552e-14   3.9796622e-14   5.8532020e-14   8.2747919e-14   1.1242039e-13   1.4673935e-13   1.8396639e-13   2.2145960e-13   2.5591435e-13   2.8381428e-13   3.0201762e-13   3.0834540e-13   3.0201762e-13   2.8381428e-13   2.5591435e-13   2.2145960e-13   1.8396639e-13   1.4673935e-13   1.1242039e-13   8.2747919e-14   5.8532020e-14   3.9796622e-14   2.6012552e-14   1.6347282e-14   9.8775798e-15   5.7384215e-15   3.2051511e-15   1.7210141e-15   8.8830044e-16   4.4069017e-16   2.1011930e-16   9.6277224e-17   4.2391442e-17   1.7935275e-17   7.2911653e-18   2.8479577e-18   1.0688337e-18   3.8540898e-19   1.3352592e-19   4.4446711e-20   1.4214872e-20   4.3679235e-21   1.2895422e-21   3.6578377e-22   9.9687698e-23   2.6102791e-23   6.5669024e-24   1.5873123e-24   3.6863150e-25   8.2252807e-26   1.7633447e-26   3.6320510e-27   7.1877817e-28   1.3666775e-28   2.4966946e-29   4.3822084e-30   7.3900750e-31   1.1973825e-31   1.8639968e-32   2.7879542e-33   4.0064003e-34   5.5316064e-35
   2.4790940e-34   1.7955441e-33   1.2494744e-32   8.3538539e-32   5.3662958e-31   3.3120018e-30   1.9639695e-29   1.1189409e-28   6.1250236e-28   3.2213403e-27   1.6277723e-26   7.9027628e-26   3.6863150e-25   1.6520918e-24   7.1138404e-24   2.9430815e-23   1.1698460e-22   4.4676931e-22   1.6393295e-21   5.7793307e-21   1.9575704e-20   6.3706852e-20   1.9919782e-19   5.9843113e-19   1.7273389e-18   4.7904836e-18   1.2765192e-17   3.2683898e-17   8.0411419e-17   1.9011062e-16   4.3195435e-16   9.4332710e-16   1.9803529e-15   3.9971726e-15   7.7584543e-15   1.4484153e-14   2.6012552e-14   4.4947274e-14   7.4728072e-14   1.1954030e-13   1.8396639e-13   2.7230145e-13   3.8752085e-13   5.3000546e-13   6.9628063e-13   8.7815762e-13   1.0627063e-12   1.2333705e-12   1.3722483e-12   1.4631651e-12   1.4948235e-12   1.4631651e-12   1.3722483e-12   1.2333705e-12   1.0627063e-12   8.7815762e-13   6.9628063e-13   5.3000546e-13   3.8752085e-13   2.7230145e-13   1.8396639e-13   1.1954030e-13   7.4728072e-14   4.4947274e-14   2.6012552e-14   1.4484153e-14   7.7584543e-15   3.9971726e-15   1.9803529e-15   9.4332710e-16   4.3195435e-16   1.9011062e-16   8.0411419e-17   3.2683898e-17   1.2765192e-17   4.7904836e-18   1.7273389e-18   5.9843113e-19   1.9919782e-19   6.3706852e-20   1.9575704e-20   5.7793307e-21   1.6393295e-21   4.4676931e-22   1.1698460e-22   2.9430815e-23   7.1138404e-24   1.6520918e-24   3.6863150e-25   7.9027628e-26   1.6277723e-26   3.2213403e-27   6.1250236e-28   1.1189409e-28   1.9639695e-29   3.3120018e-30   5.3662958e-31   8.3538539e-32   1.2494744e-32   1.7955441e-33   2.4790940e-34
   1.0674878e-33   7.7315400e-33   5.3801862e-32   3.5971357e-31   2.3107053e-30   1.4261346e-29   8.4567733e-29   4.8181142e-28   2.6374104e-27   1.3870961e-26   7.0091218e-26   3.4028977e-25   1.5873123e-24   7.1138404e-24   3.0631909e-23   1.2672790e-22   5.0373100e-22   1.9237711e-21   7.0588915e-21   2.4885607e-20   8.4292530e-20   2.7432164e-19   8.5775479e-19   2.5769269e-18   7.4384696e-18   2.0630945e-17   5.4982875e-17   1.4081144e-16   3.4657272e-16   8.1989649e-16   1.8647307e-15   4.0782491e-15   8.5795194e-15   1.7367312e-14   3.3840694e-14   6.3493894e-14   1.1474476e-13   1.9976345e-13   3.3503338e-13   5.4121995e-13   8.4180299e-13   1.2599462e-12   1.8133539e-12   2.5074815e-12   3.3283511e-12   4.2371124e-12   5.1689001e-12   6.0380277e-12   6.7499494e-12   7.2180889e-12   7.3814665e-12   7.2180889e-12   6.7499494e-12   6.0380277e-12   5.1689001e-12   4.2371124e-12   3.3283511e-12   2.5074815e-12   1.8133539e-12   1.2599462e-12   8.4180299e-13   5.4121995e-13   3.3503338e-13   1.9976345e-13   1.1474476e-13   6.3493894e-14   3.3840694e-14   1.7367312e-14   8.5795194e-15   4.0782491e-15   1.8647307e-15   8.1989649e-16   3.4657272e-16   1.4081144e-16   5.4982875e-17   2.0630945e-17   7.4384696e-18   2.5769269e-18   8.5775479e-19   2.7432164e-19   8.4292530e-20   2.4885607e-20   7.0588915e-21   1.9237711e-21   5.0373100e-22   1.2672790e-22   3.0631909e-23   7.1138404e-24   1.5873123e-24   3.4028977e-25   7.0091218e-26   1.3870961e-26   2.6374104e-27   4.8181142e-28   8.4567733e-29   1.4261346e-29   2.3107053e-30   3.5971357e-31   5.3801862e-32   7.7315400e-33   1.0674878e-33
   4.4163257e-33   3.1986312e-32   2.2258478e-31   1.4881784e-30   9.5596660e-30   5.9000905e-29   3.4986690e-28   1.9933119e-27   1.0911284e-26   5.7385836e-26   2.8997581e-25   1.4078198e-24   6.5669024e-24   2.9430815e-23   1.2672790e-22   5.2428865e-22   2.0839964e-21   7.9588787e-21   2.9203540e-20   1.0295523e-19   3.4873205e-19   1.1349284e-18   3.5488134e-18   1.0662158e-17   3.0780126e-17   8.5385856e-17   2.2763286e-16   5.8328852e-16   1.4369029e-15   3.4040808e-15   7.7584543e-15   1.7020387e-14   3.5961095e-14   7.3220747e-14   1.4375856e-13   2.7230145e-13   4.9776162e-13   8.7815762e-13   1.4948235e-12   2.4536709e-12   3.8802704e-12   5.9051844e-12   8.6371792e-12   1.2125361e-11   1.6316720e-11   2.1021408e-11   2.5901324e-11   3.0495214e-11   3.4284134e-11   3.6787008e-11   3.7662480e-11   3.6787008e-11   3.4284134e-11   3.0495214e-11   2.5901324e-11   2.1021408e-11   1.6316720e-11   1.2125361e-11   8.6371792e-12   5.9051844e-12   3.8802704e-12   2.4536709e-12   1.4948235e-12   8.7815762e-13   4.9776162e-13   2.7230145e-13   1.4375856e-13   7.3220747e-14   3.5961095e-14   1.7020387e-14   7.7584543e-15   3.4040808e-15   1.4369029e-15   5.8328852e-16   2.2763286e-16   8.5385856e-17   3.0780126e-17   1.0662158e-17   3.5488134e-18   1.1349284e-18   3.4873205e-19   1.0295523e-19   2.9203540e-20   7.9588787e-21   2.0839964e-21   5.2428865e-22   1.2672790e-22   2.9430815e-23   6.5669024e-24   1.4078198e-24   2.8997581e-25   5.7385836e-26   1.0911284e-26   1.9933119e-27   3.4986690e-28   5.9000905e-29   9.5596660e-30   1.4881784e-30   2.2258478e-31   3.1986312e-32   4.4163257e-33
   1.7554460e-32   1.2714244e-31   8.8475261e-31   5.9153626e-30   3.7998732e-29   2.3452279e-28   1.3906865e-27   7.9232186e-27   4.3371282e-26   2.2810305e-25   1.1526253e-24   5.5959450e-24   2.6102791e-23   1.1698460e-22   5.0373100e-22   2.0839964e-21   8.2836870e-21   3.1635823e-20   1.1608177e-19   4.0924165e-19   1.3862123e-18   4.5114900e-18   1.4107900e-17   4.2391442e-17   1.2240638e-16   3.3970360e-16   9.0627607e-16   2.3250123e-15   5.7384215e-15   1.3634125e-14   3.1207848e-14   6.8880308e-14   1.4673935e-13   3.0201762e-13   6.0102944e-13   1.1570339e-12   2.1547777e-12   3.8802704e-12   6.7499494e-12   1.1326786e-11   1.8303752e-11   2.8431476e-11   4.2372682e-11   6.0485892e-11   8.2574068e-11   1.0767042e-10   1.3395512e-10   1.5888406e-10   1.7955579e-10   1.9325880e-10   1.9806016e-10   1.9325880e-10   1.7955579e-10   1.5888406e-10   1.3395512e-10   1.0767042e-10   8.2574068e-11   6.0485892e-11   4.2372682e-11   2.8431476e-11   1.8303752e-11   1.1326786e-11   6.7499494e-12   3.8802704e-12   2.1547777e-12   1.1570339e-12   6.0102944e-13   3.0201762e-13   1.4673935e-13   6.8880308e-14   3.1207848e-14   1.3634125e-14   5.7384215e-15   2.3250123e-15   9.0627607e-16   3.3970360e-16   1.2240638e-16   4.2391442e-17   1.4107900e-17   4.5114900e-18   1.3862123e-18   4.0924165e-19   1.1608177e-19   3.1635823e-20   8.2836870e-21   2.0839964e-21   5.0373100e-22   1.1698460e-22   2.6102791e-23   5.5959450e-24   1.1526253e-24   2.2810305e-25   4.3371282e-26   7.9232186e-27   1.3906865e-27   2.3452279e-28   3.7998732e-29   5.9153626e-30   8.8475261e-31   1.2714244e-31   1.7554460e-32
   6.7041248e-32   4.8556253e-31   3.3789087e-30   2.2591027e-29   1.4511881e-28   8.9565276e-28   5.3110922e-27   3.0259116e-26   1.6563681e-25   8.7113548e-25   4.4019263e-24   2.1371158e-23   9.9687698e-23   4.4676931e-22   1.9237711e-21   7.9588787e-21   3.1635823e-20   1.2081918e-19   4.4332666e-19   1.5629557e-18   5.2943395e-18   1.7231917e-17   5.3893806e-17   1.6198497e-16   4.6797282e-16   1.2998814e-15   3.4731032e-15   8.9318642e-15   2.2128820e-14   5.2875415e-14   1.2201357e-13   2.7230145e-13   5.8855083e-13   1.2333705e-12   2.5074815e-12   4.9450472e-12   9.4516557e-12   1.7480589e-11   3.1216909e-11   5.3698240e-11   8.8756314e-11   1.4063940e-10   2.1320817e-10   3.0871373e-10   4.2636093e-10   5.6107103e-10   7.0298037e-10   8.3813581e-10   9.5053401e-10   1.0251753e-09   1.0513512e-09   1.0251753e-09   9.5053401e-10   8.3813581e-10   7.0298037e-10   5.6107103e-10   4.2636093e-10   3.0871373e-10   2.1320817e-10   1.4063940e-10   8.8756314e-11   5.3698240e-11   3.1216909e-11   1.7480589e-11   9.4516557e-12   4.9450472e-12   2.5074815e-12   1.2333705e-12   5.8855083e-13   2.7230145e-13   1.2201357e-13   5.2875415e-14   2.2128820e-14   8.9318642e-15   3.4731032e-15   1.2998814e-15   4.6797282e-16   1.6198497e-16   5.3893806e-17   1.7231917e-17   5.2943395e-18   1.5629557e-18   4.4332666e-19   1.2081918e-19   3.1635823e-20   7.9588787e-21   1.9237711e-21   4.4676931e-22   9.9687698e-23   2.1371158e-23   4.4019263e-24   8.7113548e-25   1.6563681e-25   3.0259116e-26   5.3110922e-27   8.9565276e-28   1.4511881e-28   2.2591027e-29   3.3789087e-30   4.8556253e-31   6.7041248e-32
   2.4599423e-31   1.7816730e-30   1.2398218e-29   8.2893180e-29   5.3248397e-28   3.2864157e-27   1.9487973e-26   1.1102968e-25   6.0777060e-25   3.1964545e-24   1.6151974e-23   7.8417120e-23   3.6578377e-22   1.6393295e-21   7.0588915e-21   2.9203540e-20   1.1608177e-19   4.4332666e-19   1.6267433e-18   5.7353228e-18   1.9429298e-17   6.3248262e-17   1.9787457e-16   5.9508750e-16   1.7210141e-15   4.7891141e-15   1.2834179e-14   3.3162228e-14   8.2747919e-14   1.9976345e-13   4.6751343e-13   1.0627063e-12   2.3495784e-12   5.0556982e-12   1.0582317e-11   2.1513290e-11   4.2372682e-11   8.0612952e-11   1.4766535e-10   2.5965264e-10   4.3711521e-10   7.0298037e-10   1.0782029e-09   1.5751614e-09   2.1899506e-09   2.8958220e-09   3.6406184e-09   4.3505874e-09   4.9412586e-09   5.3335755e-09   5.4711633e-09   5.3335755e-09   4.9412586e-09   4.3505874e-09   3.6406184e-09   2.8958220e-09   2.1899506e-09   1.5751614e-09   1.0782029e-09   7.0298037e-10   4.3711521e-10   2.5965264e-10   1.4766535e-10   8.0612952e-11   4.2372682e-11   2.1513290e-11   1.0582317e-11   5.0556982e-12   2.3495784e-12   1.0627063e-12   4.6751343e-13   1.9976345e-13   8.2747919e-14   3.3162228e-14   1.2834179e-14   4.7891141e-15   1.7210141e-15   5.9508750e-16   1.9787457e-16   6.3248262e-17   1.9429298e-17   5.7353228e-18   1.6267433e-18   4.4332666e-19   1.1608177e-19   2.9203540e-20   7.0588915e-21   1.6393295e-21   3.6578377e-22   7.8417120e-23   1.6151974e-23   3.1964545e-24   6.0777060e-25   1.1102968e-25   1.9487973e-26   3.2864157e-27   5.3248397e-28   8.2893180e-29   1.2398218e-29   1.7816730e-30   2.4599423e-31
   8.6723333e-31   6.2811481e-30   4.3708946e-29   2.9223340e-28   1.8772304e-27   1.1586000e-26   6.8703319e-26   3.9142640e-25   2.1426475e-24   1.1268850e-23   5.6942516e-23   2.7645342e-22   1.2895422e-21   5.7793307e-21   2.4885607e-20   1.0295523e-19   4.0924165e-19   1.5629557e-18   5.7353228e-18   2.0222357e-17   6.8517947e-17   2.2312210e-16   6.9849792e-16   2.1031560e-15   6.0950868e-15   1.7020387e-14   4.5868805e-14   1.1954030e-13   3.0201762e-13   7.4169175e-13   1.7747656e-12   4.1448504e-12   9.4516557e-12   2.1021408e-11   4.5485784e-11   9.5414177e-11   1.9325880e-10   3.7648910e-10   7.0298037e-10   1.2545203e-09   2.1350783e-09   3.4600097e-09   5.3335755e-09   7.8156114e-09   1.0883441e-08   1.4400362e-08   1.8104505e-08   2.1629142e-08   2.4557046e-08   2.6499573e-08   2.7180434e-08   2.6499573e-08   2.4557046e-08   2.1629142e-08   1.8104505e-08   1.4400362e-08   1.0883441e-08   7.8156114e-09   5.3335755e-09   3.4600097e-09   2.1350783e-09   1.2545203e-09   7.0298037e-10   3.7648910e-10   1.9325880e-10   9.5414177e-11   4.5485784e-11   2.1021408e-11   9.4516557e-12   4.1448504e-12   1.7747656e-12   7.4169175e-13   3.0201762e-13   1.1954030e-13   4.5868805e-14   1.7020387e-14   6.0950868e-15   2.1031560e-15   6.9849792e-16   2.2312210e-16   6.8517947e-17   2.0222357e-17   5.7353228e-18   1.5629557e-18   4.0924165e-19   1.0295523e-19   2.4885607e-20   5.7793307e-21   1.2895422e-21   2.7645342e-22   5.6942516e-23   1.1268850e-23   2.1426475e-24   3.9142640e-25   6.8703319e-26   1.1586000e-26   1.8772304e-27   2.9223340e-28   4.3708946e-29   6.2811481e-30   8.6723333e-31
   2.9374821e-30   2.1275428e-29   1.4805040e-28   9.8984938e-28   6.3585319e-27   3.9243959e-26   2.3271104e-25   1.3258347e-24   7.2575495e-24   3.8169709e-23   1.9287500e-22   9.3639976e-22   4.3679235e-21   1.9575704e-20   8.4292530e-20   3.4873205e-19   1.3862123e-18   5.2943395e-18   1.9429298e-17   6.8517947e-17   2.3223485e-16   7.5676461e-16   2.3721211e-15   7.1587143e-15   2.0827625e-14   5.8532020e-14   1.5930170e-13   4.2119541e-13   1.0855247e-12   2.7351368e-12   6.7499494e-12   1.6316720e-11   3.8559408e-11   8.8756314e-11   1.9806016e-10   4.2636093e-10   8.8138535e-10   1.7430922e-09   3.2883945e-09   5.9056226e-09   1.0082928e-08   1.6353626e-08   2.5188292e-08   3.6840083e-08   5.1173417e-08   6.7528053e-08   8.4679040e-08   1.0093832e-07   1.1440524e-07   1.2332182e-07   1.2644387e-07   1.2332182e-07   1.1440524e-07   1.0093832e-07   8.4679040e-08   6.7528053e-08   5.1173417e-08   3.6840083e-08   2.5188292e-08   1.6353626e-08   1.0082928e-08   5.9056226e-09   3.2883945e-09   1.7430922e-09   8.8138535e-10   4.2636093e-10   1.9806016e-10   8.8756314e-11   3.8559408e-11   1.6316720e-11   6.7499494e-12   2.7351368e-12   1.0855247e-12   4.2119541e-13   1.5930170e-13   5.8532020e-14   2.0827625e-14   7.1587143e-15   2.3721211e-15   7.5676461e-16   2.3223485e-16   6.8517947e-17   1.9429298e-17   5.2943395e-18   1.3862123e-18   3.4873205e-19   8.4292530e-20   1.9575704e-20   4.3679235e-21   9.3639976e-22   1.9287500e-22   3.8169709e-23   7.2575495e-24   1.3258347e-24   2.3271104e-25   3.9243959e-26   6.3585319e-27   9.8984938e-28   1.4805040e-28   2.1275428e-29   2.9374821e-30
   9.5596660e-30   6.9238204e-29   4.8181142e-28   3.2213403e-27   2.0693042e-26   1.2771453e-25   7.5732881e-25   4.3147623e-24   2.3618782e-23   1.2421852e-22   6.2768749e-22   3.0473963e-21   1.4214872e-20   6.3706852e-20   2.7432164e-19   1.1349284e-18   4.5114900e-18   1.7231917e-17   6.3248262e-17   2.2312210e-16   7.5676461e-16   2.4692268e-15   7.7584543e-15   2.3511763e-14   6.8880308e-14   1.9568969e-13   5.4121995e-13   1.4631651e-12   3.8802704e-12   1.0114191e-11   2.5901324e-11   6.4975812e-11   1.5888406e-10   3.7648910e-10   8.5948527e-10   1.8807889e-09   3.9294296e-09   7.8156114e-09   1.4771466e-08   2.6499573e-08   4.5102134e-08   7.2823954e-08   1.1157696e-07   1.6228676e-07   2.2419691e-07   2.9434711e-07   3.6746281e-07   4.3642278e-07   4.9331355e-07   5.3087986e-07   5.4401536e-07   5.3087986e-07   4.9331355e-07   4.3642278e-07   3.6746281e-07   2.9434711e-07   2.2419691e-07   1.6228676e-07   1.1157696e-07   7.2823954e-08   4.5102134e-08   2.6499573e-08   1.4771466e-08   7.8156114e-09   3.9294296e-09   1.8807889e-09   8.5948527e-10   3.7648910e-10   1.5888406e-10   6.4975812e-11   2.5901324e-11   1.0114191e-11   3.8802704e-12   1.4631651e-12   5.4121995e-13   1.9568969e-13   6.8880308e-14   2.3511763e-14   7.7584543e-15   2.4692268e-15   7.5676461e-16   2.2312210e-16   6.3248262e-17   1.7231917e-17   4.5114900e-18   1.1349284e-18   2.7432164e-19   6.3706852e-20   1.4214872e-20   3.0473963e-21   6.2768749e-22   1.2421852e-22   2.3618782e-23   4.3147623e-24   7.5732881e-25   1.2771453e-25   2.0693042e-26   3.2213403e-27   4.8181142e-28   6.9238204e-29   9.5596660e-30
   2.9890861e-29   2.1649183e-28   1.5065127e-27   1.0072385e-26   6.4702349e-26   3.9933374e-25   2.3679918e-24   1.3491262e-23   7.3850462e-23   3.8840257e-22   1.9626339e-21   9.5285094e-21   4.4446711e-20   1.9919782e-19   8.5775479e-19   3.5488134e-18   1.4107900e-17   5.3893806e-17   1.9787457e-16   6.9849792e-16   2.3721211e-15   7.7584543e-15   2.4481687e-14   7.4728072e-14   2.2145960e-13   6.4010851e-13   1.8133539e-12   5.0556982e-12   1.3901380e-11   3.7662480e-11   1.0013533e-10   2.5965264e-10   6.5202904e-10   1.5751614e-09   3.6406184e-09   8.0172684e-09   1.6774863e-08   3.3291285e-08   6.2613652e-08   1.1157696e-07   1.8842518e-07   3.0170534e-07   4.5836092e-07   6.6123621e-07   9.0654256e-07   1.1820936e-06   1.4671375e-06   1.7343139e-06   1.9536801e-06   2.0980650e-06   2.1484684e-06   2.0980650e-06   1.9536801e-06   1.7343139e-06   1.4671375e-06   1.1820936e-06   9.0654256e-07   6.6123621e-07   4.5836092e-07   3.0170534e-07   1.8842518e-07   1.1157696e-07   6.2613652e-08   3.3291285e-08   1.6774863e-08   8.0172684e-09   3.6406184e-09   1.5751614e-09   6.5202904e-10   2.5965264e-10   1.0013533e-10   3.7662480e-11   1.3901380e-11   5.0556982e-12   1.8133539e-12   6.4010851e-13   2.2145960e-13   7.4728072e-14   2.4481687e-14   7.7584543e-15   2.3721211e-15   6.9849792e-16   1.9787457e-16   5.3893806e-17   1.4107900e-17   3.5488134e-18   8.5775479e-19   1.9919782e-19   4.4446711e-20   9.5285094e-21   1.9626339e-21   3.8840257e-22   7.3850462e-23   1.3491262e-23   2.3679918e-24   3.9933374e-25   6.4702349e-26   1.0072385e-26   1.5065127e-27   2.1649183e-28   2.9890861e-29
   8.9797110e-29   6.5037739e-28   4.5258143e-27   3.0259116e-26   1.9437660e-25   1.1996649e-24   7.1138404e-24   4.0529992e-23   2.2185906e-22   1.1668260e-21   5.8960810e-21   2.8625270e-20   1.3352592e-19   5.9843113e-19   2.5769269e-18   1.0662158e-17   4.2391442e-17   1.6198497e-16   5.9508750e-16   2.1031560e-15   7.1587143e-15   2.3511763e-14   7.4728072e-14   2.3079375e-13   6.9628063e-13   2.0636732e-12   6.0380277e-12   1.7480589e-11   5.0006389e-11   1.4063940e-10   3.8596530e-10   1.0251753e-09   2.6159348e-09   6.3746212e-09   1.4771466e-08   3.2458465e-08   6.7528053e-08   1.3292393e-07   2.4755965e-07   4.3642278e-07   7.2880495e-07   1.1539849e-06   1.7343139e-06   2.4766474e-06   3.3641273e-06   4.3510020e-06   5.3630266e-06   6.3048551e-06   7.0739265e-06   7.5782522e-06   7.7539795e-06   7.5782522e-06   7.0739265e-06   6.3048551e-06   5.3630266e-06   4.3510020e-06   3.3641273e-06   2.4766474e-06   1.7343139e-06   1.1539849e-06   7.2880495e-07   4.3642278e-07   2.4755965e-07   1.3292393e-07   6.7528053e-08   3.2458465e-08   1.4771466e-08   6.3746212e-09   2.6159348e-09   1.0251753e-09   3.8596530e-10   1.4063940e-10   5.0006389e-11   1.7480589e-11   6.0380277e-12   2.0636732e-12   6.9628063e-13   2.3079375e-13   7.4728072e-14   2.3511763e-14   7.1587143e-15   2.1031560e-15   5.9508750e-16   1.6198497e-16   4.2391442e-17   1.0662158e-17   2.5769269e-18   5.9843113e-19   1.3352592e-19   2.8625270e-20   5.8960810e-21   1.1668260e-21   2.2185906e-22   4.0529992e-23   7.1138404e-24   1.1996649e-24   1.9437660e-25   3.0259116e-26   4.5258143e-27   6.5037739e-28   8.9797110e-29
   2.5918777e-28   1.8772304e-27   1.3063179e-26   8.7339036e-26   5.6104298e-25   3.4626779e-24   2.0533183e-23   1.1698460e-22   6.4036762e-22   3.3678939e-21   1.7018296e-20   8.2623419e-20   3.8540898e-19   1.7273389e-18   7.4384696e-18   3.0780126e-17   1.2240638e-16   4.6797282e-16   1.7210141e-15   6.0950868e-15   2.0827625e-14   6.8880308e-14   2.2145960e-13   6.9628063e-13   2.1547777e-12   6.6009494e-12   2.0072107e-11   6.0485892e-11   1.7955579e-10   5.2053168e-10   1.4600012e-09   3.9294296e-09   1.0082928e-08   2.4557046e-08   5.6607968e-08   1.2332182e-07   2.5376532e-07   4.9331355e-07   9.0654256e-07   1.5763169e-06   2.5965368e-06   4.0569345e-06   6.0205078e-06   8.4972218e-06   1.1420489e-05   1.4634324e-05   1.7897954e-05   2.0910925e-05   2.3356179e-05   2.4953038e-05   2.5508285e-05   2.4953038e-05   2.3356179e-05   2.0910925e-05   1.7897954e-05   1.4634324e-05   1.1420489e-05   8.4972218e-06   6.0205078e-06   4.0569345e-06   2.5965368e-06   1.5763169e-06   9.0654256e-07   4.9331355e-07   2.5376532e-07   1.2332182e-07   5.6607968e-08   2.4557046e-08   1.0082928e-08   3.9294296e-09   1.4600012e-09   5.2053168e-10   1.7955579e-10   6.0485892e-11   2.0072107e-11   6.6009494e-12   2.1547777e-12   6.9628063e-13   2.2145960e-13   6.8880308e-14   2.0827625e-14   6.0950868e-15   1.7210141e-15   4.6797282e-16   1.2240638e-16   3.0780126e-17   7.4384696e-18   1.7273389e-18   3.8540898e-19   8.2623419e-20   1.7018296e-20   3.3678939e-21   6.4036762e-22   1.1698460e-22   2.0533183e-23   3.4626779e-24   5.6104298e-25   8.7339036e-26   1.3063179e-26   1.8772304e-27   2.5918777e-28
   7.1877817e-28   5.2059256e-27   3.6226740e-26   2.4220816e-25   1.5558814e-24   9.6026801e-24   5.6942516e-23   3.2442109e-22   1.7758645e-21   9.3398320e-21   4.7195150e-20   2.2913231e-19   1.0688337e-18   4.7904836e-18   2.0630945e-17   8.5385856e-17   3.3970360e-16   1.2998814e-15   4.7891141e-15   1.7020387e-14   5.8532020e-14   1.9568969e-13   6.4010851e-13   2.0636732e-12   6.6009494e-12   2.1021408e-11   6.6547390e-11   2.0803166e-10   6.3589056e-10   1.8807889e-09   5.3335755e-09   1.4400362e-08   3.6840083e-08   8.9040136e-08   2.0300911e-07   4.3642278e-07   8.8486702e-07   1.6934222e-06   3.0623728e-06   5.2401681e-06   8.4972218e-06   1.3077813e-05   1.9134127e-05   2.6654635e-05   3.5405462e-05   4.4905059e-05   5.4447502e-05   6.3178829e-05   7.0216797e-05   7.4791762e-05   7.6378839e-05   7.4791762e-05   7.0216797e-05   6.3178829e-05   5.4447502e-05   4.4905059e-05   3.5405462e-05   2.6654635e-05   1.9134127e-05   1.3077813e-05   8.4972218e-06   5.2401681e-06   3.0623728e-06   1.6934222e-06   8.8486702e-07   4.3642278e-07   2.0300911e-07   8.9040136e-08   3.6840083e-08   1.4400362e-08   5.3335755e-09   1.8807889e-09   6.3589056e-10   2.0803166e-10   6.6547390e-11   2.1021408e-11   6.6009494e-12   2.0636732e-12   6.4010851e-13   1.9568969e-13   5.8532020e-14   1.7020387e-14   4.7891141e-15   1.2998814e-15   3.3970360e-16   8.5385856e-17   2.0630945e-17   4.7904836e-18   1.0688337e-18   2.2913231e-19   4.7195150e-20   9.3398320e-21   1.7758645e-21   3.2442109e-22   5.6942516e-23   9.6026801e-24   1.5558814e-24   2.4220816e-25   3.6226740e-26   5.2059256e-27   7.1877817e-28
   1.9151530e-27   1.3870961e-26   9.6524563e-26   6.4535304e-25   4.1455780e-24   2.5585921e-23   1.5172085e-22   8.6440591e-22   4.7317152e-21   2.4885607e-20   1.2574993e-19   6.1052044e-19   2.8479577e-18   1.2765192e-17   5.4982875e-17   2.2763286e-16   9.0627607e-16   3.4731032e-15   1.2834179e-14   4.5868805e-14   1.5930170e-13   5.4121995e-13   1.8133539e-12   6.0380277e-12   2.0072107e-11   6.6547390e-11   2.1851623e-10   7.0298037e-10   2.1899506e-09   6.5390957e-09   1.8570635e-08   4.9897619e-08   1.2644387e-07   3.0170534e-07   6.7752882e-07   1.4324144e-06   2.8535270e-06   5.3630266e-06   9.5237551e-06   1.6006893e-05   2.5508285e-05   3.8612277e-05   5.5620162e-05   7.6378839e-05   1.0015652e-04   1.2561029e-04   1.5087331e-04   1.7376193e-04   1.9207271e-04   2.0391480e-04   2.0801230e-04   2.0391480e-04   1.9207271e-04   1.7376193e-04   1.5087331e-04   1.2561029e-04   1.0015652e-04   7.6378839e-05   5.5620162e-05   3.8612277e-05   2.5508285e-05   1.6006893e-05   9.5237551e-06   5.3630266e-06   2.8535270e-06   1.4324144e-06   6.7752882e-07   3.0170534e-07   1.2644387e-07   4.9897619e-08   1.8570635e-08   6.5390957e-09   2.1899506e-09   7.0298037e-10   2.1851623e-10   6.6547390e-11   2.0072107e-11   6.0380277e-12   1.8133539e-12   5.4121995e-13   1.5930170e-13   4.5868805e-14   1.2834179e-14   3.4731032e-15   9.0627607e-16   2.2763286e-16   5.4982875e-17   1.2765192e-17   2.8479577e-18   6.1052044e-19   1.2574993e-19   2.4885607e-20   4.7317152e-21   8.6440591e-22   1.5172085e-22   2.5585921e-23   4.1455780e-24   6.4535304e-25   9.6524563e-26   1.3870961e-26   1.9151530e-27
   4.9027561e-27   3.5509402e-26   2.4710109e-25   1.6520918e-24   1.0612603e-23   6.5499484e-23   3.8840257e-22   2.2128636e-21   1.2113112e-20   6.3706852e-20   3.2191996e-19   1.5629557e-18   7.2911653e-18   3.2683898e-17   1.4081144e-16   5.8328852e-16   2.3250123e-15   8.9318642e-15   3.3162228e-14   1.1954030e-13   4.2119541e-13   1.4631651e-12   5.0556982e-12   1.7480589e-11   6.0485892e-11   2.0803166e-10   7.0298037e-10   2.3039912e-09   7.2405584e-09   2.1629142e-08   6.1055553e-08   1.6228676e-07   4.0543645e-07   9.5146522e-07   2.0980650e-06   4.3510020e-06   8.4972218e-06   1.5652540e-05   2.7246225e-05   4.4905059e-05   7.0216797e-05   1.0438708e-04   1.4784581e-04   1.9989322e-04   2.5848689e-04   3.2025125e-04   3.8074427e-04   4.3495688e-04   4.7796554e-04   5.0562344e-04   5.1516610e-04   5.0562344e-04   4.7796554e-04   4.3495688e-04   3.8074427e-04   3.2025125e-04   2.5848689e-04   1.9989322e-04   1.4784581e-04   1.0438708e-04   7.0216797e-05   4.4905059e-05   2.7246225e-05   1.5652540e-05   8.4972218e-06   4.3510020e-06   2.0980650e-06   9.5146522e-07   4.0543645e-07   1.6228676e-07   6.1055553e-08   2.1629142e-08   7.2405584e-09   2.3039912e-09   7.0298037e-10   2.0803166e-10   6.0485892e-11   1.7480589e-11   5.0556982e-12   1.4631651e-12   4.2119541e-13   1.1954030e-13   3.3162228e-14   8.9318642e-15   2.3250123e-15   5.8328852e-16   1.4081144e-16   3.2683898e-17   7.2911653e-18   1.5629557e-18   3.2191996e-19   6.3706852e-20   1.2113112e-20   2.2128636e-21   3.8840257e-22   6.5499484e-23   1.0612603e-23   1.6520918e-24   2.4710109e-25   3.5509402e-26   4.9027561e-27
   1.2058834e-26   8.7339036e-26   6.0777060e-25   4.0634901e-24   2.6102791e-23   1.6110274e-22   9.5531629e-22   5.4427685e-21   2.9793492e-20   1.5669428e-19   7.9180615e-19   3.8444009e-18   1.7935275e-17   8.0411419e-17   3.4657272e-16   1.4369029e-15   5.7384215e-15   2.2128820e-14   8.2747919e-14   3.0201762e-13   1.0855247e-12   3.8802704e-12   1.3901380e-11   5.0006389e-11   1.7955579e-10   6.3589056e-10   2.1899506e-09   7.2405584e-09   2.2756144e-08   6.7528053e-08   1.8842518e-07   4.9331355e-07   1.2108719e-06   2.7870470e-06   6.0205078e-06   1.2222024e-05   2.3356179e-05   4.2096419e-05   7.1711321e-05   1.1571724e-04   1.7728717e-04   2.5848689e-04   3.5948970e-04   4.7796554e-04   6.0882745e-04   7.4444649e-04   8.7534076e-04   9.9123788e-04   1.0823353e-03   1.1405515e-03   1.1605740e-03   1.1405515e-03   1.0823353e-03   9.9123788e-04   8.7534076e-04   7.4444649e-04   6.0882745e-04   4.7796554e-04   3.5948970e-04   2.5848689e-04   1.7728717e-04   1.1571724e-04   7.1711321e-05   4.2096419e-05   2.3356179e-05   1.2222024e-05   6.0205078e-06   2.7870470e-06   1.2108719e-06   4.9331355e-07   1.8842518e-07   6.7528053e-08   2.2756144e-08   7.2405584e-09   2.1899506e-09   6.3589056e-10   1.7955579e-10   5.0006389e-11   1.3901380e-11   3.8802704e-12   1.0855247e-12   3.0201762e-13   8.2747919e-14   2.2128820e-14   5.7384215e-15   1.4369029e-15   3.4657272e-16   8.0411419e-17   1.7935275e-17   3.8444009e-18   7.9180615e-19   1.5669428e-19   2.9793492e-20   5.4427685e-21   9.5531629e-22   1.6110274e-22   2.6102791e-23   4.0634901e-24   6.0777060e-25   8.7339036e-26   1.2058834e-26
   2.8496963e-26   2.0639618e-25   1.4362596e-24   9.6026801e-24   6.1685091e-23   3.8071169e-22   2.2575664e-21   1.2862146e-20   7.0406986e-20   3.7029670e-19   1.8712091e-18   9.0855383e-18   4.2391442e-17   1.9011062e-16   8.1989649e-16   3.4040808e-15   1.3634125e-14   5.2875415e-14   1.9976345e-13   7.4169175e-13   2.7351368e-12   1.0114191e-11   3.7662480e-11   1.4063940e-10   5.2053168e-10   1.8807889e-09   6.5390957e-09   2.1629142e-08   6.7528053e-08   1.9802827e-07   5.4401536e-07   1.3984950e-06   3.3641273e-06   7.5782522e-06   1.6006893e-05   3.1755070e-05   5.9284614e-05   1.0438708e-04   1.7376193e-04   2.7412373e-04   4.1090147e-04   5.8675433e-04   8.0024498e-04   1.0450267e-03   1.3097994e-03   1.5791080e-03   1.8348621e-03   2.0583122e-03   2.2321583e-03   2.3424864e-03   2.3802990e-03   2.3424864e-03   2.2321583e-03   2.0583122e-03   1.8348621e-03   1.5791080e-03   1.3097994e-03   1.0450267e-03   8.0024498e-04   5.8675433e-04   4.1090147e-04   2.7412373e-04   1.7376193e-04   1.0438708e-04   5.9284614e-05   3.1755070e-05   1.6006893e-05   7.5782522e-06   3.3641273e-06   1.3984950e-06   5.4401536e-07   1.9802827e-07   6.7528053e-08   2.1629142e-08   6.5390957e-09   1.8807889e-09   5.2053168e-10   1.4063940e-10   3.7662480e-11   1.0114191e-11   2.7351368e-12   7.4169175e-13   1.9976345e-13   5.2875415e-14   1.3634125e-14   3.4040808e-15   8.1989649e-16   1.9011062e-16   4.2391442e-17   9.0855383e-18   1.8712091e-18   3.7029670e-19   7.0406986e-20   1.2862146e-20   2.2575664e-21   3.8071169e-22   6.1685091e-23   9.6026801e-24   1.4362596e-24   2.0639618e-25   2.8496963e-26
   6.4702349e-26   4.6862249e-25   3.2610272e-24   2.1802884e-23   1.4005599e-22   8.6440591e-22   5.1258061e-21   2.9203540e-20   1.5985974e-19   8.4076975e-19   4.2487453e-18   2.0630945e-17   9.6277224e-17   4.3195435e-16   1.8647307e-15   7.7584543e-15   3.1207848e-14   1.2201357e-13   4.6751343e-13   1.7747656e-12   6.7499494e-12   2.5901324e-11   1.0013533e-10   3.8596530e-10   1.4600012e-09   5.3335755e-09   1.8570635e-08   6.1055553e-08   1.8842518e-07   5.4401536e-07   1.4671375e-06   3.6947593e-06   8.6935552e-06   1.9134127e-05   3.9456458e-05   7.6378839e-05   1.3910386e-04   2.3893390e-04   3.8808466e-04   5.9769728e-04   8.7534076e-04   1.2225506e-03   1.6330415e-03   2.0921036e-03   2.5773898e-03   3.0609479e-03   3.5120785e-03   3.9004948e-03   4.1993069e-03   4.3875030e-03   4.4517556e-03   4.3875030e-03   4.1993069e-03   3.9004948e-03   3.5120785e-03   3.0609479e-03   2.5773898e-03   2.0921036e-03   1.6330415e-03   1.2225506e-03   8.7534076e-04   5.9769728e-04   3.8808466e-04   2.3893390e-04   1.3910386e-04   7.6378839e-05   3.9456458e-05   1.9134127e-05   8.6935552e-06   3.6947593e-06   1.4671375e-06   5.4401536e-07   1.8842518e-07   6.1055553e-08   1.8570635e-08   5.3335755e-09   1.4600012e-09   3.8596530e-10   1.0013533e-10   2.5901324e-11   6.7499494e-12   1.7747656e-12   4.6751343e-13   1.2201357e-13   3.1207848e-14   7.7584543e-15   1.8647307e-15   4.3195435e-16   9.6277224e-17   2.0630945e-17   4.2487453e-18   8.4076975e-19   1.5985974e-19   2.9203540e-20   5.1258061e-21   8.6440591e-22   1.4005599e-22   2.1802884e-23   3.2610272e-24   4.6862249e-25   6.4702349e-26
   1.4114638e-25   1.0222870e-24   7.1138404e-24   4.7562387e-23   3.0552828e-22   1.8856779e-21   1.1181811e-20   6.3706852e-20   3.4873205e-19   1.8341554e-18   9.2690971e-18   4.5013517e-17   2.1011930e-16   9.4332710e-16   4.0782491e-15   1.7020387e-14   6.8880308e-14   2.7230145e-13   1.0627063e-12   4.1448504e-12   1.6316720e-11   6.4975812e-11   2.5965264e-10   1.0251753e-09   3.9294296e-09   1.4400362e-08   4.9897619e-08   1.6228676e-07   4.9331355e-07   1.3984950e-06   3.6947593e-06   9.0994903e-06   2.0910925e-05   4.4905059e-05   9.0280650e-05   1.7030280e-04   3.0216469e-04   5.0562344e-04   8.0024498e-04   1.2015693e-03   1.7170000e-03   2.3424864e-03   3.0609479e-03   3.8429056e-03   4.6491581e-03   5.4348222e-03   6.1538491e-03   6.7632326e-03   7.2264222e-03   7.5157832e-03   7.6141713e-03   7.5157832e-03   7.2264222e-03   6.7632326e-03   6.1538491e-03   5.4348222e-03   4.6491581e-03   3.8429056e-03   3.0609479e-03   2.3424864e-03   1.7170000e-03   1.2015693e-03   8.0024498e-04   5.0562344e-04   3.0216469e-04   1.7030280e-04   9.0280650e-05   4.4905059e-05   2.0910925e-05   9.0994903e-06   3.6947593e-06   1.3984950e-06   4.9331355e-07   1.6228676e-07   4.9897619e-08   1.4400362e-08   3.9294296e-09   1.0251753e-09   2.5965264e-10   6.4975812e-11   1.6316720e-11   4.1448504e-12   1.0627063e-12   2.7230145e-13   6.8880308e-14   1.7020387e-14   4.0782491e-15   9.4332710e-16   2.1011930e-16   4.5013517e-17   9.2690971e-18   1.8341554e-18   3.4873205e-19   6.3706852e-20   1.1181811e-20   1.8856779e-21   3.0552828e-22   4.7562387e-23   7.1138404e-24   1.0222870e-24   1.4114638e-25
   2.9583371e-25   2.1426475e-24   1.4910151e-23   9.9687698e-23   6.4036762e-22   3.9522604e-21   2.3436380e-20   1.3352592e-19   7.3092805e-19   3.8444009e-18   1.9429298e-17   9.4369975e-17   4.4069017e-16   1.9803529e-15   8.5795194e-15   3.5961095e-14   1.4673935e-13   5.8855083e-13   2.3495784e-12   9.4516557e-12   3.8559408e-11   1.5888406e-10   6.5202904e-10   2.6159348e-09   1.0082928e-08   3.6840083e-08   1.2644387e-07   4.0543645e-07   1.2108719e-06   3.3641273e-06   8.6935552e-06   2.0910925e-05   4.6876190e-05   9.8102760e-05   1.9207271e-04   3.5265363e-04   6.0882745e-04   9.9123788e-04   1.5267599e-03   2.2321583e-03   3.1085123e-03   4.1380756e-03   5.2845372e-03   6.4965627e-03   7.7135337e-03   8.8719618e-03   9.9112432e-03   1.0778003e-02   1.1428915e-02   1.1832295e-02   1.1968904e-02   1.1832295e-02   1.1428915e-02   1.0778003e-02   9.9112432e-03   8.8719618e-03   7.7135337e-03   6.4965627e-03   5.2845372e-03   4.1380756e-03   3.1085123e-03   2.2321583e-03   1.5267599e-03   9.9123788e-04   6.0882745e-04   3.5265363e-04   1.9207271e-04   9.8102760e-05   4.6876190e-05   2.0910925e-05   8.6935552e-06   3.3641273e-06   1.2108719e-06   4.0543645e-07   1.2644387e-07   3.6840083e-08   1.0082928e-08   2.6159348e-09   6.5202904e-10   1.5888406e-10   3.8559408e-11   9.4516557e-12   2.3495784e-12   5.8855083e-13   1.4673935e-13   3.5961095e-14   8.5795194e-15   1.9803529e-15   4.4069017e-16   9.4369975e-17   1.9429298e-17   3.8444009e-18   7.3092805e-19   1.3352592e-19   2.3436380e-20   3.9522604e-21   6.4036762e-22   9.9687698e-23   1.4910151e-23   2.1426475e-24   2.9583371e-25
   5.9573594e-25   4.3147623e-24   3.0025357e-23   2.0074638e-22   1.2895422e-21   7.9588787e-21   4.7195150e-20   2.6888965e-19   1.4719335e-18   7.7420670e-18   3.9131419e-17   1.9011062e-16   8.8830044e-16   3.9971726e-15   1.7367312e-14   7.3220747e-14   3.0201762e-13   1.2333705e-12   5.0556982e-12   2.1021408e-11   8.8756314e-11   3.7648910e-10   1.5751614e-09   6.3746212e-09   2.4557046e-08   8.9040136e-08   3.0170534e-07   9.5146522e-07   2.7870470e-06   7.5782522e-06   1.9134127e-05   4.4905059e-05   9.8102760e-05   1.9989322e-04   3.8074427e-04   6.7970034e-04   1.1405515e-03   1.8047474e-03   2.7022715e-03   3.8429056e-03   5.2106569e-03   6.7632326e-03   8.4366916e-03   1.0153625e-02   1.1832295e-02   1.3394417e-02   1.4770376e-02   1.5901937e-02   1.6743297e-02   1.7261440e-02   1.7436387e-02   1.7261440e-02   1.6743297e-02   1.5901937e-02   1.4770376e-02   1.3394417e-02   1.1832295e-02   1.0153625e-02   8.4366916e-03   6.7632326e-03   5.2106569e-03   3.8429056e-03   2.7022715e-03   1.8047474e-03   1.1405515e-03   6.7970034e-04   3.8074427e-04   1.9989322e-04   9.8102760e-05   4.4905059e-05   1.9134127e-05   7.5782522e-06   2.7870470e-06   9.5146522e-07   3.0170534e-07   8.9040136e-08   2.4557046e-08   6.3746212e-09   1.5751614e-09   3.7648910e-10   8.8756314e-11   2.1021408e-11   5.0556982e-12   1.2333705e-12   3.0201762e-13   7.3220747e-14   1.7367312e-14   3.9971726e-15   8.8830044e-16   1.9011062e-16   3.9131419e-17   7.7420670e-18   1.4719335e-18   2.6888965e-19   4.7195150e-20   7.9588787e-21   1.2895422e-21   2.0074638e-22   3.0025357e-23   4.3147623e-24   5.9573594e-25
   1.1526253e-24   8.3481690e-24   5.8092831e-23   3.8840257e-22   2.4949968e-21   1.5398789e-20   9.1313041e-20   5.2024986e-19   2.8479577e-18   1.4980406e-17   7.5726852e-17   3.6802531e-16   1.7210141e-15   7.7584543e-15   3.3840694e-14   1.4375856e-13   6.0102944e-13   2.5074815e-12   1.0582317e-11   4.5485784e-11   1.9806016e-10   8.5948527e-10   3.6406184e-09   1.4771466e-08   5.6607968e-08   2.0300911e-07   6.7752882e-07   2.0980650e-06   6.0205078e-06   1.6006893e-05   3.9456458e-05   9.0280650e-05   1.9207271e-04   3.8074427e-04   7.0495416e-04   1.2225506e-03   1.9921585e-03   3.0609479e-03   4.4517556e-03   6.1538491e-03   8.1208087e-03   1.0276391e-02   1.2526119e-02   1.4770376e-02   1.6914897e-02   1.8876516e-02   2.0584543e-02   2.1979866e-02   2.3014155e-02   2.3650492e-02   2.3865319e-02   2.3650492e-02   2.3014155e-02   2.1979866e-02   2.0584543e-02   1.8876516e-02   1.6914897e-02   1.4770376e-02   1.2526119e-02   1.0276391e-02   8.1208087e-03   6.1538491e-03   4.4517556e-03   3.0609479e-03   1.9921585e-03   1.2225506e-03   7.0495416e-04   3.8074427e-04   1.9207271e-04   9.0280650e-05   3.9456458e-05   1.6006893e-05   6.0205078e-06   2.0980650e-06   6.7752882e-07   2.0300911e-07   5.6607968e-08   1.4771466e-08   3.6406184e-09   8.5948527e-10   1.9806016e-10   4.5485784e-11   1.0582317e-11   2.5074815e-12   6.0102944e-13   1.4375856e-13   3.3840694e-14   7.7584543e-15   1.7210141e-15   3.6802531e-16   7.5726852e-17   1.4980406e-17   2.8479577e-18   5.2024986e-19   9.1313041e-20   1.5398789e-20   2.4949968e-21   3.8840257e-22   5.8092831e-23   8.3481690e-24   1.1526253e-24
   2.1426475e-24   1.5518646e-23   1.0799039e-22   7.2201249e-22   4.6380209e-21   2.8625270e-20   1.6974498e-19   9.6711841e-19   5.2943395e-18   2.7850421e-17   1.4081144e-16   6.8464678e-16   3.2051511e-15   1.4484153e-14   6.3493894e-14   2.7230145e-13   1.1570339e-12   4.9450472e-12   2.1513290e-11   9.5414177e-11   4.2636093e-10   1.8807889e-09   8.0172684e-09   3.2458465e-08   1.2332182e-07   4.3642278e-07   1.4324144e-06   4.3510020e-06   1.2222024e-05   3.1755070e-05   7.6378839e-05   1.7030280e-04   3.5265363e-04   6.7970034e-04   1.2225506e-03   2.0583122e-03   3.2549875e-03   4.8536514e-03   6.8539839e-03   9.2091044e-03   1.1832295e-02   1.4613118e-02   1.7436387e-02   2.0196771e-02   2.2804706e-02   2.5184003e-02   2.7265399e-02   2.8981529e-02   3.0267159e-02   3.1065224e-02   3.1336012e-02   3.1065224e-02   3.0267159e-02   2.8981529e-02   2.7265399e-02   2.5184003e-02   2.2804706e-02   2.0196771e-02   1.7436387e-02   1.4613118e-02   1.1832295e-02   9.2091044e-03   6.8539839e-03   4.8536514e-03   3.2549875e-03   2.0583122e-03   1.2225506e-03   6.7970034e-04   3.5265363e-04   1.7030280e-04   7.6378839e-05   3.1755070e-05   1.2222024e-05   4.3510020e-06   1.4324144e-06   4.3642278e-07   1.2332182e-07   3.2458465e-08   8.0172684e-09   1.8807889e-09   4.2636093e-10   9.5414177e-11   2.1513290e-11   4.9450472e-12   1.1570339e-12   2.7230145e-13   6.3493894e-14   1.4484153e-14   3.2051511e-15   6.8464678e-16   1.4081144e-16   2.7850421e-17   5.2943395e-18   9.6711841e-19   1.6974498e-19   2.8625270e-20   4.6380209e-21   7.2201249e-22   1.0799039e-22   1.5518646e-23   2.1426475e-24
   3.8268509e-24   2.7716898e-23   1.9287500e-22   1.2895422e-21   8.2836870e-21   5.1125908e-20   3.0317260e-19   1.7273389e-18   9.4563646e-18   4.9749050e-17   2.5159267e-16   1.2240301e-15   5.7384215e-15   2.6012552e-14   1.1474476e-13   4.9776162e-13   2.1547777e-12   9.4516557e-12   4.2372682e-11   1.9325880e-10   8.8138535e-10   3.9294296e-09   1.6774863e-08   6.7528053e-08   2.5376532e-07   8.8486702e-07   2.8535270e-06   8.4972218e-06   2.3356179e-05   5.9284614e-05   1.3910386e-04   3.0216469e-04   6.0882745e-04   1.1405515e-03   1.9921585e-03   3.2549875e-03   4.9939972e-03   7.2264222e-03   9.9112432e-03   1.2955385e-02   1.6235159e-02   1.9623968e-02   2.3014155e-02   2.6324111e-02   2.9489407e-02   3.2444576e-02   3.5106254e-02   3.7367161e-02   3.9105049e-02   4.0204039e-02   4.0580536e-02   4.0204039e-02   3.9105049e-02   3.7367161e-02   3.5106254e-02   3.2444576e-02   2.9489407e-02   2.6324111e-02   2.3014155e-02   1.9623968e-02   1.6235159e-02   1.2955385e-02   9.9112432e-03   7.2264222e-03   4.9939972e-03   3.2549875e-03   1.9921585e-03   1.1405515e-03   6.0882745e-04   3.0216469e-04   1.3910386e-04   5.9284614e-05   2.3356179e-05   8.4972218e-06   2.8535270e-06   8.8486702e-07   2.5376532e-07   6.7528053e-08   1.6774863e-08   3.9294296e-09   8.8138535e-10   1.9325880e-10   4.2372682e-11   9.4516557e-12   2.1547777e-12   4.9776162e-13   1.1474476e-13   2.6012552e-14   5.7384215e-15   1.2240301e-15   2.5159267e-16   4.9749050e-17   9.4563646e-18   1.7273389e-18   3.0317260e-19   5.1125908e-20   8.2836870e-21   1.2895422e-21   1.9287500e-22   2.7716898e-23   3.8268509e-24
   6.5669024e-24   4.7562387e-23   3.3097484e-22   2.2128636e-21   1.4214872e-20   8.7732589e-20   5.2024986e-19   2.9641907e-18   1.6228264e-17   8.5385856e-17   4.3195435e-16   2.1031560e-15   9.8775798e-15   4.4947274e-14   1.9976345e-13   8.7815762e-13   3.8802704e-12   1.7480589e-11   8.0612952e-11   3.7648910e-10   1.7430922e-09   7.8156114e-09   3.3291285e-08   1.3292393e-07   4.9331355e-07   1.6934222e-06   5.3630266e-06   1.5652540e-05   4.2096419e-05   1.0438708e-04   2.3893390e-04   5.0562344e-04   9.9123788e-04   1.8047474e-03   3.0609479e-03   4.8536514e-03   7.2264222e-03   1.0153625e-02   1.3542936e-02   1.7261440e-02   2.1175194e-02   2.5184003e-02   2.9234437e-02   3.3304508e-02   3.7367161e-02   4.1349638e-02   4.5107593e-02   4.8426630e-02   5.1053180e-02   5.2745838e-02   5.3331096e-02   5.2745838e-02   5.1053180e-02   4.8426630e-02   4.5107593e-02   4.1349638e-02   3.7367161e-02   3.3304508e-02   2.9234437e-02   2.5184003e-02   2.1175194e-02   1.7261440e-02   1.3542936e-02   1.0153625e-02   7.2264222e-03   4.8536514e-03   3.0609479e-03   1.8047474e-03   9.9123788e-04   5.0562344e-04   2.3893390e-04   1.0438708e-04   4.2096419e-05   1.5652540e-05   5.3630266e-06   1.6934222e-06   4.9331355e-07   1.3292393e-07   3.3291285e-08   7.8156114e-09   1.7430922e-09   3.7648910e-10   8.0612952e-11   1.7480589e-11   3.8802704e-12   8.7815762e-13   1.9976345e-13   4.4947274e-14   9.8775798e-15   2.1031560e-15   4.3195435e-16   8.5385856e-17   1.6228264e-17   2.9641907e-18   5.2024986e-19   8.7732589e-20   1.4214872e-20   2.2128636e-21   3.3097484e-22   4.7562387e-23   6.5669024e-24
   1.0826992e-23   7.8417120e-23   5.4568528e-22   3.6483960e-21   2.3436380e-20   1.4464698e-19   8.5775479e-19   4.8872643e-18   2.6758174e-17   1.4081144e-16   7.1262952e-16   3.4731032e-15   1.6347282e-14   7.4728072e-14   3.3503338e-13   1.4948235e-12   6.7499494e-12   3.1216909e-11   1.4766535e-10   7.0298037e-10   3.2883945e-09   1.4771466e-08   6.2613652e-08   2.4755965e-07   9.0654256e-07   3.0623728e-06   9.5237551e-06   2.7246225e-05   7.1711321e-05   1.7376193e-04   3.8808466e-04   8.0024498e-04   1.5267599e-03   2.7022715e-03   4.4517556e-03   6.8539839e-03   9.9112432e-03   1.3542936e-02   1.7612454e-02   2.1979866e-02   2.6556915e-02   3.1336012e-02   3.6375350e-02   4.1742541e-02   4.7438333e-02   5.3331096e-02   5.9128927e-02   6.4402838e-02   6.8657417e-02   7.1430466e-02   7.2394283e-02   7.1430466e-02   6.8657417e-02   6.4402838e-02   5.9128927e-02   5.3331096e-02   4.7438333e-02   4.1742541e-02   3.6375350e-02   3.1336012e-02   2.6556915e-02   2.1979866e-02   1.7612454e-02   1.3542936e-02   9.9112432e-03   6.8539839e-03   4.4517556e-03   2.7022715e-03   1.5267599e-03   8.0024498e-04   3.8808466e-04   1.7376193e-04   7.1711321e-05   2.7246225e-05   9.5237551e-06   3.0623728e-06   9.0654256e-07   2.4755965e-07   6.2613652e-08   1.4771466e-08   3.2883945e-09   7.0298037e-10   1.4766535e-10   3.1216909e-11   6.7499494e-12   1.4948235e-12   3.3503338e-13   7.4728072e-14   1.6347282e-14   3.4731032e-15   7.1262952e-16   1.4081144e-16   2.6758174e-17   4.8872643e-18   8.5775479e-19   1.4464698e-19   2.3436380e-20   3.6483960e-21   5.4568528e-22   7.8417120e-23   1.0826992e-23
   1.7150756e-23   1.2421852e-22   8.6440591e-22   5.7793307e-21   3.7124996e-20   2.2913231e-19   1.3587627e-18   7.7420670e-18   4.2391442e-17   2.2312210e-16   1.1297425e-15   5.5123467e-15   2.6012552e-14   1.1954030e-13   5.4121995e-13   2.4536709e-12   1.1326786e-11   5.3698240e-11   2.5965264e-10   1.2545203e-09   5.9056226e-09   2.6499573e-08   1.1157696e-07   4.3642278e-07   1.5763169e-06   5.2401681e-06   1.6006893e-05   4.4905059e-05   1.1571724e-04   2.7412373e-04   5.9769728e-04   1.2015693e-03   2.2321583e-03   3.8429056e-03   6.1538491e-03   9.2091044e-03   1.2955385e-02   1.7261440e-02   2.1979866e-02   2.7027529e-02   3.2444576e-02   3.8396462e-02   4.5107593e-02   5.2745838e-02   6.1298793e-02   7.0486700e-02   7.9744639e-02   8.8285046e-02   9.5228520e-02   9.9772150e-02   1.0135396e-01   9.9772150e-02   9.5228520e-02   8.8285046e-02   7.9744639e-02   7.0486700e-02   6.1298793e-02   5.2745838e-02   4.5107593e-02   3.8396462e-02   3.2444576e-02   2.7027529e-02   2.1979866e-02   1.7261440e-02   1.2955385e-02   9.2091044e-03   6.1538491e-03   3.8429056e-03   2.2321583e-03   1.2015693e-03   5.9769728e-04   2.7412373e-04   1.1571724e-04   4.4905059e-05   1.6006893e-05   5.2401681e-06   1.5763169e-06   4.3642278e-07   1.1157696e-07   2.6499573e-08   5.9056226e-09   1.2545203e-09   2.5965264e-10   5.3698240e-11   1.1326786e-11   2.4536709e-12   5.4121995e-13   1.1954030e-13   2.6012552e-14   5.5123467e-15   1.1297425e-15   2.2312210e-16   4.2391442e-17   7.7420670e-18   1.3587627e-18   2.2913231e-19   3.7124996e-20   5.7793307e-21   8.6440591e-22   1.2421852e-22   1.7150756e-23
   2.6102791e-23   1.8905582e-22   1.3155927e-21   8.7959221e-21   5.6502885e-20   3.4873205e-19   2.0680135e-18   1.1783642e-17   6.4526406e-17   3.3970360e-16   1.7210141e-15   8.4086111e-15   3.9796622e-14   1.8396639e-13   8.4180299e-13   3.8802704e-12   1.8303752e-11   8.8756314e-11   4.3711521e-10   2.1350783e-09   1.0082928e-08   4.5102134e-08   1.8842518e-07   7.2880495e-07   2.5965368e-06   8.4972218e-06   2.5508285e-05   7.0216797e-05   1.7728717e-04   4.1090147e-04   8.7534076e-04   1.7170000e-03   3.1085123e-03   5.2106569e-03   8.1208087e-03   1.1832295e-02   1.6235159e-02   2.1175194e-02   2.6556915e-02   3.2444576e-02   3.9105049e-02   4.6956615e-02   5.6428051e-02   6.7770974e-02   8.0887273e-02   9.5228520e-02   1.0980245e-01   1.2329285e-01   1.3427118e-01   1.4145507e-01   1.4395564e-01   1.4145507e-01   1.3427118e-01   1.2329285e-01   1.0980245e-01   9.5228520e-02   8.0887273e-02   6.7770974e-02   5.6428051e-02   4.6956615e-02   3.9105049e-02   3.2444576e-02   2.6556915e-02   2.1175194e-02   1.6235159e-02   1.1832295e-02   8.1208087e-03   5.2106569e-03   3.1085123e-03   1.7170000e-03   8.7534076e-04   4.1090147e-04   1.7728717e-04   7.0216797e-05   2.5508285e-05   8.4972218e-06   2.5965368e-06   7.2880495e-07   1.8842518e-07   4.5102134e-08   1.0082928e-08   2.1350783e-09   4.3711521e-10   8.8756314e-11   1.8303752e-11   3.8802704e-12   8.4180299e-13   1.8396639e-13   3.9796622e-14   8.4086111e-15   1.7210141e-15   3.3970360e-16   6.4526406e-17   1.1783642e-17   2.0680135e-18   3.4873205e-19   5.6502885e-20   8.7959221e-21   1.3155927e-21   1.8905582e-22   2.6102791e-23
   3.8169709e-23   2.7645342e-22   1.9237711e-21   1.2862146e-20   8.2623419e-20   5.0994807e-19   3.0240743e-18   1.7231917e-17   9.4369975e-17   4.9694574e-16   2.5192629e-15   1.2327232e-14   5.8532020e-14   2.7230145e-13   1.2599462e-12   5.9051844e-12   2.8431476e-11   1.4063940e-10   7.0298037e-10   3.4600097e-09   1.6353626e-08   7.2823954e-08   3.0170534e-07   1.1539849e-06   4.0569345e-06   1.3077813e-05   3.8612277e-05   1.0438708e-04   2.5848689e-04   5.8675433e-04   1.2225506e-03   2.3424864e-03   4.1380756e-03   6.7632326e-03   1.0276391e-02   1.4613118e-02   1.9623968e-02   2.5184003e-02   3.1336012e-02   3.8396462e-02   4.6956615e-02   5.7752170e-02   7.1430466e-02   8.8285046e-02   1.0803815e-01   1.2973585e-01   1.5179108e-01   1.7217633e-01   1.8873556e-01   1.9955569e-01   2.0331901e-01   1.9955569e-01   1.8873556e-01   1.7217633e-01   1.5179108e-01   1.2973585e-01   1.0803815e-01   8.8285046e-02   7.1430466e-02   5.7752170e-02   4.6956615e-02   3.8396462e-02   3.1336012e-02   2.5184003e-02   1.9623968e-02   1.4613118e-02   1.0276391e-02   6.7632326e-03   4.1380756e-03   2.3424864e-03   1.2225506e-03   5.8675433e-04   2.5848689e-04   1.0438708e-04   3.8612277e-05   1.3077813e-05   4.0569345e-06   1.1539849e-06   3.0170534e-07   7.2823954e-08   1.6353626e-08   3.4600097e-09   7.0298037e-10   1.4063940e-10   2.8431476e-11   5.9051844e-12   1.2599462e-12   2.7230145e-13   5.8532020e-14   1.2327232e-14   2.5192629e-15   4.9694574e-16   9.4369975e-17   1.7231917e-17   3.0240743e-18   5.0994807e-19   8.2623419e-20   1.2862146e-20   1.9237711e-21   2.7645342e-22   3.8169709e-23
   5.3626442e-23   3.8840257e-22   2.7027979e-21   1.8070650e-20   1.1608177e-19   7.1645443e-19   4.2487453e-18   2.4211328e-17   1.3260684e-16   6.9849792e-16   3.5435281e-15   1.7367312e-14   8.2747919e-14   3.8752085e-13   1.8133539e-12   8.6371792e-12   4.2372682e-11   2.1320817e-10   1.0782029e-09   5.3335755e-09   2.5188292e-08   1.1157696e-07   4.5836092e-07   1.7343139e-06   6.0205078e-06   1.9134127e-05   5.5620162e-05   1.4784581e-04   3.5948970e-04   8.0024498e-04   1.6330415e-03   3.0609479e-03   5.2845372e-03   8.4366916e-03   1.2526119e-02   1.7436387e-02   2.3014155e-02   2.9234437e-02   3.6375350e-02   4.5107593e-02   5.6428051e-02   7.1430466e-02   9.0972252e-02   1.1533259e-01   1.4395564e-01   1.7534762e-01   2.0716330e-01   2.3648287e-01   2.6024224e-01   2.7574160e-01   2.8112795e-01   2.7574160e-01   2.6024224e-01   2.3648287e-01   2.0716330e-01   1.7534762e-01   1.4395564e-01   1.1533259e-01   9.0972252e-02   7.1430466e-02   5.6428051e-02   4.5107593e-02   3.6375350e-02   2.9234437e-02   2.3014155e-02   1.7436387e-02   1.2526119e-02   8.4366916e-03   5.2845372e-03   3.0609479e-03   1.6330415e-03   8.0024498e-04   3.5948970e-04   1.4784581e-04   5.5620162e-05   1.9134127e-05   6.0205078e-06   1.7343139e-06   4.5836092e-07   1.1157696e-07   2.5188292e-08   5.3335755e-09   1.0782029e-09   2.1320817e-10   4.2372682e-11   8.6371792e-12   1.8133539e-12   3.8752085e-13   8.2747919e-14   1.7367312e-14   3.5435281e-15   6.9849792e-16   1.3260684e-16   2.4211328e-17   4.2487453e-18   7.1645443e-19   1.1608177e-19   1.8070650e-20   2.7027979e-21   3.8840257e-22   5.3626442e-23
   7.2388125e-23   5.2428865e-22   3.6483960e-21   2.4392838e-20   1.5669428e-19   9.6711841e-19   5.7353228e-18   3.2683898e-17   1.7903235e-16   9.4332710e-16   4.7891141e-15   2.3511763e-14   1.1242039e-13   5.3000546e-13   2.5074815e-12   1.2125361e-11   6.0485892e-11   3.0871373e-10   1.5751614e-09   7.8156114e-09   3.6840083e-08   1.6228676e-07   6.6123621e-07   2.4766474e-06   8.4972218e-06   2.6654635e-05   7.6378839e-05   1.9989322e-04   4.7796554e-04   1.0450267e-03   2.0921036e-03   3.8429056e-03   6.4965627e-03   1.0153625e-02   1.4770376e-02   2.0196771e-02   2.6324111e-02   3.3304508e-02   4.1742541e-02   5.2745838e-02   6.7770974e-02   8.8285046e-02   1.1533259e-01   1.4912248e-01   1.8873556e-01   2.3202389e-01   2.7574160e-01   3.1591287e-01   3.4839724e-01   3.6955964e-01   3.7690919e-01   3.6955964e-01   3.4839724e-01   3.1591287e-01   2.7574160e-01   2.3202389e-01   1.8873556e-01   1.4912248e-01   1.1533259e-01   8.8285046e-02   6.7770974e-02   5.2745838e-02   4.1742541e-02   3.3304508e-02   2.6324111e-02   2.0196771e-02   1.4770376e-02   1.0153625e-02   6.4965627e-03   3.8429056e-03   2.0921036e-03   1.0450267e-03   4.7796554e-04   1.9989322e-04   7.6378839e-05   2.6654635e-05   8.4972218e-06   2.4766474e-06   6.6123621e-07   1.6228676e-07   3.6840083e-08   7.8156114e-09   1.5751614e-09   3.0871373e-10   6.0485892e-11   1.2125361e-11   2.5074815e-12   5.3000546e-13   1.1242039e-13   2.3511763e-14   4.7891141e-15   9.4332710e-16   1.7903235e-16   3.2683898e-17   5.7353228e-18   9.6711841e-19   1.5669428e-19   2.4392838e-20   3.6483960e-21   5.2428865e-22   7.2388125e-23
   9.3882338e-23   6.7996575e-22   4.7317152e-21   3.1635823e-20   2.0322192e-19   1.2542932e-18   7.4384696e-18   4.2391442e-17   2.3223485e-16   1.2240301e-15   6.2188491e-15   3.0582484e-14   1.4673935e-13   6.9628063e-13   3.3283511e-12   1.6316720e-11   8.2574068e-11   4.2636093e-10   2.1899506e-09   1.0883441e-08   5.1173417e-08   2.2419691e-07   9.0654256e-07   3.3641273e-06   1.1420489e-05   3.5405462e-05   1.0015652e-04   2.5848689e-04   6.0882745e-04   1.3097994e-03   2.5773898e-03   4.6491581e-03   7.7135337e-03   1.1832295e-02   1.6914897e-02   2.2804706e-02   2.9489407e-02   3.7367161e-02   4.7438333e-02   6.1298793e-02   8.0887273e-02   1.0803815e-01   1.4395564e-01   1.8873556e-01   2.4103689e-01   2.9797782e-01   3.5530654e-01   4.0786389e-01   4.5029744e-01   4.7791470e-01   4.8750160e-01   4.7791470e-01   4.5029744e-01   4.0786389e-01   3.5530654e-01   2.9797782e-01   2.4103689e-01   1.8873556e-01   1.4395564e-01   1.0803815e-01   8.0887273e-02   6.1298793e-02   4.7438333e-02   3.7367161e-02   2.9489407e-02   2.2804706e-02   1.6914897e-02   1.1832295e-02   7.7135337e-03   4.6491581e-03   2.5773898e-03   1.3097994e-03   6.0882745e-04   2.5848689e-04   1.0015652e-04   3.5405462e-05   1.1420489e-05   3.3641273e-06   9.0654256e-07   2.2419691e-07   5.1173417e-08   1.0883441e-08   2.1899506e-09   4.2636093e-10   8.2574068e-11   1.6316720e-11   3.3283511e-12   6.9628063e-13   1.4673935e-13   3.0582484e-14   6.2188491e-15   1.2240301e-15   2.3223485e-16   4.2391442e-17   7.4384696e-18   1.2542932e-18   2.0322192e-19   3.1635823e-20   4.7317152e-21   6.7996575e-22   9.3882338e-23
   1.1698460e-22   8.4728953e-22   5.8960810e-21   3.9420683e-20   2.5323059e-19   1.5629557e-18   9.2690971e-18   5.2826311e-17   2.8943415e-16   1.5259640e-15   7.7584543e-15   3.8215297e-14   1.8396639e-13   8.7815762e-13   4.2371124e-12   2.1021408e-11   1.0767042e-10   5.6107103e-10   2.8958220e-09   1.4400362e-08   6.7528053e-08   2.9434711e-07   1.1820936e-06   4.3510020e-06   1.4634324e-05   4.4905059e-05   1.2561029e-04   3.2025125e-04   7.4444649e-04   1.5791080e-03   3.0609479e-03   5.4348222e-03   8.8719618e-03   1.3394417e-02   1.8876516e-02   2.5184003e-02   3.2444576e-02   4.1349638e-02   5.3331096e-02   7.0486700e-02   9.5228520e-02   1.2973585e-01   1.7534762e-01   2.3202389e-01   2.9797782e-01   3.6955964e-01   4.4146059e-01   5.0726994e-01   5.6034646e-01   5.9486885e-01   6.0684929e-01   5.9486885e-01   5.6034646e-01   5.0726994e-01   4.4146059e-01   3.6955964e-01   2.9797782e-01   2.3202389e-01   1.7534762e-01   1.2973585e-01   9.5228520e-02   7.0486700e-02   5.3331096e-02   4.1349638e-02   3.2444576e-02   2.5184003e-02   1.8876516e-02   1.3394417e-02   8.8719618e-03   5.4348222e-03   3.0609479e-03   1.5791080e-03   7.4444649e-04   3.2025125e-04   1.2561029e-04   4.4905059e-05   1.4634324e-05   4.3510020e-06   1.1820936e-06   2.9434711e-07   6.7528053e-08   1.4400362e-08   2.8958220e-09   5.6107103e-10   1.0767042e-10   2.1021408e-11   4.2371124e-12   8.7815762e-13   1.8396639e-13   3.8215297e-14   7.7584543e-15   1.5259640e-15   2.8943415e-16   5.2826311e-17   9.2690971e-18   1.5629557e-18   2.5323059e-19   3.9420683e-20   5.8960810e-21   8.4728953e-22   1.1698460e-22
   1.4005599e-22   1.0143898e-21   7.0588915e-21   4.7195150e-20   3.0317260e-19   1.8712091e-18   1.1097339e-17   6.3248262e-17   3.4657272e-16   1.8277122e-15   9.2987303e-15   4.5868805e-14   2.2145960e-13   1.0627063e-12   5.1689001e-12   2.5901324e-11   1.3395512e-10   7.0298037e-10   3.6406184e-09   1.8104505e-08   8.4679040e-08   3.6746281e-07   1.4671375e-06   5.3630266e-06   1.7897954e-05   5.4447502e-05   1.5087331e-04   3.8074427e-04   8.7534076e-04   1.8348621e-03   3.5120785e-03   6.1538491e-03   9.9112432e-03   1.4770376e-02   2.0584543e-02   2.7265399e-02   3.5106254e-02   4.5107593e-02   5.9128927e-02   7.9744639e-02   1.0980245e-01   1.5179108e-01   2.0716330e-01   2.7574160e-01   3.5530654e-01   4.4146059e-01   5.2785739e-01   6.0684929e-01   6.7051508e-01   7.1190921e-01   7.2627190e-01   7.1190921e-01   6.7051508e-01   6.0684929e-01   5.2785739e-01   4.4146059e-01   3.5530654e-01   2.7574160e-01   2.0716330e-01   1.5179108e-01   1.0980245e-01   7.9744639e-02   5.9128927e-02   4.5107593e-02   3.5106254e-02   2.7265399e-02   2.0584543e-02   1.4770376e-02   9.9112432e-03   6.1538491e-03   3.5120785e-03   1.8348621e-03   8.7534076e-04   3.8074427e-04   1.5087331e-04   5.4447502e-05   1.7897954e-05   5.3630266e-06   1.4671375e-06   3.6746281e-07   8.4679040e-08   1.8104505e-08   3.6406184e-09   7.0298037e-10   1.3395512e-10   2.5901324e-11   5.1689001e-12   1.0627063e-12   2.2145960e-13   4.5868805e-14   9.2987303e-15   1.8277122e-15   3.4657272e-16   6.3248262e-17   1.1097339e-17   1.8712091e-18   3.0317260e-19   4.7195150e-20   7.0588915e-21   1.0143898e-21   1.4005599e-22
   1.6110274e-22   1.1668260e-21   8.1196589e-21   5.4287368e-20   3.4873205e-19   2.1524141e-18   1.2765192e-17   7.2756460e-17   3.9870978e-16   2.1031560e-15   1.0706033e-14   5.2875415e-14   2.5591435e-13   1.2333705e-12   6.0380277e-12   3.0495214e-11   1.5888406e-10   8.3813581e-10   4.3505874e-09   2.1629142e-08   1.0093832e-07   4.3642278e-07   1.7343139e-06   6.3048551e-06   2.0910925e-05   6.3178829e-05   1.7376193e-04   4.3495688e-04   9.9123788e-04   2.0583122e-03   3.9004948e-03   6.7632326e-03   1.0778003e-02   1.5901937e-02   2.1979866e-02   2.8981529e-02   3.7367161e-02   4.8426630e-02   6.4402838e-02   8.8285046e-02   1.2329285e-01   1.7217633e-01   2.3648287e-01   3.1591287e-01   4.0786389e-01   5.0726994e-01   6.0684929e-01   6.9783255e-01   7.7113371e-01   8.1878204e-01   8.3531317e-01   8.1878204e-01   7.7113371e-01   6.9783255e-01   6.0684929e-01   5.0726994e-01   4.0786389e-01   3.1591287e-01   2.3648287e-01   1.7217633e-01   1.2329285e-01   8.8285046e-02   6.4402838e-02   4.8426630e-02   3.7367161e-02   2.8981529e-02   2.1979866e-02   1.5901937e-02   1.0778003e-02   6.7632326e-03   3.9004948e-03   2.0583122e-03   9.9123788e-04   4.3495688e-04   1.7376193e-04   6.3178829e-05   2.0910925e-05   6.3048551e-06   1.7343139e-06   4.3642278e-07   1.0093832e-07   2.1629142e-08   4.3505874e-09   8.3813581e-10   1.5888406e-10   3.0495214e-11   6.0380277e-12   1.2333705e-12   2.5591435e-13   5.2875415e-14   1.0706033e-14   2.1031560e-15   3.9870978e-16   7.2756460e-17   1.2765192e-17   2.1524141e-18   3.4873205e-19   5.4287368e-20   8.1196589e-21   1.1668260e-21   1.6110274e-22
   1.7804606e-22   1.2895422e-21   8.9736117e-21   5.9996841e-20   3.8540898e-19   2.3787951e-18   1.4107900e-17   8.0411419e-17   4.4069017e-16   2.3250123e-15   1.1840387e-14   5.8532020e-14   2.8381428e-13   1.3722483e-12   6.7499494e-12   3.4284134e-11   1.7955579e-10   9.5053401e-10   4.9412586e-09   2.4557046e-08   1.1440524e-07   4.9331355e-07   1.9536801e-06   7.0739265e-06   2.3356179e-05   7.0216797e-05   1.9207271e-04   4.7796554e-04   1.0823353e-03   2.2321583e-03   4.1993069e-03   7.2264222e-03   1.1428915e-02   1.6743297e-02   2.3014155e-02   3.0267159e-02   3.9105049e-02   5.1053180e-02   6.8657417e-02   9.5228520e-02   1.3427118e-01   1.8873556e-01   2.6024224e-01   3.4839724e-01   4.5029744e-01   5.6034646e-01   6.7051508e-01   7.7113371e-01   8.5217931e-01   9.0485544e-01   9.2312997e-01   9.0485544e-01   8.5217931e-01   7.7113371e-01   6.7051508e-01   5.6034646e-01   4.5029744e-01   3.4839724e-01   2.6024224e-01   1.8873556e-01   1.3427118e-01   9.5228520e-02   6.8657417e-02   5.1053180e-02   3.9105049e-02   3.0267159e-02   2.3014155e-02   1.6743297e-02   1.1428915e-02   7.2264222e-03   4.1993069e-03   2.2321583e-03   1.0823353e-03   4.7796554e-04   1.9207271e-04   7.0216797e-05   2.3356179e-05   7.0739265e-06   1.9536801e-06   4.9331355e-07   1.1440524e-07   2.4557046e-08   4.9412586e-09   9.5053401e-10   1.7955579e-10   3.4284134e-11   6.7499494e-12   1.3722483e-12   2.8381428e-13   5.8532020e-14   1.1840387e-14   2.3250123e-15   4.4069017e-16   8.0411419e-17   1.4107900e-17   2.3787951e-18   3.8540898e-19   5.9996841e-20   8.9736117e-21   1.2895422e-21   1.7804606e-22
   1.8905582e-22   1.3692830e-21   9.5285094e-21   6.3706852e-20   4.0924165e-19   2.5258981e-18   1.4980406e-17   8.5385856e-17   4.6797282e-16   2.4692268e-15   1.2578142e-14   6.2214995e-14   3.0201762e-13   1.4631651e-12   7.2180889e-12   3.6787008e-11   1.9325880e-10   1.0251753e-09   5.3335755e-09   2.6499573e-08   1.2332182e-07   5.3087986e-07   2.0980650e-06   7.5782522e-06   2.4953038e-05   7.4791762e-05   2.0391480e-04   5.0562344e-04   1.1405515e-03   2.3424864e-03   4.3875030e-03   7.5157832e-03   1.1832295e-02   1.7261440e-02   2.3650492e-02   3.1065224e-02   4.0204039e-02   5.2745838e-02   7.1430466e-02   9.9772150e-02   1.4145507e-01   1.9955569e-01   2.7574160e-01   3.6955964e-01   4.7791470e-01   5.9486885e-01   7.1190921e-01   8.1878204e-01   9.0485544e-01   9.6079608e-01   9.8020259e-01   9.6079608e-01   9.0485544e-01   8.1878204e-01   7.1190921e-01   5.9486885e-01   4.7791470e-01   3.6955964e-01   2.7574160e-01   1.9955569e-01   1.4145507e-01   9.9772150e-02   7.1430466e-02   5.2745838e-02   4.0204039e-02   3.1065224e-02   2.3650492e-02   1.7261440e-02   1.1832295e-02   7.5157832e-03   4.3875030e-03   2.3424864e-03   1.1405515e-03   5.0562344e-04   2.0391480e-04   7.4791762e-05   2.4953038e-05   7.5782522e-06   2.0980650e-06   5.3087986e-07   1.2332182e-07   2.6499573e-08   5.3335755e-09   1.0251753e-09   1.9325880e-10   3.6787008e-11   7.2180889e-12   1.4631651e-12   3.0201762e-13   6.2214995e-14   1.2578142e-14   2.4692268e-15   4.6797282e-16   8.5385856e-17   1.4980406e-17   2.5258981e-18   4.0924165e-19   6.3706852e-20   9.5285094e-21   1.3692830e-21   1.8905582e-22
   1.9287500e-22   1.3969444e-21   9.7209982e-21   6.4993820e-20   4.1750899e-19   2.5769269e-18   1.5283073e-17   8.7111487e-17   4.7743760e-16   2.5192629e-15   1.2834179e-14   6.3493894e-14   3.0834540e-13   1.4948235e-12   7.3814665e-12   3.7662480e-11   1.9806016e-10   1.0513512e-09   5.4711633e-09   2.7180434e-08   1.2644387e-07   5.4401536e-07   2.1484684e-06   7.7539795e-06   2.5508285e-05   7.6378839e-05   2.0801230e-04   5.1516610e-04   1.1605740e-03   2.3802990e-03   4.4517556e-03   7.6141713e-03   1.1968904e-02   1.7436387e-02   2.3865319e-02   3.1336012e-02   4.0580536e-02   5.3331096e-02   7.2394283e-02   1.0135396e-01   1.4395564e-01   2.0331901e-01   2.8112795e-01   3.7690919e-01   4.8750160e-01   6.0684929e-01   7.2627190e-01   8.3531317e-01   9.2312997e-01   9.8020259e-01   1.0000010e+00   9.8020259e-01   9.2312997e-01   8.3531317e-01   7.2627190e-01   6.0684929e-01   4.8750160e-01   3.7690919e-01   2.8112795e-01   2.0331901e-01   1.4395564e-01   1.0135396e-01   7.2394283e-02   5.3331096e-02   4.0580536e-02   3.1336012e-02   2.3865319e-02   1.7436387e-02   1.1968904e-02   7.6141713e-03   4.4517556e-03   2.3802990e-03   1.1605740e-03   5.1516610e-04   2.0801230e-04   7.6378839e-05   2.5508285e-05   7.7539795e-06   2.1484684e-06   5.4401536e-07   1.2644387e-07   2.7180434e-08   5.4711633e-09   1.0513512e-09   1.9806016e-10   3.7662480e-11   7.3814665e-12   1.4948235e-12   3.0834540e-13   6.3493894e-14   1.2834179e-14   2.5192629e-15   4.7743760e-16   8.7111487e-17   1.5283073e-17   2.5769269e-18   4.1750899e-19   6.4993820e-20   9.7209982e-21   1.3969444e-21   1.9287500e-22
   1.8905582e-22   1.3692830e-21   9.5285094e-21   6.3706852e-20   4.0924165e-19   2.5258981e-18   1.4980406e-17   8.5385856e-17   4.6797282e-16   2.4692268e-15   1.2578142e-14   6.2214995e-14   3.0201762e-13   1.4631651e-12   7.2180889e-12   3.6787008e-11   1.9325880e-10   1.0251753e-09   5.3335755e-09   2.6499573e-08   1.2332182e-07   5.3087986e-07   2.0980650e-06   7.5782522e-06   2.4953038e-05   7.4791762e-05   2.0391480e-04   5.0562344e-04   1.1405515e-03   2.3424864e-03   4.3875030e-03   7.5157832e-03   1.1832295e-02   1.7261440e-02   2.3650492e-02   3.1065224e-02   4.0204039e-02   5.2745838e-02   7.1430466e-02   9.9772150e-02   1.4145507e-01   1.9955569e-01   2.7574160e-01   3.6955964e-01   4.7791470e-01   5.9486885e-01   7.1190921e-01   8.1878204e-01   9.0485544e-01   9.6079608e-01   9.8020259e-01   9.6079608e-01   9.0485544e-01   8.1878204e-01   7.1190921e-01   5.9486885e-01   4.7791470e-01   3.6955964e-01   2.7574160e-01   1.9955569e-01   1.4145507e-01   9.9772150e-02   7.1430466e-02   5.2745838e-02   4.0204039e-02   3.1065224e-02   2.3650492e-02   1.7261440e-02   1.1832295e-02   7.5157832e-03   4.3875030e-03   2.3424864e-03   1.1405515e-03   5.0562344e-04   2.0391480e-04   7.4791762e-05   2.4953038e-05   7.5782522e-06   2.0980650e-06   5.3087986e-07   1.2332182e-07   2.6499573e-08   5.3335755e-09   1.0251753e-09   1.9325880e-10   3.6787008e-11   7.2180889e-12   1.4631651e-12   3.0201762e-13   6.2214995e-14   1.2578142e-14   2.4692268e-15   4.6797282e-16   8.5385856e-17   1.4980406e-17   2.5258981e-18   4.0924165e-19   6.3706852e-20   9.5285094e-21   1.3692830e-21   1.8905582e-22
   1.7804606e-22   1.2895422e-21   8.9736117e-21   5.9996841e-20   3.8540898e-19   2.3787951e-18   1.4107900e-17   8.0411419e-17   4.4069017e-16   2.3250123e-15   1.1840387e-14   5.8532020e-14   2.8381428e-13   1.3722483e-12   6.7499494e-12   3.4284134e-11   1.7955579e-10   9.5053401e-10   4.9412586e-09   2.4557046e-08   1.1440524e-07   4.9331355e-07   1.9536801e-06   7.0739265e-06   2.3356179e-05   7.0216797e-05   1.9207271e-04   4.7796554e-04   1.0823353e-03   2.2321583e-03   4.1993069e-03   7.2264222e-03   1.1428915e-02   1.6743297e-02   2.3014155e-02   3.0267159e-02   3.9105049e-02   5.1053180e-02   6.8657417e-02   9.5228520e-02   1.3427118e-01   1.8873556e-01   2.6024224e-01   3.4839724e-01   4.5029744e-01   5.6034646e-01   6.7051508e-01   7.7113371e-01   8.5217931e-01   9.0485544e-01   9.2312997e-01   9.0485544e-01   8.5217931e-01   7.7113371e-01   6.7051508e-01   5.6034646e-01   4.5029744e-01   3.4839724e-01   2.6024224e-01   1.8873556e-01   1.3427118e-01   9.5228520e-02   6.8657417e-02   5.1053180e-02   3.9105049e-02   3.0267159e-02   2.3014155e-02   1.6743297e-02   1.1428915e-02   7.2264222e-03   4.1993069e-03   2.2321583e-03   1.0823353e-03   4.7796554e-04   1.9207271e-04   7.0216797e-05   2.3356179e-05   7.0739265e-06   1.9536801e-06   4.9331355e-07   1.1440524e-07   2.4557046e-08   4.9412586e-09   9.5053401e-10   1.7955579e-10   3.4284134e-11   6.7499494e-12   1.3722483e-12   2.8381428e-13   5.8532020e-14   1.1840387e-14   2.3250123e-15   4.4069017e-16   8.0411419e-17   1.4107900e-17   2.3787951e-18   3.8540898e-19   5.9996841e-20   8.9736117e-21   1.2895422e-21   1.7804606e-22
   1.6110274e-22   1.1668260e-21   8.1196589e-21   5.4287368e-20   3.4873205e-19   2.1524141e-18   1.2765192e-17   7.2756460e-17   3.9870978e-16   2.1031560e-15   1.0706033e-14   5.2875415e-14   2.5591435e-13   1.2333705e-12   6.0380277e-12   3.0495214e-11   1.5888406e-10   8.3813581e-10   4.3505874e-09   2.1629142e-08   1.0093832e-07   4.3642278e-07   1.7343139e-06   6.3048551e-06   2.0910925e-05   6.3178829e-05   1.7376193e-04   4.3495688e-04   9.9123788e-04   2.0583122e-03   3.9004948e-03   6.7632326e-03   1.0778003e-02   1.5901937e-02   2.1979866e-02   2.8981529e-02   3.7367161e-02   4.8426630e-02   6.4402838e-02   8.8285046e-02   1.2329285e-01   1.7217633e-01   2.3648287e-01   3.1591287e-01   4.0786389e-01   5.0726994e-01   6.0684929e-01   6.9783255e-01   7.7113371e-01   8.1878204e-01   8.3531317e-01   8.1878204e-01   7.7113371e-01   6.9783255e-01   6.0684929e-01   5.0726994e-01   4.0786389e-01   3.1591287e-01   2.3648287e-01   1.7217633e-01   1.2329285e-01   8.8285046e-02   6.4402838e-02   4.8426630e-02   3.7367161e-02   2.8981529e-02   2.1979866e-02   1.5901937e-02   1.0778003e-02   6.7632326e-03   3.9004948e-03   2.0583122e-03   9.9123788e-04   4.3495688e-04   1.7376193e-04   6.3178829e-05   2.0910925e-05   6.3048551e-06   1.7343139e-06   4.3642278e-07   1.0093832e-07   2.1629142e-08   4.3505874e-09   8.3813581e-10   1.5888406e-10   3.0495214e-11   6.0380277e-12   1.2333705e-12   2.5591435e-13   5.2875415e-14   1.0706033e-14   2.1031560e-15   3.9870978e-16   7.2756460e-17   1.2765192e-17   2.1524141e-18   3.4873205e-19   5.4287368e-20   8.1196589e-21   1.1668260e-21   1.6110274e-22
   1.4005599e-22   1.0143898e-21   7.0588915e-21   4.7195150e-20   3.0317260e-19   1.8712091e-18   1.1097339e-17   6.3248262e-17   3.4657272e-16   1.8277122e-15   9.2987303e-15   4.5868805e-14   2.2145960e-13   1.0627063e-12   5.1689001e-12   2.5901324e-11   1.3395512e-10   7.0298037e-10   3.6406184e-09   1.8104505e-08   8.4679040e-08   3.6746281e-07   1.4671375e-06   5.3630266e-06   1.7897954e-05   5.4447502e-05   1.5087331e-04   3.8074427e-04   8.7534076e-04   1.8348621e-03   3.5120785e-03   6.1538491e-03   9.9112432e-03   1.4770376e-02   2.0584543e-02   2.7265399e-02   3.5106254e-02   4.5107593e-02   5.9128927e-02   7.9744639e-02   1.0980245e-01   1.5179108e-01   2.0716330e-01   2.7574160e-01   3.5530654e-01   4.4146059e-01   5.2785739e-01   6.0684929e-01   6.7051508e-01   7.1190921e-01   7.2627190e-01   7.1190921e-01   6.7051508e-01   6.0684929e-01   5.2785739e-01   4.4146059e-01   3.5530654e-01   2.7574160e-01   2.0716330e-01   1.5179108e-01   1.0980245e-01   7.9744639e-02   5.9128927e-02   4.5107593e-02   3.5106254e-02   2.7265399e-02   2.0584543e-02   1.4770376e-02   9.9112432e-03   6.1538491e-03   3.5120785e-03   1.8348621e-03   8.7534076e-04   3.8074427e-04   1.5087331e-04   5.4447502e-05   1.7897954e-05   5.3630266e-06   1.4671375e-06   3.6746281e-07   8.4679040e-08   1.8104505e-08   3.6406184e-09   7.0298037e-10   1.3395512e-10   2.5901324e-11   5.1689001e-12   1.0627063e-12   2.2145960e-13   4.5868805e-14   9.2987303e-15   1.8277122e-15   3.4657272e-16   6.3248262e-17   1.1097339e-17   1.8712091e-18   3.0317260e-19   4.7195150e-20   7.0588915e-21   1.0143898e-21   1.4005599e-22
   1.1698460e-22   8.4728953e-22   5.8960810e-21   3.9420683e-20   2.5323059e-19   1.5629557e-18   9.2690971e-18   5.2826311e-17   2.8943415e-16   1.5259640e-15   7.7584543e-15   3.8215297e-14   1.8396639e-13   8.7815762e-13   4.2371124e-12   2.1021408e-11   1.0767042e-10   5.6107103e-10   2.8958220e-09   1.4400362e-08   6.7528053e-08   2.9434711e-07   1.1820936e-06   4.3510020e-06   1.4634324e-05   4.4905059e-05   1.2561029e-04   3.2025125e-04   7.4444649e-04   1.5791080e-03   3.0609479e-03   5.4348222e-03   8.8719618e-03   1.3394417e-02   1.8876516e-02   2.5184003e-02   3.2444576e-02   4.1349638e-02   5.3331096e-02   7.0486700e-02   9.5228520e-02   1.2973585e-01   1.7534762e-01   2.3202389e-01   2.9797782e-01   3.6955964e-01   4.4146059e-01   5.0726994e-01   5.6034646e-01   5.9486885e-01   6.0684929e-01   5.9486885e-01   5.6034646e-01   5.0726994e-01   4.4146059e-01   3.6955964e-01   2.9797782e-01   2.3202389e-01   1.7534762e-01   1.2973585e-01   9.5228520e-02   7.0486700e-02   5.3331096e-02   4.1349638e-02   3.2444576e-02   2.5184003e-02   1.8876516e-02   1.3394417e-02   8.8719618e-03   5.4348222e-03   3.0609479e-03   1.5791080e-03   7.4444649e-04   3.2025125e-04   1.2561029e-04   4.4905059e-05   1.4634324e-05   4.3510020e-06   1.1820936e-06   2.9434711e-07   6.7528053e-08   1.4400362e-08   2.8958220e-09   5.6107103e-10   1.0767042e-10   2.1021408e-11   4.2371124e-12   8.7815762e-13   1.8396639e-13   3.8215297e-14   7.7584543e-15   1.5259640e-15   2.8943415e-16   5.2826311e-17   9.2690971e-18   1.5629557e-18   2.5323059e-19   3.9420683e-20   5.8960810e-21   8.4728953e-22   1.1698460e-22
   9.3882338e-23   6.7996575e-22   4.7317152e-21   3.1635823e-20   2.0322192e-19   1.2542932e-18   7.4384696e-18   4.2391442e-17   2.3223485e-16   1.2240301e-15   6.2188491e-15   3.0582484e-14   1.4673935e-13   6.9628063e-13   3.3283511e-12   1.6316720e-11   8.2574068e-11   4.2636093e-10   2.1899506e-09   1.0883441e-08   5.1173417e-08   2.2419691e-07   9.0654256e-07   3.3641273e-06   1.1420489e-05   3.5405462e-05   1.0015652e-04   2.5848689e-04   6.0882745e-04   1.3097994e-03   2.5773898e-03   4.6491581e-03   7.7135337e-03   1.1832295e-02   1.6914897e-02   2.2804706e-02   2.9489407e-02   3.7367161e-02   4.7438333e-02   6.1298793e-02   8.0887273e-02   1.0803815e-01   1.4395564e-01   1.8873556e-01   2.4103689e-01   2.9797782e-01   3.5530654e-01   4.0786389e-01   4.5029744e-01   4.7791470e-01   4.8750160e-01   4.7791470e-01   4.5029744e-01   4.0786389e-01   3.5530654e-01   2.9797782e-01   2.4103689e-01   1.8873556e-01   1.4395564e-01   1.0803815e-01   8.0887273e-02   6.1298793e-02   4.7438333e-02   3.7367161e-02   2.9489407e-02   2.2804706e-02   1.6914897e-02   1.1832295e-02   7.7135337e-03   4.6491581e-03   2.5773898e-03   1.3097994e-03   6.0882745e-04   2.5848689e-04   1.0015652e-04   3.5405462e-05   1.1420489e-05   3.3641273e-06   9.0654256e-07   2.2419691e-07   5.1173417e-08   1.0883441e-08   2.1899506e-09   4.2636093e-10   8.2574068e-11   1.6316720e-11   3.3283511e-12   6.9628063e-13   1.4673935e-13   3.0582484e-14   6.2188491e-15   1.2240301e-15   2.3223485e-16   4.2391442e-17   7.4384696e-18   1.2542932e-18   2.0322192e-19   3.1635823e-20   4.7317152e-21   6.7996575e-22   9.3882338e-23
   7.2388125e-23   5.2428865e-22   3.6483960e-21   2.4392838e-20   1.5669428e-19   9.6711841e-19   5.7353228e-18   3.2683898e-17   1.7903235e-16   9.4332710e-16   4.7891141e-15   2.3511763e-14   1.1242039e-13   5.3000546e-13   2.5074815e-12   1.2125361e-11   6.0485892e-11   3.0871373e-10   1.5751614e-09   7.8156114e-09   3.6840083e-08   1.6228676e-07   6.6123621e-07   2.4766474e-06   8.4972218e-06   2.6654635e-05   7.6378839e-05   1.9989322e-04   4.7796554e-04   1.0450267e-03   2.0921036e-03   3.8429056e-03   6.4965627e-03   1.0153625e-02   1.4770376e-02   2.0196771e-02   2.6324111e-02   3.3304508e-02   4.1742541e-02   5.2745838e-02   6.7770974e-02   8.8285046e-02   1.1533259e-01   1.4912248e-01   1.8873556e-01   2.3202389e-01   2.7574160e-01   3.1591287e-01   3.4839724e-01   3.6955964e-01   3.7690919e-01   3.6955964e-01   3.4839724e-01   3.1591287e-01   2.7574160e-01   2.3202389e-01   1.8873556e-01   1.4912248e-01   1.1533259e-01   8.8285046e-02   6.7770974e-02   5.2745838e-02   4.1742541e-02   3.3304508e-02   2.6324111e-02   2.0196771e-02   1.4770376e-02   1.0153625e-02   6.4965627e-03   3.8429056e-03   2.0921036e-03   1.0450267e-03   4.7796554e-04   1.9989322e-04   7.6378839e-05   2.6654635e-05   8.4972218e-06   2.4766474e-06   6.6123621e-07   1.6228676e-07   3.6840083e-08   7.8156114e-09   1.5751614e-09   3.0871373e-10   6.0485892e-11   1.2125361e-11   2.5074815e-12   5.3000546e-13   1.1242039e-13   2.3511763e-14   4.7891141e-15   9.4332710e-16   1.7903235e-16   3.2683898e-17   5.7353228e-18   9.6711841e-19   1.5669428e-19   2.4392838e-20   3.6483960e-21   5.2428865e-22   7.2388125e-23
   5.3626442e-23   3.8840257e-22   2.7027979e-21   1.8070650e-20   1.1608177e-19   7.1645443e-19   4.2487453e-18   2.4211328e-17   1.3260684e-16   6.9849792e-16   3.5435281e-15   1.7367312e-14   8.2747919e-14   3.8752085e-13   1.8133539e-12   8.6371792e-12   4.2372682e-11   2.1320817e-10   1.0782029e-09   5.3335755e-09   2.5188292e-08   1.1157696e-07   4.5836092e-07   1.7343139e-06   6.0205078e-06   1.9134127e-05   5.5620162e-05   1.4784581e-04   3.5948970e-04   8.0024498e-04   1.6330415e-03   3.0609479e-03   5.2845372e-03   8.4366916e-03   1.2526119e-02   1.7436387e-02   2.3014155e-02   2.9234437e-02   3.6375350e-02   4.5107593e-02   5.6428051e-02   7.1430466e-02   9.0972252e-02   1.1533259e-01   1.4395564e-01   1.7534762e-01   2.0716330e-01   2.3648287e-01   2.6024224e-01   2.7574160e-01   2.8112795e-01   2.7574160e-01   2.6024224e-01   2.3648287e-01   2.0716330e-01   1.7534762e-01   1.4395564e-01   1.1533259e-01   9.0972252e-02   7.1430466e-02   5.6428051e-02   4.5107593e-02   3.6375350e-02   2.9234437e-02   2.3014155e-02   1.7436387e-02   1.2526119e-02   8.4366916e-03   5.2845372e-03   3.0609479e-03   1.6330415e-03   8.0024498e-04   3.5948970e-04   1.4784581e-04   5.5620162e-05   1.9134127e-05   6.0205078e-06   1.7343139e-06   4.5836092e-07   1.1157696e-07   2.5188292e-08   5.3335755e-09   1.0782029e-09   2.1320817e-10   4.2372682e-11   8.6371792e-12   1.8133539e-12   3.8752085e-13   8.2747919e-14   1.7367312e-14   3.5435281e-15   6.9849792e-16   1.3260684e-16   2.4211328e-17   4.2487453e-18   7.1645443e-19   1.1608177e-19   1.8070650e-20   2.7027979e-21   3.8840257e-22   5.3626442e-23
   3.8169709e-23   2.7645342e-22   1.9237711e-21   1.2862146e-20   8.2623419e-20   5.0994807e-19   3.0240743e-18   1.7231917e-17   9.4369975e-17   4.9694574e-16   2.5192629e-15   1.2327232e-14   5.8532020e-14   2.7230145e-13   1.2599462e-12   5.9051844e-12   2.8431476e-11   1.4063940e-10   7.0298037e-10   3.4600097e-09   1.6353626e-08   7.2823954e-08   3.0170534e-07   1.1539849e-06   4.0569345e-06   1.3077813e-05   3.8612277e-05   1.0438708e-04   2.5848689e-04   5.8675433e-04   1.2225506e-03   2.3424864e-03   4.1380756e-03   6.7632326e-03   1.0276391e-02   1.4613118e-02   1.9623968e-02   2.5184003e-02   3.1336012e-02   3.8396462e-02   4.6956615e-02   5.7752170e-02   7.1430466e-02   8.8285046e-02   1.0803815e-01   1.2973585e-01   1.5179108e-01   1.7217633e-01   1.8873556e-01   1.9955569e-01   2.0331901e-01   1.9955569e-01   1.8873556e-01   1.7217633e-01   1.5179108e-01   1.2973585e-01   1.0803815e-01   8.8285046e-02   7.1430466e-02   5.7752170e-02   4.6956615e-02   3.8396462e-02   3.1336012e-02   2.5184003e-02   1.9623968e-02   1.4613118e-02   1.0276391e-02   6.7632326e-03   4.1380756e-03   2.3424864e-03   1.2225506e-03   5.8675433e-04   2.5848689e-04   1.0438708e-04   3.8612277e-05   1.3077813e-05   4.0569345e-06   1.1539849e-06   3.0170534e-07   7.2823954e-08   1.6353626e-08   3.4600097e-09   7.0298037e-10   1.4063940e-10   2.8431476e-11   5.9051844e-12   1.2599462e-12   2.7230145e-13   5.8532020e-14   1.2327232e-14   2.5192629e-15   4.9694574e-16   9.4369975e-17   1.7231917e-17   3.0240743e-18   5.0994807e-19   8.2623419e-20   1.2862146e-20   1.9237711e-21   2.7645342e-22   3.8169709e-23
   2.6102791e-23   1.8905582e-22   1.3155927e-21   8.7959221e-21   5.6502885e-20   3.4873205e-19   2.0680135e-18   1.1783642e-17   6.4526406e-17   3.3970360e-16   1.7210141e-15   8.4086111e-15   3.9796622e-14   1.8396639e-13   8.4180299e-13   3.8802704e-12   1.8303752e-11   8.8756314e-11   4.3711521e-10   2.1350783e-09   1.0082928e-08   4.5102134e-08   1.8842518e-07   7.2880495e-07   2.5965368e-06   8.4972218e-06   2.5508285e-05   7.0216797e-05   1.7728717e-04   4.1090147e-04   8.7534076e-04   1.7170000e-03   3.1085123e-03   5.2106569e-03   8.1208087e-03   1.1832295e-02   1.6235159e-02   2.1175194e-02   2.6556915e-02   3.2444576e-02   3.9105049e-02   4.6956615e-02   5.6428051e-02   6.7770974e-02   8.0887273e-02   9.5228520e-02   1.0980245e-01   1.2329285e-01   1.3427118e-01   1.4145507e-01   1.4395564e-01   1.4145507e-01   1.3427118e-01   1.2329285e-01   1.0980245e-01   9.5228520e-02   8.0887273e-02   6.7770974e-02   5.6428051e-02   4.6956615e-02   3.9105049e-02   3.2444576e-02   2.6556915e-02   2.1175194e-02   1.6235159e-02   1.1832295e-02   8.1208087e-03   5.2106569e-03   3.1085123e-03   1.7170000e-03   8.7534076e-04   4.1090147e-04   1.7728717e-04   7.0216797e-05   2.5508285e-05   8.4972218e-06   2.5965368e-06   7.2880495e-07   1.8842518e-07   4.5102134e-08   1.0082928e-08   2.1350783e-09   4.3711521e-10   8.8756314e-11   1.8303752e-11   3.8802704e-12   8.4180299e-13   1.8396639e-13   3.9796622e-14   8.4086111e-15   1.7210141e-15   3.3970360e-16   6.4526406e-17   1.1783642e-17   2.0680135e-18   3.4873205e-19   5.6502885e-20   8.7959221e-21   1.3155927e-21   1.8905582e-22   2.6102791e-23
   1.7150756e-23   1.2421852e-22   8.6440591e-22   5.7793307e-21   3.7124996e-20   2.2913231e-19   1.3587627e-18   7.7420670e-18   4.2391442e-17   2.2312210e-16   1.1297425e-15   5.5123467e-15   2.6012552e-14   1.1954030e-13   5.4121995e-13   2.4536709e-12   1.1326786e-11   5.3698240e-11   2.5965264e-10   1.2545203e-09   5.9056226e-09   2.6499573e-08   1.1157696e-07   4.3642278e-07   1.5763169e-06   5.2401681e-06   1.6006893e-05   4.4905059e-05   1.1571724e-04   2.7412373e-04   5.9769728e-04   1.2015693e-03   2.2321583e-03   3.8429056e-03   6.1538491e-03   9.2091044e-03   1.2955385e-02   1.7261440e-02   2.1979866e-02   2.7027529e-02   3.2444576e-02   3.8396462e-02   4.5107593e-02   5.2745838e-02   6.1298793e-02   7.0486700e-02   7.9744639e-02   8.8285046e-02   9.5228520e-02   9.9772150e-02   1.0135396e-01   9.9772150e-02   9.5228520e-02   8.8285046e-02   7.9744639e-02   7.0486700e-02   6.1298793e-02   5.2745838e-02   4.5107593e-02   3.8396462e-02   3.2444576e-02   2.7027529e-02   2.1979866e-02   1.7261440e-02   1.2955385e-02   9.2091044e-03   6.1538491e-03   3.8429056e-03   2.2321583e-03   1.2015693e-03   5.9769728e-04   2.7412373e-04   1.1571724e-04   4.4905059e-05   1.6006893e-05   5.2401681e-06   1.5763169e-06   4.3642278e-07   1.1157696e-07   2.6499573e-08   5.9056226e-09   1.2545203e-09   2.5965264e-10   5.3698240e-11   1.1326786e-11   2.4536709e-12   5.4121995e-13   1.1954030e-13   2.6012552e-14   5.5123467e-15   1.1297425e-15   2.2312210e-16   4.2391442e-17   7.7420670e-18   1.3587627e-18   2.2913231e-19   3.7124996e-20   5.7793307e-21   8.6440591e-22   1.2421852e-22   1.7150756e-23
   1.0826992e-23   7.8417120e-23   5.4568528e-22   3.6483960e-21   2.3436380e-20   1.4464698e-19   8.5775479e-19   4.8872643e-18   2.6758174e-17   1.4081144e-16   7.1262952e-16   3.4731032e-15   1.6347282e-14   7.4728072e-14   3.3503338e-13   1.4948235e-12   6.7499494e-12   3.1216909e-11   1.4766535e-10   7.0298037e-10   3.2883945e-09   1.4771466e-08   6.2613652e-08   2.4755965e-07   9.0654256e-07   3.0623728e-06   9.5237551e-06   2.7246225e-05   7.1711321e-05   1.7376193e-04   3.8808466e-04   8.0024498e-04   1.5267599e-03   2.7022715e-03   4.4517556e-03   6.8539839e-03   9.9112432e-03   1.3542936e-02   1.7612454e-02   2.1979866e-02   2.6556915e-02   3.1336012e-02   3.6375350e-02   4.1742541e-02   4.7438333e-02   5.3331096e-02   5.9128927e-02   6.4402838e-02   6.8657417e-02   7.1430466e-02   7.2394283e-02   7.1430466e-02   6.8657417e-02   6.4402838e-02   5.9128927e-02   5.3331096e-02   4.7438333e-02   4.1742541e-02   3.6375350e-02   3.1336012e-02   2.6556915e-02   2.1979866e-02   1.7612454e-02   1.3542936e-02   9.9112432e-03   6.8539839e-03   4.4517556e-03   2.7022715e-03   1.5267599e-03   8.0024498e-04   3.8808466e-04   1.7376193e-04   7.1711321e-05   2.7246225e-05   9.5237551e-06   3.0623728e-06   9.0654256e-07   2.4755965e-07   6.2613652e-08   1.4771466e-08   3.2883945e-09   7.0298037e-10   1.4766535e-10   3.1216909e-11   6.7499494e-12   1.4948235e-12   3.3503338e-13   7.4728072e-14   1.6347282e-14   3.4731032e-15   7.1262952e-16   1.4081144e-16   2.6758174e-17   4.8872643e-18   8.5775479e-19   1.4464698e-19   2.3436380e-20   3.6483960e-21   5.4568528e-22   7.8417120e-23   1.0826992e-23
   6.5669024e-24   4.7562387e-23   3.3097484e-22   2.2128636e-21   1.4214872e-20   8.7732589e-20   5.2024986e-19   2.9641907e-18   1.6228264e-17   8.5385856e-17   4.3195435e-16   2.1031560e-15   9.8775798e-15   4.4947274e-14   1.9976345e-13   8.7815762e-13   3.8802704e-12   1.7480589e-11   8.0612952e-11   3.7648910e-10   1.7430922e-09   7.8156114e-09   3.3291285e-08   1.3292393e-07   4.9331355e-07   1.6934222e-06   5.3630266e-06   1.5652540e-05   4.2096419e-05   1.0438708e-04   2.3893390e-04   5.0562344e-04   9.9123788e-04   1.8047474e-03   3.0609479e-03   4.8536514e-03   7.2264222e-03   1.0153625e-02   1.3542936e-02   1.7261440e-02   2.1175194e-02   2.5184003e-02   2.9234437e-02   3.3304508e-02   3.7367161e-02   4.1349638e-02   4.5107593e-02   4.8426630e-02   5.1053180e-02   5.2745838e-02   5.3331096e-02   5.2745838e-02   5.1053180e-02   4.8426630e-02   4.5107593e-02   4.1349638e-02   3.7367161e-02   3.3304508e-02   2.9234437e-02   2.5184003e-02   2.1175194e-02   1.7261440e-02   1.3542936e-02   1.0153625e-02   7.2264222e-03   4.8536514e-03   3.0609479e-03   1.8047474e-03   9.9123788e-04   5.0562344e-04   2.3893390e-04   1.0438708e-04   4.2096419e-05   1.5652540e-05   5.3630266e-06   1.6934222e-06   4.9331355e-07   1.3292393e-07   3.3291285e-08   7.8156114e-09   1.7430922e-09   3.7648910e-10   8.0612952e-11   1.7480589e-11   3.8802704e-12   8.7815762e-13   1.9976345e-13   4.4947274e-14   9.8775798e-15   2.1031560e-15   4.3195435e-16   8.5385856e-17   1.6228264e-17   2.9641907e-18   5.2024986e-19   8.7732589e-20   1.4214872e-20   2.2128636e-21   3.3097484e-22   4.7562387e-23   6.5669024e-24
   3.8268509e-24   2.7716898e-23   1.9287500e-22   1.2895422e-21   8.2836870e-21   5.1125908e-20   3.0317260e-19   1.7273389e-18   9.4563646e-18   4.9749050e-17   2.5159267e-16   1.2240301e-15   5.7384215e-15   2.6012552e-14   1.1474476e-13   4.9776162e-13   2.1547777e-12   9.4516557e-12   4.2372682e-11   1.9325880e-10   8.8138535e-10   3.9294296e-09   1.6774863e-08   6.7528053e-08   2.5376532e-07   8.8486702e-07   2.8535270e-06   8.4972218e-06   2.3356179e-05   5.9284614e-05   1.3910386e-04   3.0216469e-04   6.0882745e-04   1.1405515e-03   1.9921585e-03   3.2549875e-03   4.9939972e-03   7.2264222e-03   9.9112432e-03   1.2955385e-02   1.6235159e-02   1.9623968e-02   2.3014155e-02   2.6324111e-02   2.9489407e-02   3.2444576e-02   3.5106254e-02   3.7367161e-02   3.9105049e-02   4.0204039e-02   4.0580536e-02   4.0204039e-02   3.9105049e-02   3.7367161e-02   3.5106254e-02   3.2444576e-02   2.9489407e-02   2.6324111e-02   2.3014155e-02   1.9623968e-02   1.6235159e-02   1.2955385e-02   9.9112432e-03   7.2264222e-03   4.9939972e-03   3.2549875e-03   1.9921585e-03   1.1405515e-03   6.0882745e-04   3.0216469e-04   1.3910386e-04   5.9284614e-05   2.3356179e-05   8.4972218e-06   2.8535270e-06   8.8486702e-07   2.5376532e-07   6.7528053e-08   1.6774863e-08   3.9294296e-09   8.8138535e-10   1.9325880e-10   4.2372682e-11   9.4516557e-12   2.1547777e-12   4.9776162e-13   1.1474476e-13   2.6012552e-14   5.7384215e-15   1.2240301e-15   2.5159267e-16   4.9749050e-17   9.4563646e-18   1.7273389e-18   3.0317260e-19   5.1125908e-20   8.2836870e-21   1.2895422e-21   1.9287500e-22   2.7716898e-23   3.8268509e-24
   2.1426475e-24   1.5518646e-23   1.0799039e-22   7.2201249e-22   4.6380209e-21   2.8625270e-20   1.6974498e-19   9.6711841e-19   5.2943395e-18   2.7850421e-17   1.4081144e-16   6.8464678e-16   3.2051511e-15   1.4484153e-14   6.3493894e-14   2.7230145e-13   1.1570339e-12   4.9450472e-12   2.1513290e-11   9.5414177e-11   4.2636093e-10   1.8807889e-09   8.0172684e-09   3.2458465e-08   1.2332182e-07   4.3642278e-07   1.4324144e-06   4.3510020e-06   1.2222024e-05   3.1755070e-05   7.6378839e-05   1.7030280e-04   3.5265363e-04   6.7970034e-04   1.2225506e-03   2.0583122e-03   3.2549875e-03   4.8536514e-03   6.8539839e-03   9.2091044e-03   1.1832295e-02   1.4613118e-02   1.7436387e-02   2.0196771e-02   2.2804706e-02   2.5184003e-02   2.7265399e-02   2.8981529e-02   3.0267159e-02   3.1065224e-02   3.1336012e-02   3.1065224e-02   3.0267159e-02   2.8981529e-02   2.7265399e-02   2.5184003e-02   2.2804706e-02   2.0196771e-02   1.7436387e-02   1.4613118e-02   1.1832295e-02   9.2091044e-03   6.8539839e-03   4.8536514e-03   3.2549875e-03   2.0583122e-03   1.2225506e-03   6.7970034e-04   3.5265363e-04   1.7030280e-04   7.6378839e-05   3.1755070e-05   1.2222024e-05   4.3510020e-06   1.4324144e-06   4.3642278e-07   1.2332182e-07   3.2458465e-08   8.0172684e-09   1.8807889e-09   4.2636093e-10   9.5414177e-11   2.1513290e-11   4.9450472e-12   1.1570339e-12   2.7230145e-13   6.3493894e-14   1.4484153e-14   3.2051511e-15   6.8464678e-16   1.4081144e-16   2.7850421e-17   5.2943395e-18   9.6711841e-19   1.6974498e-19   2.8625270e-20   4.6380209e-21   7.2201249e-22   1.0799039e-22   1.5518646e-23   2.1426475e-24
   1.1526253e-24   8.3481690e-24   5.8092831e-23   3.8840257e-22   2.4949968e-21   1.5398789e-20   9.1313041e-20   5.2024986e-19   2.8479577e-18   1.4980406e-17   7.5726852e-17   3.6802531e-16   1.7210141e-15   7.7584543e-15   3.3840694e-14   1.4375856e-13   6.0102944e-13   2.5074815e-12   1.0582317e-11   4.5485784e-11   1.9806016e-10   8.5948527e-10   3.6406184e-09   1.4771466e-08   5.6607968e-08   2.0300911e-07   6.7752882e-07   2.0980650e-06   6.0205078e-06   1.6006893e-05   3.9456458e-05   9.0280650e-05   1.9207271e-04   3.8074427e-04   7.0495416e-04   1.2225506e-03   1.9921585e-03   3.0609479e-03   4.4517556e-03   6.1538491e-03   8.1208087e-03   1.0276391e-02   1.2526119e-02   1.4770376e-02   1.6914897e-02   1.8876516e-02   2.0584543e-02   2.1979866e-02   2.3014155e-02   2.3650492e-02   2.3865319e-02   2.3650492e-02   2.3014155e-02   2.1979866e-02   2.0584543e-02   1.8876516e-02   1.6914897e-02   1.4770376e-02   1.2526119e-02   1.0276391e-02   8.1208087e-03   6.1538491e-03   4.4517556e-03   3.0609479e-03   1.9921585e-03   1.2225506e-03   7.0495416e-04   3.8074427e-04   1.9207271e-04   9.0280650e-05   3.9456458e-05   1.6006893e-05   6.0205078e-06   2.0980650e-06   6.7752882e-07   2.0300911e-07   5.6607968e-08   1.4771466e-08   3.6406184e-09   8.5948527e-10   1.9806016e-10   4.5485784e-11   1.0582317e-11   2.5074815e-12   6.0102944e-13   1.4375856e-13   3.3840694e-14   7.7584543e-15   1.7210141e-15   3.6802531e-16   7.5726852e-17   1.4980406e-17   2.8479577e-18   5.2024986e-19   9.1313041e-20   1.5398789e-20   2.4949968e-21   3.8840257e-22   5.8092831e-23   8.3481690e-24   1.1526253e-24
   5.9573594e-25   4.3147623e-24   3.0025357e-23   2.0074638e-22   1.2895422e-21   7.9588787e-21   4.7195150e-20   2.6888965e-19   1.4719335e-18   7.7420670e-18   3.9131419e-17   1.9011062e-16   8.8830044e-16   3.9971726e-15   1.7367312e-14   7.3220747e-14   3.0201762e-13   1.2333705e-12   5.0556982e-12   2.1021408e-11   8.8756314e-11   3.7648910e-10   1.5751614e-09   6.3746212e-09   2.4557046e-08   8.9040136e-08   3.0170534e-07   9.5146522e-07   2.7870470e-06   7.5782522e-06   1.9134127e-05   4.4905059e-05   9.8102760e-05   1.9989322e-04   3.8074427e-04   6.7970034e-04   1.1405515e-03   1.8047474e-03   2.7022715e-03   3.8429056e-03   5.2106569e-03   6.7632326e-03   8.4366916e-03   1.0153625e-02   1.1832295e-02   1.3394417e-02   1.4770376e-02   1.5901937e-02   1.6743297e-02   1.7261440e-02   1.7436387e-02   1.7261440e-02   1.6743297e-02   1.5901937e-02   1.4770376e-02   1.3394417e-02   1.1832295e-02   1.0153625e-02   8.4366916e-03   6.7632326e-03   5.2106569e-03   3.8429056e-03   2.7022715e-03   1.8047474e-03   1.1405515e-03   6.7970034e-04   3.8074427e-04   1.9989322e-04   9.8102760e-05   4.4905059e-05   1.9134127e-05   7.5782522e-06   2.7870470e-06   9.5146522e-07   3.0170534e-07   8.9040136e-08   2.4557046e-08   6.3746212e-09   1.5751614e-09   3.7648910e-10   8.8756314e-11   2.1021408e-11   5.0556982e-12   1.2333705e-12   3.0201762e-13   7.3220747e-14   1.7367312e-14   3.9971726e-15   8.8830044e-16   1.9011062e-16   3.9131419e-17   7.7420670e-18   1.4719335e-18   2.6888965e-19   4.7195150e-20   7.9588787e-21   1.2895422e-21   2.0074638e-22   3.0025357e-23   4.3147623e-24   5.9573594e-25
   2.9583371e-25   2.1426475e-24   1.4910151e-23   9.9687698e-23   6.4036762e-22   3.9522604e-21   2.3436380e-20   1.3352592e-19   7.3092805e-19   3.8444009e-18   1.9429298e-17   9.4369975e-17   4.4069017e-16   1.9803529e-15   8.5795194e-15   3.5961095e-14   1.4673935e-13   5.8855083e-13   2.3495784e-12   9.4516557e-12   3.8559408e-11   1.5888406e-10   6.5202904e-10   2.6159348e-09   1.0082928e-08   3.6840083e-08   1.2644387e-07   4.0543645e-07   1.2108719e-06   3.3641273e-06   8.6935552e-06   2.0910925e-05   4.6876190e-05   9.8102760e-05   1.9207271e-04   3.5265363e-04   6.0882745e-04   9.9123788e-04   1.5267599e-03   2.2321583e-03   3.1085123e-03   4.1380756e-03   5.2845372e-03   6.4965627e-03   7.7135337e-03   8.8719618e-03   9.9112432e-03   1.0778003e-02   1.1428915e-02   1.1832295e-02   1.1968904e-02   1.1832295e-02   1.1428915e-02   1.0778003e-02   9.9112432e-03   8.8719618e-03   7.7135337e-03   6.4965627e-03   5.2845372e-03   4.1380756e-03   3.1085123e-03   2.2321583e-03   1.5267599e-03   9.9123788e-04   6.0882745e-04   3.5265363e-04   1.9207271e-04   9.8102760e-05   4.6876190e-05   2.0910925e-05   8.6935552e-06   3.3641273e-06   1.2108719e-06   4.0543645e-07   1.2644387e-07   3.6840083e-08   1.0082928e-08   2.6159348e-09   6.5202904e-10   1.5888406e-10   3.8559408e-11   9.4516557e-12   2.3495784e-12   5.8855083e-13   1.4673935e-13   3.5961095e-14   8.5795194e-15   1.9803529e-15   4.4069017e-16   9.4369975e-17   1.9429298e-17   3.8444009e-18   7.3092805e-19   1.3352592e-19   2.3436380e-20   3.9522604e-21   6.4036762e-22   9.9687698e-23   1.4910151e-23   2.1426475e-24   2.9583371e-25
   1.4114638e-25   1.0222870e-24   7.1138404e-24   4.7562387e-23   3.0552828e-22   1.8856779e-21   1.1181811e-20   6.3706852e-20   3.4873205e-19   1.8341554e-18   9.2690971e-18   4.5013517e-17   2.1011930e-16   9.4332710e-16   4.0782491e-15   1.7020387e-14   6.8880308e-14   2.7230145e-13   1.0627063e-12   4.1448504e-12   1.6316720e-11   6.4975812e-11   2.5965264e-10   1.0251753e-09   3.9294296e-09   1.4400362e-08   4.9897619e-08   1.6228676e-07   4.9331355e-07   1.3984950e-06   3.6947593e-06   9.0994903e-06   2.0910925e-05   4.4905059e-05   9.0280650e-05   1.7030280e-04   3.0216469e-04   5.0562344e-04   8.0024498e-04   1.2015693e-03   1.7170000e-03   2.3424864e-03   3.0609479e-03   3.8429056e-03   4.6491581e-03   5.4348222e-03   6.1538491e-03   6.7632326e-03   7.2264222e-03   7.5157832e-03   7.6141713e-03   7.5157832e-03   7.2264222e-03   6.7632326e-03   6.1538491e-03   5.4348222e-03   4.6491581e-03   3.8429056e-03   3.0609479e-03   2.3424864e-03   1.7170000e-03   1.2015693e-03   8.0024498e-04   5.0562344e-04   3.0216469e-04   1.7030280e-04   9.0280650e-05   4.4905059e-05   2.0910925e-05   9.0994903e-06   3.6947593e-06   1.3984950e-06   4.9331355e-07   1.6228676e-07   4.9897619e-08   1.4400362e-08   3.9294296e-09   1.0251753e-09   2.5965264e-10   6.4975812e-11   1.6316720e-11   4.1448504e-12   1.0627063e-12   2.7230145e-13   6.8880308e-14   1.7020387e-14   4.0782491e-15   9.4332710e-16   2.1011930e-16   4.5013517e-17   9.2690971e-18   1.8341554e-18   3.4873205e-19   6.3706852e-20   1.1181811e-20   1.8856779e-21   3.0552828e-22   4.7562387e-23   7.1138404e-24   1.0222870e-24   1.4114638e-25
   6.4702349e-26   4.6862249e-25   3.2610272e-24   2.1802884e-23   1.4005599e-22   8.6440591e-22   5.1258061e-21   2.9203540e-20   1.5985974e-19   8.4076975e-19   4.2487453e-18   2.0630945e-17   9.6277224e-17   4.3195435e-16   1.8647307e-15   7.7584543e-15   3.1207848e-14   1.2201357e-13   4.6751343e-13   1.7747656e-12   6.7499494e-12   2.5901324e-11   1.0013533e-10   3.8596530e-10   1.4600012e-09   5.3335755e-09   1.8570635e-08   6.1055553e-08   1.8842518e-07   5.4401536e-07   1.4671375e-06   3.6947593e-06   8.6935552e-06   1.9134127e-05   3.9456458e-05   7.6378839e-05   1.3910386e-04   2.3893390e-04   3.8808466e-04   5.9769728e-04   8.7534076e-04   1.2225506e-03   1.6330415e-03   2.0921036e-03   2.5773898e-03   3.0609479e-03   3.5120785e-03   3.9004948e-03   4.1993069e-03   4.3875030e-03   4.4517556e-03   4.3875030e-03   4.1993069e-03   3.9004948e-03   3.5120785e-03   3.0609479e-03   2.5773898e-03   2.0921036e-03   1.6330415e-03   1.2225506e-03   8.7534076e-04   5.9769728e-04   3.8808466e-04   2.3893390e-04   1.3910386e-04   7.6378839e-05   3.9456458e-05   1.9134127e-05   8.6935552e-06   3.6947593e-06   1.4671375e-06   5.4401536e-07   1.8842518e-07   6.1055553e-08   1.8570635e-08   5.3335755e-09   1.4600012e-09   3.8596530e-10   1.0013533e-10   2.5901324e-11   6.7499494e-12   1.7747656e-12   4.6751343e-13   1.2201357e-13   3.1207848e-14   7.7584543e-15   1.8647307e-15   4.3195435e-16   9.6277224e-17   2.0630945e-17   4.2487453e-18   8.4076975e-19   1.5985974e-19   2.9203540e-20   5.1258061e-21   8.6440591e-22   1.4005599e-22   2.1802884e-23   3.2610272e-24   4.6862249e-25   6.4702349e-26
   2.8496963e-26   2.0639618e-25   1.4362596e-24   9.6026801e-24   6.1685091e-23   3.8071169e-22   2.2575664e-21   1.2862146e-20   7.0406986e-20   3.7029670e-19   1.8712091e-18   9.0855383e-18   4.2391442e-17   1.9011062e-16   8.1989649e-16   3.4040808e-15   1.3634125e-14   5.2875415e-14   1.9976345e-13   7.4169175e-13   2.7351368e-12   1.0114191e-11   3.7662480e-11   1.4063940e-10   5.2053168e-10   1.8807889e-09   6.5390957e-09   2.1629142e-08   6.7528053e-08   1.9802827e-07   5.4401536e-07   1.3984950e-06   3.3641273e-06   7.5782522e-06   1.6006893e-05   3.1755070e-05   5.9284614e-05   1.0438708e-04   1.7376193e-04   2.7412373e-04   4.1090147e-04   5.8675433e-04   8.0024498e-04   1.0450267e-03   1.3097994e-03   1.5791080e-03   1.8348621e-03   2.0583122e-03   2.2321583e-03   2.3424864e-03   2.3802990e-03   2.3424864e-03   2.2321583e-03   2.0583122e-03   1.8348621e-03   1.5791080e-03   1.3097994e-03   1.0450267e-03   8.0024498e-04   5.8675433e-04   4.1090147e-04   2.7412373e-04   1.7376193e-04   1.0438708e-04   5.9284614e-05   3.1755070e-05   1.6006893e-05   7.5782522e-06   3.3641273e-06   1.3984950e-06   5.4401536e-07   1.9802827e-07   6.7528053e-08   2.1629142e-08   6.5390957e-09   1.8807889e-09   5.2053168e-10   1.4063940e-10   3.7662480e-11   1.0114191e-11   2.7351368e-12   7.4169175e-13   1.9976345e-13   5.2875415e-14   1.3634125e-14   3.4040808e-15   8.1989649e-16   1.9011062e-16   4.2391442e-17   9.0855383e-18   1.8712091e-18   3.7029670e-19   7.0406986e-20   1.2862146e-20   2.2575664e-21   3.8071169e-22   6.1685091e-23   9.6026801e-24   1.4362596e-24   2.0639618e-25   2.8496963e-26
   1.2058834e-26   8.7339036e-26   6.0777060e-25   4.0634901e-24   2.6102791e-23   1.6110274e-22   9.5531629e-22   5.4427685e-21   2.9793492e-20   1.5669428e-19   7.9180615e-19   3.8444009e-18   1.7935275e-17   8.0411419e-17   3.4657272e-16   1.4369029e-15   5.7384215e-15   2.2128820e-14   8.2747919e-14   3.0201762e-13   1.0855247e-12   3.8802704e-12   1.3901380e-11   5.0006389e-11   1.7955579e-10   6.3589056e-10   2.1899506e-09   7.2405584e-09   2.2756144e-08   6.7528053e-08   1.8842518e-07   4.9331355e-07   1.2108719e-06   2.7870470e-06   6.0205078e-06   1.2222024e-05   2.3356179e-05   4.2096419e-05   7.1711321e-05   1.1571724e-04   1.7728717e-04   2.5848689e-04   3.5948970e-04   4.7796554e-04   6.0882745e-04   7.4444649e-04   8.7534076e-04   9.9123788e-04   1.0823353e-03   1.1405515e-03   1.1605740e-03   1.1405515e-03   1.0823353e-03   9.9123788e-04   8.7534076e-04   7.4444649e-04   6.0882745e-04   4.7796554e-04   3.5948970e-04   2.5848689e-04   1.7728717e-04   1.1571724e-04   7.1711321e-05   4.2096419e-05   2.3356179e-05   1.2222024e-05   6.0205078e-06   2.7870470e-06   1.2108719e-06   4.9331355e-07   1.8842518e-07   6.7528053e-08   2.2756144e-08   7.2405584e-09   2.1899506e-09   6.3589056e-10   1.7955579e-10   5.0006389e-11   1.3901380e-11   3.8802704e-12   1.0855247e-12   3.0201762e-13   8.2747919e-14   2.2128820e-14   5.7384215e-15   1.4369029e-15   3.4657272e-16   8.0411419e-17   1.7935275e-17   3.8444009e-18   7.9180615e-19   1.5669428e-19   2.9793492e-20   5.4427685e-21   9.5531629e-22   1.6110274e-22   2.6102791e-23   4.0634901e-24   6.0777060e-25   8.7339036e-26   1.2058834e-26
   4.9027561e-27   3.5509402e-26   2.4710109e-25   1.6520918e-24   1.0612603e-23   6.5499484e-23   3.8840257e-22   2.2128636e-21   1.2113112e-20   6.3706852e-20   3.2191996e-19   1.5629557e-18   7.2911653e-18   3.2683898e-17   1.4081144e-16   5.8328852e-16   2.3250123e-15   8.9318642e-15   3.3162228e-14   1.1954030e-13   4.2119541e-13   1.4631651e-12   5.0556982e-12   1.7480589e-11   6.0485892e-11   2.0803166e-10   7.0298037e-10   2.3039912e-09   7.2405584e-09   2.1629142e-08   6.1055553e-08   1.6228676e-07   4.0543645e-07   9.5146522e-07   2.0980650e-06   4.3510020e-06   8.4972218e-06   1.5652540e-05   2.7246225e-05   4.4905059e-05   7.0216797e-05   1.0438708e-04   1.4784581e-04   1.9989322e-04   2.5848689e-04   3.2025125e-04   3.8074427e-04   4.3495688e-04   4.7796554e-04   5.0562344e-04   5.1516610e-04   5.0562344e-04   4.7796554e-04   4.3495688e-04   3.8074427e-04   3.2025125e-04   2.5848689e-04   1.9989322e-04   1.4784581e-04   1.0438708e-04   7.0216797e-05   4.4905059e-05   2.7246225e-05   1.5652540e-05   8.4972218e-06   4.3510020e-06   2.0980650e-06   9.5146522e-07   4.0543645e-07   1.6228676e-07   6.1055553e-08   2.1629142e-08   7.2405584e-09   2.3039912e-09   7.0298037e-10   2.0803166e-10   6.0485892e-11   1.7480589e-11   5.0556982e-12   1.4631651e-12   4.2119541e-13   1.1954030e-13   3.3162228e-14   8.9318642e-15   2.3250123e-15   5.8328852e-16   1.4081144e-16   3.2683898e-17   7.2911653e-18   1.5629557e-18   3.2191996e-19   6.3706852e-20   1.2113112e-20   2.2128636e-21   3.8840257e-22   6.5499484e-23   1.0612603e-23   1.6520918e-24   2.4710109e-25   3.5509402e-26   4.9027561e-27
   1.9151530e-27   1.3870961e-26   9.6524563e-26   6.4535304e-25   4.1455780e-24   2.5585921e-23   1.5172085e-22   8.6440591e-22   4.7317152e-21   2.4885607e-20   1.2574993e-19   6.1052044e-19   2.8479577e-18   1.2765192e-17   5.4982875e-17   2.2763286e-16   9.0627607e-16   3.4731032e-15   1.2834179e-14   4.5868805e-14   1.5930170e-13   5.4121995e-13   1.8133539e-12   6.0380277e-12   2.0072107e-11   6.6547390e-11   2.1851623e-10   7.0298037e-10   2.1899506e-09   6.5390957e-09   1.8570635e-08   4.9897619e-08   1.2644387e-07   3.0170534e-07   6.7752882e-07   1.4324144e-06   2.8535270e-06   5.3630266e-06   9.5237551e-06   1.6006893e-05   2.5508285e-05   3.8612277e-05   5.5620162e-05   7.6378839e-05   1.0015652e-04   1.2561029e-04   1.5087331e-04   1.7376193e-04   1.9207271e-04   2.0391480e-04   2.0801230e-04   2.0391480e-04   1.9207271e-04   1.7376193e-04   1.5087331e-04   1.2561029e-04   1.0015652e-04   7.6378839e-05   5.5620162e-05   3.8612277e-05   2.5508285e-05   1.6006893e-05   9.5237551e-06   5.3630266e-06   2.8535270e-06   1.4324144e-06   6.7752882e-07   3.0170534e-07   1.2644387e-07   4.9897619e-08   1.8570635e-08   6.5390957e-09   2.1899506e-09   7.0298037e-10   2.1851623e-10   6.6547390e-11   2.0072107e-11   6.0380277e-12   1.8133539e-12   5.4121995e-13   1.5930170e-13   4.5868805e-14   1.2834179e-14   3.4731032e-15   9.0627607e-16   2.2763286e-16   5.4982875e-17   1.2765192e-17   2.8479577e-18   6.1052044e-19   1.2574993e-19   2.4885607e-20   4.7317152e-21   8.6440591e-22   1.5172085e-22   2.5585921e-23   4.1455780e-24   6.4535304e-25   9.6524563e-26   1.3870961e-26   1.9151530e-27
   7.1877817e-28   5.2059256e-27   3.6226740e-26   2.4220816e-25   1.5558814e-24   9.6026801e-24   5.6942516e-23   3.2442109e-22   1.7758645e-21   9.3398320e-21   4.7195150e-20   2.2913231e-19   1.0688337e-18   4.7904836e-18   2.0630945e-17   8.5385856e-17   3.3970360e-16   1.2998814e-15   4.7891141e-15   1.7020387e-14   5.8532020e-14   1.9568969e-13   6.4010851e-13   2.0636732e-12   6.6009494e-12   2.1021408e-11   6.6547390e-11   2.0803166e-10   6.3589056e-10   1.8807889e-09   5.3335755e-09   1.4400362e-08   3.6840083e-08   8.9040136e-08   2.0300911e-07   4.3642278e-07   8.8486702e-07   1.6934222e-06   3.0623728e-06   5.2401681e-06   8.4972218e-06   1.3077813e-05   1.9134127e-05   2.6654635e-05   3.5405462e-05   4.4905059e-05   5.4447502e-05   6.3178829e-05   7.0216797e-05   7.4791762e-05   7.6378839e-05   7.4791762e-05   7.0216797e-05   6.3178829e-05   5.4447502e-05   4.4905059e-05   3.5405462e-05   2.6654635e-05   1.9134127e-05   1.3077813e-05   8.4972218e-06   5.2401681e-06   3.0623728e-06   1.6934222e-06   8.8486702e-07   4.3642278e-07   2.0300911e-07   8.9040136e-08   3.6840083e-08   1.4400362e-08   5.3335755e-09   1.8807889e-09   6.3589056e-10   2.0803166e-10   6.6547390e-11   2.1021408e-11   6.6009494e-12   2.0636732e-12   6.4010851e-13   1.9568969e-13   5.8532020e-14   1.7020387e-14   4.7891141e-15   1.2998814e-15   3.3970360e-16   8.5385856e-17   2.0630945e-17   4.7904836e-18   1.0688337e-18   2.2913231e-19   4.7195150e-20   9.3398320e-21   1.7758645e-21   3.2442109e-22   5.6942516e-23   9.6026801e-24   1.5558814e-24   2.4220816e-25   3.6226740e-26   5.2059256e-27   7.1877817e-28
   2.5918777e-28   1.8772304e-27   1.3063179e-26   8.7339036e-26   5.6104298e-25   3.4626779e-24   2.0533183e-23   1.1698460e-22   6.4036762e-22   3.3678939e-21   1.7018296e-20   8.2623419e-20   3.8540898e-19   1.7273389e-18   7.4384696e-18   3.0780126e-17   1.2240638e-16   4.6797282e-16   1.7210141e-15   6.0950868e-15   2.0827625e-14   6.8880308e-14   2.2145960e-13   6.9628063e-13   2.1547777e-12   6.6009494e-12   2.0072107e-11   6.0485892e-11   1.7955579e-10   5.2053168e-10   1.4600012e-09   3.9294296e-09   1.0082928e-08   2.4557046e-08   5.6607968e-08   1.2332182e-07   2.5376532e-07   4.9331355e-07   9.0654256e-07   1.5763169e-06   2.5965368e-06   4.0569345e-06   6.0205078e-06   8.4972218e-06   1.1420489e-05   1.4634324e-05   1.7897954e-05   2.0910925e-05   2.3356179e-05   2.4953038e-05   2.5508285e-05   2.4953038e-05   2.3356179e-05   2.0910925e-05   1.7897954e-05   1.4634324e-05   1.1420489e-05   8.4972218e-06   6.0205078e-06   4.0569345e-06   2.5965368e-06   1.5763169e-06   9.0654256e-07   4.9331355e-07   2.5376532e-07   1.2332182e-07   5.6607968e-08   2.4557046e-08   1.0082928e-08   3.9294296e-09   1.4600012e-09   5.2053168e-10   1.7955579e-10   6.0485892e-11   2.0072107e-11   6.6009494e-12   2.1547777e-12   6.9628063e-13   2.2145960e-13   6.8880308e-14   2.0827625e-14   6.0950868e-15   1.7210141e-15   4.6797282e-16   1.2240638e-16   3.0780126e-17   7.4384696e-18   1.7273389e-18   3.8540898e-19   8.2623419e-20   1.7018296e-20   3.3678939e-21   6.4036762e-22   1.1698460e-22   2.0533183e-23   3.4626779e-24   5.6104298e-25   8.7339036e-26   1.3063179e-26   1.8772304e-27   2.5918777e-28
   8.9797110e-29   6.5037739e-28   4.5258143e-27   3.0259116e-26   1.9437660e-25   1.1996649e-24   7.1138404e-24   4.0529992e-23   2.2185906e-22   1.1668260e-21   5.8960810e-21   2.8625270e-20   1.3352592e-19   5.9843113e-19   2.5769269e-18   1.0662158e-17   4.2391442e-17   1.6198497e-16   5.9508750e-16   2.1031560e-15   7.1587143e-15   2.3511763e-14   7.4728072e-14   2.3079375e-13   6.9628063e-13   2.0636732e-12   6.0380277e-12   1.7480589e-11   5.0006389e-11   1.4063940e-10   3.8596530e-10   1.0251753e-09   2.6159348e-09   6.3746212e-09   1.4771466e-08   3.2458465e-08   6.7528053e-08   1.3292393e-07   2.4755965e-07   4.3642278e-07   7.2880495e-07   1.1539849e-06   1.7343139e-06   2.4766474e-06   3.3641273e-06   4.3510020e-06   5.3630266e-06   6.3048551e-06   7.0739265e-06   7.5782522e-06   7.7539795e-06   7.5782522e-06   7.0739265e-06   6.3048551e-06   5.3630266e-06   4.3510020e-06   3.3641273e-06   2.4766474e-06   1.7343139e-06   1.1539849e-06   7.2880495e-07   4.3642278e-07   2.4755965e-07   1.3292393e-07   6.7528053e-08   3.2458465e-08   1.4771466e-08   6.3746212e-09   2.6159348e-09   1.0251753e-09   3.8596530e-10   1.4063940e-10   5.0006389e-11   1.7480589e-11   6.0380277e-12   2.0636732e-12   6.9628063e-13   2.3079375e-13   7.4728072e-14   2.3511763e-14   7.1587143e-15   2.1031560e-15   5.9508750e-16   1.6198497e-16   4.2391442e-17   1.0662158e-17   2.5769269e-18   5.9843113e-19   1.3352592e-19   2.8625270e-20   5.8960810e-21   1.1668260e-21   2.2185906e-22   4.0529992e-23   7.1138404e-24   1.1996649e-24   1.9437660e-25   3.0259116e-26   4.5258143e-27   6.5037739e-28   8.9797110e-29
   2.9890861e-29   2.1649183e-28   1.5065127e-27   1.0072385e-26   6.4702349e-26   3.9933374e-25   2.3679918e-24   1.3491262e-23   7.3850462e-23   3.8840257e-22   1.9626339e-21   9.5285094e-21   4.4446711e-20   1.9919782e-19   8.5775479e-19   3.5488134e-18   1.4107900e-17   5.3893806e-17   1.9787457e-16   6.9849792e-16   2.3721211e-15   7.7584543e-15   2.4481687e-14   7.4728072e-14   2.2145960e-13   6.4010851e-13   1.8133539e-12   5.0556982e-12   1.3901380e-11   3.7662480e-11   1.0013533e-10   2.5965264e-10   6.5202904e-10   1.5751614e-09   3.6406184e-09   8.0172684e-09   1.6774863e-08   3.3291285e-08   6.2613652e-08   1.1157696e-07   1.8842518e-07   3.0170534e-07   4.5836092e-07   6.6123621e-07   9.0654256e-07   1.1820936e-06   1.4671375e-06   1.7343139e-06   1.9536801e-06   2.0980650e-06   2.1484684e-06   2.0980650e-06   1.9536801e-06   1.7343139e-06   1.4671375e-06   1.1820936e-06   9.0654256e-07   6.6123621e-07   4.5836092e-07   3.0170534e-07   1.8842518e-07   1.1157696e-07   6.2613652e-08   3.3291285e-08   1.6774863e-08   8.0172684e-09   3.6406184e-09   1.5751614e-09   6.5202904e-10   2.5965264e-10   1.0013533e-10   3.7662480e-11   1.3901380e-11   5.0556982e-12   1.8133539e-12   6.4010851e-13   2.2145960e-13   7.4728072e-14   2.4481687e-14   7.7584543e-15   2.3721211e-15   6.9849792e-16   1.9787457e-16   5.3893806e-17   1.4107900e-17   3.5488134e-18   8.5775479e-19   1.9919782e-19   4.4446711e-20   9.5285094e-21   1.9626339e-21   3.8840257e-22   7.3850462e-23   1.3491262e-23   2.3679918e-24   3.9933374e-25   6.4702349e-26   1.0072385e-26   1.5065127e-27   2.1649183e-28   2.9890861e-29
   9.5596660e-30   6.9238204e-29   4.8181142e-28   3.2213403e-27   2.0693042e-26   1.2771453e-25   7.5732881e-25   4.3147623e-24   2.3618782e-23   1.2421852e-22   6.2768749e-22   3.0473963e-21   1.4214872e-20   6.3706852e-20   2.7432164e-19   1.1349284e-18   4.5114900e-18   1.7231917e-17   6.3248262e-17   2.2312210e-16   7.5676461e-16   2.4692268e-15   7.7584543e-15   2.3511763e-14   6.8880308e-14   1.9568969e-13   5.4121995e-13   1.4631651e-12   3.8802704e-12   1.0114191e-11   2.5901324e-11   6.4975812e-11   1.5888406e-10   3.7648910e-10   8.5948527e-10   1.8807889e-09   3.9294296e-09   7.8156114e-09   1.4771466e-08   2.6499573e-08   4.5102134e-08   7.2823954e-08   1.1157696e-07   1.6228676e-07   2.2419691e-07   2.9434711e-07   3.6746281e-07   4.3642278e-07   4.9331355e-07   5.3087986e-07   5.4401536e-07   5.3087986e-07   4.9331355e-07   4.3642278e-07   3.6746281e-07   2.9434711e-07   2.2419691e-07   1.6228676e-07   1.1157696e-07   7.2823954e-08   4.5102134e-08   2.6499573e-08   1.4771466e-08   7.8156114e-09   3.9294296e-09   1.8807889e-09   8.5948527e-10   3.7648910e-10   1.5888406e-10   6.4975812e-11   2.5901324e-11   1.0114191e-11   3.8802704e-12   1.4631651e-12   5.4121995e-13   1.9568969e-13   6.8880308e-14   2.3511763e-14   7.7584543e-15   2.4692268e-15   7.5676461e-16   2.2312210e-16   6.3248262e-17   1.7231917e-17   4.5114900e-18   1.1349284e-18   2.7432164e-19   6.3706852e-20   1.4214872e-20   3.0473963e-21   6.2768749e-22   1.2421852e-22   2.3618782e-23   4.3147623e-24   7.5732881e-25   1.2771453e-25   2.0693042e-26   3.2213403e-27   4.8181142e-28   6.9238204e-29   9.5596660e-30
   2.9374821e-30   2.1275428e-29   1.4805040e-28   9.8984938e-28   6.3585319e-27   3.9243959e-26   2.3271104e-25   1.3258347e-24   7.2575495e-24   3.8169709e-23   1.9287500e-22   9.3639976e-22   4.3679235e-21   1.9575704e-20   8.4292530e-20   3.4873205e-19   1.3862123e-18   5.2943395e-18   1.9429298e-17   6.8517947e-17   2.3223485e-16   7.5676461e-16   2.3721211e-15   7.1587143e-15   2.0827625e-14   5.8532020e-14   1.5930170e-13   4.2119541e-13   1.0855247e-12   2.7351368e-12   6.7499494e-12   1.6316720e-11   3.8559408e-11   8.8756314e-11   1.9806016e-10   4.2636093e-10   8.8138535e-10   1.7430922e-09   3.2883945e-09   5.9056226e-09   1.0082928e-08   1.6353626e-08   2.5188292e-08   3.6840083e-08   5.1173417e-08   6.7528053e-08   8.4679040e-08   1.0093832e-07   1.1440524e-07   1.2332182e-07   1.2644387e-07   1.2332182e-07   1.1440524e-07   1.0093832e-07   8.4679040e-08   6.7528053e-08   5.1173417e-08   3.6840083e-08   2.5188292e-08   1.6353626e-08   1.0082928e-08   5.9056226e-09   3.2883945e-09   1.7430922e-09   8.8138535e-10   4.2636093e-10   1.9806016e-10   8.8756314e-11   3.8559408e-11   1.6316720e-11   6.7499494e-12   2.7351368e-12   1.0855247e-12   4.2119541e-13   1.5930170e-13   5.8532020e-14   2.0827625e-14   7.1587143e-15   2.3721211e-15   7.5676461e-16   2.3223485e-16   6.8517947e-17   1.9429298e-17   5.2943395e-18   1.3862123e-18   3.4873205e-19   8.4292530e-20   1.9575704e-20   4.3679235e-21   9.3639976e-22   1.9287500e-22   3.8169709e-23   7.2575495e-24   1.3258347e-24   2.3271104e-25   3.9243959e-26   6.3585319e-27   9.8984938e-28   1.4805040e-28   2.1275428e-29   2.9374821e-30
   8.6723333e-31   6.2811481e-30   4.3708946e-29   2.9223340e-28   1.8772304e-27   1.1586000e-26   6.8703319e-26   3.9142640e-25   2.1426475e-24   1.1268850e-23   5.6942516e-23   2.7645342e-22   1.2895422e-21   5.7793307e-21   2.4885607e-20   1.0295523e-19   4.0924165e-19   1.5629557e-18   5.7353228e-18   2.0222357e-17   6.8517947e-17   2.2312210e-16   6.9849792e-16   2.1031560e-15   6.0950868e-15   1.7020387e-14   4.5868805e-14   1.1954030e-13   3.0201762e-13   7.4169175e-13   1.7747656e-12   4.1448504e-12   9.4516557e-12   2.1021408e-11   4.5485784e-11   9.5414177e-11   1.9325880e-10   3.7648910e-10   7.0298037e-10   1.2545203e-09   2.1350783e-09   3.4600097e-09   5.3335755e-09   7.8156114e-09   1.0883441e-08   1.4400362e-08   1.8104505e-08   2.1629142e-08   2.4557046e-08   2.6499573e-08   2.7180434e-08   2.6499573e-08   2.4557046e-08   2.1629142e-08   1.8104505e-08   1.4400362e-08   1.0883441e-08   7.8156114e-09   5.3335755e-09   3.4600097e-09   2.1350783e-09   1.2545203e-09   7.0298037e-10   3.7648910e-10   1.9325880e-10   9.5414177e-11   4.5485784e-11   2.1021408e-11   9.4516557e-12   4.1448504e-12   1.7747656e-12   7.4169175e-13   3.0201762e-13   1.1954030e-13   4.5868805e-14   1.7020387e-14   6.0950868e-15   2.1031560e-15   6.9849792e-16   2.2312210e-16   6.8517947e-17   2.0222357e-17   5.7353228e-18   1.5629557e-18   4.0924165e-19   1.0295523e-19   2.4885607e-20   5.7793307e-21   1.2895422e-21   2.7645342e-22   5.6942516e-23   1.1268850e-23   2.1426475e-24   3.9142640e-25   6.8703319e-26   1.1586000e-26   1.8772304e-27   2.9223340e-28   4.3708946e-29   6.2811481e-30   8.6723333e-31
   2.4599423e-31   1.7816730e-30   1.2398218e-29   8.2893180e-29   5.3248397e-28   3.2864157e-27   1.9487973e-26   1.1102968e-25   6.0777060e-25   3.1964545e-24   1.6151974e-23   7.8417120e-23   3.6578377e-22   1.6393295e-21   7.0588915e-21   2.9203540e-20   1.1608177e-19   4.4332666e-19   1.6267433e-18   5.7353228e-18   1.9429298e-17   6.3248262e-17   1.9787457e-16   5.9508750e-16   1.7210141e-15   4.7891141e-15   1.2834179e-14   3.3162228e-14   8.2747919e-14   1.9976345e-13   4.6751343e-13   1.0627063e-12   2.3495784e-12   5.0556982e-12   1.0582317e-11   2.1513290e-11   4.2372682e-11   8.0612952e-11   1.4766535e-10   2.5965264e-10   4.3711521e-10   7.0298037e-10   1.0782029e-09   1.5751614e-09   2.1899506e-09   2.8958220e-09   3.6406184e-09   4.3505874e-09   4.9412586e-09   5.3335755e-09   5.4711633e-09   5.3335755e-09   4.9412586e-09   4.3505874e-09   3.6406184e-09   2.8958220e-09   2.1899506e-09   1.5751614e-09   1.0782029e-09   7.0298037e-10   4.3711521e-10   2.5965264e-10   1.4766535e-10   8.0612952e-11   4.2372682e-11   2.1513290e-11   1.0582317e-11   5.0556982e-12   2.3495784e-12   1.0627063e-12   4.6751343e-13   1.9976345e-13   8.2747919e-14   3.3162228e-14   1.2834179e-14   4.7891141e-15   1.7210141e-15   5.9508750e-16   1.9787457e-16   6.3248262e-17   1.9429298e-17   5.7353228e-18   1.6267433e-18   4.4332666e-19   1.1608177e-19   2.9203540e-20   7.0588915e-21   1.6393295e-21   3.6578377e-22   7.8417120e-23   1.6151974e-23   3.1964545e-24   6.0777060e-25   1.1102968e-25   1.9487973e-26   3.2864157e-27   5.3248397e-28   8.2893180e-29   1.2398218e-29   1.7816730e-30   2.4599423e-31
   6.7041248e-32   4.8556253e-31   3.3789087e-30   2.2591027e-29   1.4511881e-28   8.9565276e-28   5.3110922e-27   3.0259116e-26   1.6563681e-25   8.7113548e-25   4.4019263e-24   2.1371158e-23   9.9687698e-23   4.4676931e-22   1.9237711e-21   7.9588787e-21   3.1635823e-20   1.2081918e-19   4.4332666e-19   1.5629557e-18   5.2943395e-18   1.7231917e-17   5.3893806e-17   1.6198497e-16   4.6797282e-16   1.2998814e-15   3.4731032e-15   8.9318642e-15   2.2128820e-14   5.2875415e-14   1.2201357e-13   2.7230145e-13   5.8855083e-13   1.2333705e-12   2.5074815e-12   4.9450472e-12   9.4516557e-12   1.7480589e-11   3.1216909e-11   5.3698240e-11   8.8756314e-11   1.4063940e-10   2.1320817e-10   3.0871373e-10   4.2636093e-10   5.6107103e-10   7.0298037e-10   8.3813581e-10   9.5053401e-10   1.0251753e-09   1.0513512e-09   1.0251753e-09   9.5053401e-10   8.3813581e-10   7.0298037e-10   5.6107103e-10   4.2636093e-10   3.0871373e-10   2.1320817e-10   1.4063940e-10   8.8756314e-11   5.3698240e-11   3.1216909e-11   1.7480589e-11   9.4516557e-12   4.9450472e-12   2.5074815e-12   1.2333705e-12   5.8855083e-13   2.7230145e-13   1.2201357e-13   5.2875415e-14   2.2128820e-14   8.9318642e-15   3.4731032e-15   1.2998814e-15   4.6797282e-16   1.6198497e-16   5.3893806e-17   1.7231917e-17   5.2943395e-18   1.5629557e-18   4.4332666e-19   1.2081918e-19   3.1635823e-20   7.9588787e-21   1.9237711e-21   4.4676931e-22   9.9687698e-23   2.1371158e-23   4.4019263e-24   8.7113548e-25   1.6563681e-25   3.0259116e-26   5.3110922e-27   8.9565276e-28   1.4511881e-28   2.2591027e-29   3.3789087e-30   4.8556253e-31   6.7041248e-32
   1.7554460e-32   1.2714244e-31   8.8475261e-31   5.9153626e-30   3.7998732e-29   2.3452279e-28   1.3906865e-27   7.9232186e-27   4.3371282e-26   2.2810305e-25   1.1526253e-24   5.5959450e-24   2.6102791e-23   1.1698460e-22   5.0373100e-22   2.0839964e-21   8.2836870e-21   3.1635823e-20   1.1608177e-19   4.0924165e-19   1.3862123e-18   4.5114900e-18   1.4107900e-17   4.2391442e-17   1.2240638e-16   3.3970360e-16   9.0627607e-16   2.3250123e-15   5.7384215e-15   1.3634125e-14   3.1207848e-14   6.8880308e-14   1.4673935e-13   3.0201762e-13   6.0102944e-13   1.1570339e-12   2.1547777e-12   3.8802704e-12   6.7499494e-12   1.1326786e-11   1.8303752e-11   2.8431476e-11   4.2372682e-11   6.0485892e-11   8.2574068e-11   1.0767042e-10   1.3395512e-10   1.5888406e-10   1.7955579e-10   1.9325880e-10   1.9806016e-10   1.9325880e-10   1.7955579e-10   1.5888406e-10   1.3395512e-10   1.0767042e-10   8.2574068e-11   6.0485892e-11   4.2372682e-11   2.8431476e-11   1.8303752e-11   1.1326786e-11   6.7499494e-12   3.8802704e-12   2.1547777e-12   1.1570339e-12   6.0102944e-13   3.0201762e-13   1.4673935e-13   6.8880308e-14   3.1207848e-14   1.3634125e-14   5.7384215e-15   2.3250123e-15   9.0627607e-16   3.3970360e-16   1.2240638e-16   4.2391442e-17   1.4107900e-17   4.5114900e-18   1.3862123e-18   4.0924165e-19   1.1608177e-19   3.1635823e-20   8.2836870e-21   2.0839964e-21   5.0373100e-22   1.1698460e-22   2.6102791e-23   5.5959450e-24   1.1526253e-24   2.2810305e-25   4.3371282e-26   7.9232186e-27   1.3906865e-27   2.3452279e-28   3.7998732e-29   5.9153626e-30   8.8475261e-31   1.2714244e-31   1.7554460e-32
   4.4163257e-33   3.1986312e-32   2.2258478e-31   1.4881784e-30   9.5596660e-30   5.9000905e-29   3.4986690e-28   1.9933119e-27   1.0911284e-26   5.7385836e-26   2.8997581e-25   1.4078198e-24   6.5669024e-24   2.9430815e-23   1.2672790e-22   5.2428865e-22   2.0839964e-21   7.9588787e-21   2.9203540e-20   1.0295523e-19   3.4873205e-19   1.1349284e-18   3.5488134e-18   1.0662158e-17   3.0780126e-17   8.5385856e-17   2.2763286e-16   5.8328852e-16   1.4369029e-15   3.4040808e-15   7.7584543e-15   1.7020387e-14   3.5961095e-14   7.3220747e-14   1.4375856e-13   2.7230145e-13   4.9776162e-13   8.7815762e-13   1.4948235e-12   2.4536709e-12   3.8802704e-12   5.9051844e-12   8.6371792e-12   1.2125361e-11   1.6316720e-11   2.1021408e-11   2.5901324e-11   3.0495214e-11   3.4284134e-11   3.6787008e-11   3.7662480e-11   3.6787008e-11   3.4284134e-11   3.0495214e-11   2.5901324e-11   2.1021408e-11   1.6316720e-11   1.2125361e-11   8.6371792e-12   5.9051844e-12   3.8802704e-12   2.4536709e-12   1.4948235e-12   8.7815762e-13   4.9776162e-13   2.7230145e-13   1.4375856e-13   7.3220747e-14   3.5961095e-14   1.7020387e-14   7.7584543e-15   3.4040808e-15   1.4369029e-15   5.8328852e-16   2.2763286e-16   8.5385856e-17   3.0780126e-17   1.0662158e-17   3.5488134e-18   1.1349284e-18   3.4873205e-19   1.0295523e-19   2.9203540e-20   7.9588787e-21   2.0839964e-21   5.2428865e-22   1.2672790e-22   2.9430815e-23   6.5669024e-24   1.4078198e-24   2.8997581e-25   5.7385836e-26   1.0911284e-26   1.9933119e-27   3.4986690e-28   5.9000905e-29   9.5596660e-30   1.4881784e-30   2.2258478e-31   3.1986312e-32   4.4163257e-33
   1.0674878e-33   7.7315400e-33   5.3801862e-32   3.5971357e-31   2.3107053e-30   1.4261346e-29   8.4567733e-29   4.8181142e-28   2.6374104e-27   1.3870961e-26   7.0091218e-26   3.4028977e-25   1.5873123e-24   7.1138404e-24   3.0631909e-23   1.2672790e-22   5.0373100e-22   1.9237711e-21   7.0588915e-21   2.4885607e-20   8.4292530e-20   2.7432164e-19   8.5775479e-19   2.5769269e-18   7.4384696e-18   2.0630945e-17   5.4982875e-17   1.4081144e-16   3.4657272e-16   8.1989649e-16   1.8647307e-15   4.0782491e-15   8.5795194e-15   1.7367312e-14   3.3840694e-14   6.3493894e-14   1.1474476e-13   1.9976345e-13   3.3503338e-13   5.4121995e-13   8.4180299e-13   1.2599462e-12   1.8133539e-12   2.5074815e-12   3.3283511e-12   4.2371124e-12   5.1689001e-12   6.0380277e-12   6.7499494e-12   7.2180889e-12   7.3814665e-12   7.2180889e-12   6.7499494e-12   6.0380277e-12   5.1689001e-12   4.2371124e-12   3.3283511e-12   2.5074815e-12   1.8133539e-12   1.2599462e-12   8.4180299e-13   5.4121995e-13   3.3503338e-13   1.9976345e-13   1.1474476e-13   6.3493894e-14   3.3840694e-14   1.7367312e-14   8.5795194e-15   4.0782491e-15   1.8647307e-15   8.1989649e-16   3.4657272e-16   1.4081144e-16   5.4982875e-17   2.0630945e-17   7.4384696e-18   2.5769269e-18   8.5775479e-19   2.7432164e-19   8.4292530e-20   2.4885607e-20   7.0588915e-21   1.9237711e-21   5.0373100e-22   1.2672790e-22   3.0631909e-23   7.1138404e-24   1.5873123e-24   3.4028977e-25   7.0091218e-26   1.3870961e-26   2.6374104e-27   4.8181142e-28   8.4567733e-29   1.4261346e-29   2.3107053e-30   3.5971357e-31   5.3801862e-32   7.7315400e-33   1.0674878e-33
   2.4790940e-34   1.7955441e-33   1.2494744e-32   8.3538539e-32   5.3662958e-31   3.3120018e-30   1.9639695e-29   1.1189409e-28   6.1250236e-28   3.2213403e-27   1.6277723e-26   7.9027628e-26   3.6863150e-25   1.6520918e-24   7.1138404e-24   2.9430815e-23   1.1698460e-22   4.4676931e-22   1.6393295e-21   5.7793307e-21   1.9575704e-20   6.3706852e-20   1.9919782e-19   5.9843113e-19   1.7273389e-18   4.7904836e-18   1.2765192e-17   3.2683898e-17   8.0411419e-17   1.9011062e-16   4.3195435e-16   9.4332710e-16   1.9803529e-15   3.9971726e-15   7.7584543e-15   1.4484153e-14   2.6012552e-14   4.4947274e-14   7.4728072e-14   1.1954030e-13   1.8396639e-13   2.7230145e-13   3.8752085e-13   5.3000546e-13   6.9628063e-13   8.7815762e-13   1.0627063e-12   1.2333705e-12   1.3722483e-12   1.4631651e-12   1.4948235e-12   1.4631651e-12   1.3722483e-12   1.2333705e-12   1.0627063e-12   8.7815762e-13   6.9628063e-13   5.3000546e-13   3.8752085e-13   2.7230145e-13   1.8396639e-13   1.1954030e-13   7.4728072e-14   4.4947274e-14   2.6012552e-14   1.4484153e-14   7.7584543e-15   3.9971726e-15   1.9803529e-15   9.4332710e-16   4.3195435e-16   1.9011062e-16   8.0411419e-17   3.2683898e-17   1.2765192e-17   4.7904836e-18   1.7273389e-18   5.9843113e-19   1.9919782e-19   6.3706852e-20   1.9575704e-20   5.7793307e-21   1.6393295e-21   4.4676931e-22   1.1698460e-22   2.9430815e-23   7.1138404e-24   1.6520918e-24   3.6863150e-25   7.9027628e-26   1.6277723e-26   3.2213403e-27   6.1250236e-28   1.1189409e-28   1.9639695e-29   3.3120018e-30   5.3662958e-31   8.3538539e-32   1.2494744e-32   1.7955441e-33   2.4790940e-34
   5.5316064e-35   4.0064003e-34   2.7879542e-33   1.8639968e-32   1.1973825e-31   7.3900750e-31   4.3822084e-30   2.4966946e-29   1.3666775e-28   7.1877817e-28   3.6320510e-27   1.7633447e-26   8.2252807e-26   3.6863150e-25   1.5873123e-24   6.5669024e-24   2.6102791e-23   9.9687698e-23   3.6578377e-22   1.2895422e-21   4.3679235e-21   1.4214872e-20   4.4446711e-20   1.3352592e-19   3.8540898e-19   1.0688337e-18   2.8479577e-18   7.2911653e-18   1.7935275e-17   4.2391442e-17   9.6277224e-17   2.1011930e-16   4.4069017e-16   8.8830044e-16   1.7210141e-15   3.2051511e-15   5.7384215e-15   9.8775798e-15   1.6347282e-14   2.6012552e-14   3.9796622e-14   5.8532020e-14   8.2747919e-14   1.1242039e-13   1.4673935e-13   1.8396639e-13   2.2145960e-13   2.5591435e-13   2.8381428e-13   3.0201762e-13   3.0834540e-13   3.0201762e-13   2.8381428e-13   2.5591435e-13   2.2145960e-13   1.8396639e-13   1.4673935e-13   1.1242039e-13   8.2747919e-14   5.8532020e-14   3.9796622e-14   2.6012552e-14   1.6347282e-14   9.8775798e-15   5.7384215e-15   3.2051511e-15   1.7210141e-15   8.8830044e-16   4.4069017e-16   2.1011930e-16   9.6277224e-17   4.2391442e-17   1.7935275e-17   7.2911653e-18   2.8479577e-18   1.0688337e-18   3.8540898e-19   1.3352592e-19   4.4446711e-20   1.4214872e-20   4.3679235e-21   1.2895422e-21   3.6578377e-22   9.9687698e-23   2.6102791e-23   6.5669024e-24   1.5873123e-24   3.6863150e-25   8.2252807e-26   1.7633447e-26   3.6320510e-27   7.1877817e-28   1.3666775e-28   2.4966946e-29   4.3822084e-30   7.3900750e-31   1.1973825e-31   1.8639968e-32   2.7879542e-33   4.0064003e-34   5.5316064e-35
   1.1858719e-35   8.5889651e-35   5.9768469e-34   3.9960568e-33   2.5669617e-32   1.5842924e-31   9.3946266e-31   5.3524414e-30   2.9298983e-29   1.5409246e-28   7.7864310e-28   3.7802778e-27   1.7633447e-26   7.9027628e-26   3.4028977e-25   1.4078198e-24   5.5959450e-24   2.1371158e-23   7.8417120e-23   2.7645342e-22   9.3639976e-22   3.0473963e-21   9.5285094e-21   2.8625270e-20   8.2623419e-20   2.2913231e-19   6.1052044e-19   1.5629557e-18   3.8444009e-18   9.0855383e-18   2.0630945e-17   4.5013517e-17   9.4369975e-17   1.9011062e-16   3.6802531e-16   6.8464678e-16   1.2240301e-15   2.1031560e-15   3.4731032e-15   5.5123467e-15   8.4086111e-15   1.2327232e-14   1.7367312e-14   2.3511763e-14   3.0582484e-14   3.8215297e-14   4.5868805e-14   5.2875415e-14   5.8532020e-14   6.2214995e-14   6.3493894e-14   6.2214995e-14   5.8532020e-14   5.2875415e-14   4.5868805e-14   3.8215297e-14   3.0582484e-14   2.3511763e-14   1.7367312e-14   1.2327232e-14   8.4086111e-15   5.5123467e-15   3.4731032e-15   2.1031560e-15   1.2240301e-15   6.8464678e-16   3.6802531e-16   1.9011062e-16   9.4369975e-17   4.5013517e-17   2.0630945e-17   9.0855383e-18   3.8444009e-18   1.5629557e-18   6.1052044e-19   2.2913231e-19   8.2623419e-20   2.8625270e-20   9.5285094e-21   3.0473963e-21   9.3639976e-22   2.7645342e-22   7.8417120e-23   2.1371158e-23   5.5959450e-24   1.4078198e-24   3.4028977e-25   7.9027628e-26   1.7633447e-26   3.7802778e-27   7.7864310e-28   1.5409246e-28   2.9298983e-29   5.3524414e-30   9.3946266e-31   1.5842924e-31   2.5669617e-32   3.9960568e-33   5.9768469e-34   8.5889651e-35   1.1858719e-35
   2.4426007e-36   1.7691129e-35   1.2310816e-34   8.2308819e-34   5.2873019e-33   3.2632479e-32   1.9350591e-31   1.1024696e-30   6.0348608e-30   3.1739209e-29   1.6038109e-28   7.7864310e-28   3.6320510e-27   1.6277723e-26   7.0091218e-26   2.8997581e-25   1.1526253e-24   4.4019263e-24   1.6151974e-23   5.6942516e-23   1.9287500e-22   6.2768749e-22   1.9626339e-21   5.8960810e-21   1.7018296e-20   4.7195150e-20   1.2574993e-19   3.2191996e-19   7.9180615e-19   1.8712091e-18   4.2487453e-18   9.2690971e-18   1.9429298e-17   3.9131419e-17   7.5726852e-17   1.4081144e-16   2.5159267e-16   4.3195435e-16   7.1262952e-16   1.1297425e-15   1.7210141e-15   2.5192629e-15   3.5435281e-15   4.7891141e-15   6.2188491e-15   7.7584543e-15   9.2987303e-15   1.0706033e-14   1.1840387e-14   1.2578142e-14   1.2834179e-14   1.2578142e-14   1.1840387e-14   1.0706033e-14   9.2987303e-15   7.7584543e-15   6.2188491e-15   4.7891141e-15   3.5435281e-15   2.5192629e-15   1.7210141e-15   1.1297425e-15   7.1262952e-16   4.3195435e-16   2.5159267e-16   1.4081144e-16   7.5726852e-17   3.9131419e-17   1.9429298e-17   9.2690971e-18   4.2487453e-18   1.8712091e-18   7.9180615e-19   3.2191996e-19   1.2574993e-19   4.7195150e-20   1.7018296e-20   5.8960810e-21   1.9626339e-21   6.2768749e-22   1.9287500e-22   5.6942516e-23   1.6151974e-23   4.4019263e-24   1.1526253e-24   2.8997581e-25   7.0091218e-26   1.6277723e-26   3.6320510e-27   7.7864310e-28   1.6038109e-28   3.1739209e-29   6.0348608e-30   1.1024696e-30   1.9350591e-31   3.2632479e-32   5.2873019e-33   8.2308819e-34   1.2310816e-34   1.7691129e-35   2.4426007e-36
   4.8338751e-37   3.5010515e-36   2.4362945e-35   1.6288808e-34   1.0463502e-33   6.4579251e-33   3.8294568e-32   2.1817731e-31   1.1942911e-30   6.2811481e-30   3.1739209e-29   1.5409246e-28   7.1877817e-28   3.2213403e-27   1.3870961e-26   5.7385836e-26   2.2810305e-25   8.7113548e-25   3.1964545e-24   1.1268850e-23   3.8169709e-23   1.2421852e-22   3.8840257e-22   1.1668260e-21   3.3678939e-21   9.3398320e-21   2.4885607e-20   6.3706852e-20   1.5669428e-19   3.7029670e-19   8.4076975e-19   1.8341554e-18   3.8444009e-18   7.7420670e-18   1.4980406e-17   2.7850421e-17   4.9749050e-17   8.5385856e-17   1.4081144e-16   2.2312210e-16   3.3970360e-16   4.9694574e-16   6.9849792e-16   9.4332710e-16   1.2240301e-15   1.5259640e-15   1.8277122e-15   2.1031560e-15   2.3250123e-15   2.4692268e-15   2.5192629e-15   2.4692268e-15   2.3250123e-15   2.1031560e-15   1.8277122e-15   1.5259640e-15   1.2240301e-15   9.4332710e-16   6.9849792e-16   4.9694574e-16   3.3970360e-16   2.2312210e-16   1.4081144e-16   8.5385856e-17   4.9749050e-17   2.7850421e-17   1.4980406e-17   7.7420670e-18   3.8444009e-18   1.8341554e-18   8.4076975e-19   3.7029670e-19   1.5669428e-19   6.3706852e-20   2.4885607e-20   9.3398320e-21   3.3678939e-21   1.1668260e-21   3.8840257e-22   1.2421852e-22   3.8169709e-23   1.1268850e-23   3.1964545e-24   8.7113548e-25   2.2810305e-25   5.7385836e-26   1.3870961e-26   3.2213403e-27   7.1877817e-28   1.5409246e-28   3.1739209e-29   6.2811481e-30   1.1942911e-30   2.1817731e-31   3.8294568e-32   6.4579251e-33   1.0463502e-33   1.6288808e-34   2.4362945e-35   3.5010515e-36   4.8338751e-37
   9.1910808e-38   6.6568636e-37   4.6323456e-36   3.0971374e-35   1.9895195e-34   1.2279033e-33   7.2812902e-33   4.1484011e-32   2.2708129e-31   1.1942911e-30   6.0348608e-30   2.9298983e-29   1.3666775e-28   6.1250236e-28   2.6374104e-27   1.0911284e-26   4.3371282e-26   1.6563681e-25   6.0777060e-25   2.1426475e-24   7.2575495e-24   2.3618782e-23   7.3850462e-23   2.2185906e-22   6.4036762e-22   1.7758645e-21   4.7317152e-21   1.2113112e-20   2.9793492e-20   7.0406986e-20   1.5985974e-19   3.4873205e-19   7.3092805e-19   1.4719335e-18   2.8479577e-18   5.2943395e-18   9.4563646e-18   1.6228264e-17   2.6758174e-17   4.2391442e-17   6.4526406e-17   9.4369975e-17   1.3260684e-16   1.7903235e-16   2.3223485e-16   2.8943415e-16   3.4657272e-16   3.9870978e-16   4.4069017e-16   4.6797282e-16   4.7743760e-16   4.6797282e-16   4.4069017e-16   3.9870978e-16   3.4657272e-16   2.8943415e-16   2.3223485e-16   1.7903235e-16   1.3260684e-16   9.4369975e-17   6.4526406e-17   4.2391442e-17   2.6758174e-17   1.6228264e-17   9.4563646e-18   5.2943395e-18   2.8479577e-18   1.4719335e-18   7.3092805e-19   3.4873205e-19   1.5985974e-19   7.0406986e-20   2.9793492e-20   1.2113112e-20   4.7317152e-21   1.7758645e-21   6.4036762e-22   2.2185906e-22   7.3850462e-23   2.3618782e-23   7.2575495e-24   2.1426475e-24   6.0777060e-25   1.6563681e-25   4.3371282e-26   1.0911284e-26   2.6374104e-27   6.1250236e-28   1.3666775e-28   2.9298983e-29   6.0348608e-30   1.1942911e-30   2.2708129e-31   4.1484011e-32   7.2812902e-33   1.2279033e-33   1.9895195e-34   3.0971374e-35   4.6323456e-36   6.6568636e-37   9.1910808e-38
   1.6790590e-38   1.2160993e-37   8.4625322e-37   5.6579597e-36   3.6345244e-35   2.2431770e-34   1.3301717e-33   7.5784453e-33   4.1484011e-32   2.1817731e-31   1.1024696e-30   5.3524414e-30   2.4966946e-29   1.1189409e-28   4.8181142e-28   1.9933119e-27   7.9232186e-27   3.0259116e-26   1.1102968e-25   3.9142640e-25   1.3258347e-24   4.3147623e-24   1.3491262e-23   4.0529992e-23   1.1698460e-22   3.2442109e-22   8.6440591e-22   2.2128636e-21   5.4427685e-21   1.2862146e-20   2.9203540e-20   6.3706852e-20   1.3352592e-19   2.6888965e-19   5.2024986e-19   9.6711841e-19   1.7273389e-18   2.9641907e-18   4.8872643e-18   7.7420670e-18   1.1783642e-17   1.7231917e-17   2.4211328e-17   3.2683898e-17   4.2391442e-17   5.2826311e-17   6.3248262e-17   7.2756460e-17   8.0411419e-17   8.5385856e-17   8.7111487e-17   8.5385856e-17   8.0411419e-17   7.2756460e-17   6.3248262e-17   5.2826311e-17   4.2391442e-17   3.2683898e-17   2.4211328e-17   1.7231917e-17   1.1783642e-17   7.7420670e-18   4.8872643e-18   2.9641907e-18   1.7273389e-18   9.6711841e-19   5.2024986e-19   2.6888965e-19   1.3352592e-19   6.3706852e-20   2.9203540e-20   1.2862146e-20   5.4427685e-21   2.2128636e-21   8.6440591e-22   3.2442109e-22   1.1698460e-22   4.0529992e-23   1.3491262e-23   4.3147623e-24   1.3258347e-24   3.9142640e-25   1.1102968e-25   3.0259116e-26   7.9232186e-27   1.9933119e-27   4.8181142e-28   1.1189409e-28   2.4966946e-29   5.3524414e-30   1.1024696e-30   2.1817731e-31   4.1484011e-32   7.5784453e-33   1.3301717e-33   2.2431770e-34   3.6345244e-35   5.6579597e-36   8.4625322e-37   1.2160993e-37   1.6790590e-38
   2.9470911e-39   2.1345024e-38   1.4853470e-37   9.9308735e-37   6.3793317e-36   3.9372332e-35   2.3347228e-34   1.3301717e-33   7.2812902e-33   3.8294568e-32   1.9350591e-31   9.3946266e-31   4.3822084e-30   1.9639695e-29   8.4567733e-29   3.4986690e-28   1.3906865e-27   5.3110922e-27   1.9487973e-26   6.8703319e-26   2.3271104e-25   7.5732881e-25   2.3679918e-24   7.1138404e-24   2.0533183e-23   5.6942516e-23   1.5172085e-22   3.8840257e-22   9.5531629e-22   2.2575664e-21   5.1258061e-21   1.1181811e-20   2.3436380e-20   4.7195150e-20   9.1313041e-20   1.6974498e-19   3.0317260e-19   5.2024986e-19   8.5775479e-19   1.3587627e-18   2.0680135e-18   3.0240743e-18   4.2487453e-18   5.7353228e-18   7.4384696e-18   9.2690971e-18   1.1097339e-17   1.2765192e-17   1.4107900e-17   1.4980406e-17   1.5283073e-17   1.4980406e-17   1.4107900e-17   1.2765192e-17   1.1097339e-17   9.2690971e-18   7.4384696e-18   5.7353228e-18   4.2487453e-18   3.0240743e-18   2.0680135e-18   1.3587627e-18   8.5775479e-19   5.2024986e-19   3.0317260e-19   1.6974498e-19   9.1313041e-20   4.7195150e-20   2.3436380e-20   1.1181811e-20   5.1258061e-21   2.2575664e-21   9.5531629e-22   3.8840257e-22   1.5172085e-22   5.6942516e-23   2.0533183e-23   7.1138404e-24   2.3679918e-24   7.5732881e-25   2.3271104e-25   6.8703319e-26   1.9487973e-26   5.3110922e-27   1.3906865e-27   3.4986690e-28   8.4567733e-29   1.9639695e-29   4.3822084e-30   9.3946266e-31   1.9350591e-31   3.8294568e-32   7.2812902e-33   1.3301717e-33   2.3347228e-34   3.9372332e-35   6.3793317e-36   9.9308735e-37   1.4853470e-37   2.1345024e-38   2.9470911e-39
   4.9699199e-40   3.5995852e-39   2.5048617e-38   1.6747241e-37   1.0757987e-36   6.6396772e-36   3.9372332e-35   2.2431770e-34   1.2279033e-33   6.4579251e-33   3.2632479e-32   1.5842924e-31   7.3900750e-31   3.3120018e-30   1.4261346e-29   5.9000905e-29   2.3452279e-28   8.9565276e-28   3.2864157e-27   1.1586000e-26   3.9243959e-26   1.2771453e-25   3.9933374e-25   1.1996649e-24   3.4626779e-24   9.6026801e-24   2.5585921e-23   6.5499484e-23   1.6110274e-22   3.8071169e-22   8.6440591e-22   1.8856779e-21   3.9522604e-21   7.9588787e-21   1.5398789e-20   2.8625270e-20   5.1125908e-20   8.7732589e-20   1.4464698e-19   2.2913231e-19   3.4873205e-19   5.0994807e-19   7.1645443e-19   9.6711841e-19   1.2542932e-18   1.5629557e-18   1.8712091e-18   2.1524141e-18   2.3787951e-18   2.5258981e-18   2.5769269e-18   2.5258981e-18   2.3787951e-18   2.1524141e-18   1.8712091e-18   1.5629557e-18   1.2542932e-18   9.6711841e-19   7.1645443e-19   5.0994807e-19   3.4873205e-19   2.2913231e-19   1.4464698e-19   8.7732589e-20   5.1125908e-20   2.8625270e-20   1.5398789e-20   7.9588787e-21   3.9522604e-21   1.8856779e-21   8.6440591e-22   3.8071169e-22   1.6110274e-22   6.5499484e-23   2.5585921e-23   9.6026801e-24   3.4626779e-24   1.1996649e-24   3.9933374e-25   1.2771453e-25   3.9243959e-26   1.1586000e-26   3.2864157e-27   8.9565276e-28   2.3452279e-28   5.9000905e-29   1.4261346e-29   3.3120018e-30   7.3900750e-31   1.5842924e-31   3.2632479e-32   6.4579251e-33   1.2279033e-33   2.2431770e-34   3.9372332e-35   6.6396772e-36   1.0757987e-36   1.6747241e-37   2.5048617e-38   3.5995852e-39   4.9699199e-40
   8.0525500e-41   5.8322550e-40   4.0585210e-39   2.7134843e-38   1.7430709e-37   1.0757987e-36   6.3793317e-36   3.6345244e-35   1.9895195e-34   1.0463502e-33   5.2873019e-33   2.5669617e-32   1.1973825e-31   5.3662958e-31   2.3107053e-30   9.5596660e-30   3.7998732e-29   1.4511881e-28   5.3248397e-28   1.8772304e-27   6.3585319e-27   2.0693042e-26   6.4702349e-26   1.9437660e-25   5.6104298e-25   1.5558814e-24   4.1455780e-24   1.0612603e-23   2.6102791e-23   6.1685091e-23   1.4005599e-22   3.0552828e-22   6.4036762e-22   1.2895422e-21   2.4949968e-21   4.6380209e-21   8.2836870e-21   1.4214872e-20   2.3436380e-20   3.7124996e-20   5.6502885e-20   8.2623419e-20   1.1608177e-19   1.5669428e-19   2.0322192e-19   2.5323059e-19   3.0317260e-19   3.4873205e-19   3.8540898e-19   4.0924165e-19   4.1750899e-19   4.0924165e-19   3.8540898e-19   3.4873205e-19   3.0317260e-19   2.5323059e-19   2.0322192e-19   1.5669428e-19   1.1608177e-19   8.2623419e-20   5.6502885e-20   3.7124996e-20   2.3436380e-20   1.4214872e-20   8.2836870e-21   4.6380209e-21   2.4949968e-21   1.2895422e-21   6.4036762e-22   3.0552828e-22   1.4005599e-22   6.1685091e-23   2.6102791e-23   1.0612603e-23   4.1455780e-24   1.5558814e-24   5.6104298e-25   1.9437660e-25   6.4702349e-26   2.0693042e-26   6.3585319e-27   1.8772304e-27   5.3248397e-28   1.4511881e-28   3.7998732e-29   9.5596660e-30   2.3107053e-30   5.3662958e-31   1.1973825e-31   2.5669617e-32   5.2873019e-33   1.0463502e-33   1.9895195e-34   3.6345244e-35   6.3793317e-36   1.0757987e-36   1.7430709e-37   2.7134843e-38   4.0585210e-39   5.8322550e-40   8.0525500e-41
   1.2535616e-41   9.0792248e-41   6.3180064e-40   4.2241524e-39   2.7134843e-38   1.6747241e-37   9.9308735e-37   5.6579597e-36   3.0971374e-35   1.6288808e-34   8.2308819e-34   3.9960568e-33   1.8639968e-32   8.3538539e-32   3.5971357e-31   1.4881784e-30   5.9153626e-30   2.2591027e-29   8.2893180e-29   2.9223340e-28   9.8984938e-28   3.2213403e-27   1.0072385e-26   3.0259116e-26   8.7339036e-26   2.4220816e-25   6.4535304e-25   1.6520918e-24   4.0634901e-24   9.6026801e-24   2.1802884e-23   4.7562387e-23   9.9687698e-23   2.0074638e-22   3.8840257e-22   7.2201249e-22   1.2895422e-21   2.2128636e-21   3.6483960e-21   5.7793307e-21   8.7959221e-21   1.2862146e-20   1.8070650e-20   2.4392838e-20   3.1635823e-20   3.9420683e-20   4.7195150e-20   5.4287368e-20   5.9996841e-20   6.3706852e-20   6.4993820e-20   6.3706852e-20   5.9996841e-20   5.4287368e-20   4.7195150e-20   3.9420683e-20   3.1635823e-20   2.4392838e-20   1.8070650e-20   1.2862146e-20   8.7959221e-21   5.7793307e-21   3.6483960e-21   2.2128636e-21   1.2895422e-21   7.2201249e-22   3.8840257e-22   2.0074638e-22   9.9687698e-23   4.7562387e-23   2.1802884e-23   9.6026801e-24   4.0634901e-24   1.6520918e-24   6.4535304e-25   2.4220816e-25   8.7339036e-26   3.0259116e-26   1.0072385e-26   3.2213403e-27   9.8984938e-28   2.9223340e-28   8.2893180e-29   2.2591027e-29   5.9153626e-30   1.4881784e-30   3.5971357e-31   8.3538539e-32   1.8639968e-32   3.9960568e-33   8.2308819e-34   1.6288808e-34   3.0971374e-35   5.6579597e-36   9.9308735e-37   1.6747241e-37   2.7134843e-38   4.2241524e-39   6.3180064e-40   9.0792248e-41   1.2535616e-41
   1.8749348e-42   1.3579671e-41   9.4497550e-41   6.3180064e-40   4.0585210e-39   2.5048617e-38   1.4853470e-37   8.4625322e-37   4.6323456e-36   2.4362945e-35   1.2310816e-34   5.9768469e-34   2.7879542e-33   1.2494744e-32   5.3801862e-32   2.2258478e-31   8.8475261e-31   3.3789087e-30   1.2398218e-29   4.3708946e-29   1.4805040e-28   4.8181142e-28   1.5065127e-27   4.5258143e-27   1.3063179e-26   3.6226740e-26   9.6524563e-26   2.4710109e-25   6.0777060e-25   1.4362596e-24   3.2610272e-24   7.1138404e-24   1.4910151e-23   3.0025357e-23   5.8092831e-23   1.0799039e-22   1.9287500e-22   3.3097484e-22   5.4568528e-22   8.6440591e-22   1.3155927e-21   1.9237711e-21   2.7027979e-21   3.6483960e-21   4.7317152e-21   5.8960810e-21   7.0588915e-21   8.1196589e-21   8.9736117e-21   9.5285094e-21   9.7209982e-21   9.5285094e-21   8.9736117e-21   8.1196589e-21   7.0588915e-21   5.8960810e-21   4.7317152e-21   3.6483960e-21   2.7027979e-21   1.9237711e-21   1.3155927e-21   8.6440591e-22   5.4568528e-22   3.3097484e-22   1.9287500e-22   1.0799039e-22   5.8092831e-23   3.0025357e-23   1.4910151e-23   7.1138404e-24   3.2610272e-24   1.4362596e-24   6.0777060e-25   2.4710109e-25   9.6524563e-26   3.6226740e-26   1.3063179e-26   4.5258143e-27   1.5065127e-27   4.8181142e-28   1.4805040e-28   4.3708946e-29   1.2398218e-29   3.3789087e-30   8.8475261e-31   2.2258478e-31   5.3801862e-32   1.2494744e-32   2.7879542e-33   5.9768469e-34   1.2310816e-34   2.4362945e-35   4.6323456e-36   8.4625322e-37   1.4853470e-37   2.5048617e-38   4.0585210e-39   6.3180064e-40   9.4497550e-41   1.3579671e-41   1.8749348e-42
   2.6943554e-43   1.9514524e-42   1.3579671e-41   9.0792248e-41   5.8322550e-40   3.5995852e-39   2.1345024e-38   1.2160993e-37   6.6568636e-37   3.5010515e-36   1.7691129e-35   8.5889651e-35   4.0064003e-34   1.7955441e-33   7.7315400e-33   3.1986312e-32   1.2714244e-31   4.8556253e-31   1.7816730e-30   6.2811481e-30   2.1275428e-29   6.9238204e-29   2.1649183e-28   6.5037739e-28   1.8772304e-27   5.2059256e-27   1.3870961e-26   3.5509402e-26   8.7339036e-26   2.0639618e-25   4.6862249e-25   1.0222870e-24   2.1426475e-24   4.3147623e-24   8.3481690e-24   1.5518646e-23   2.7716898e-23   4.7562387e-23   7.8417120e-23   1.2421852e-22   1.8905582e-22   2.7645342e-22   3.8840257e-22   5.2428865e-22   6.7996575e-22   8.4728953e-22   1.0143898e-21   1.1668260e-21   1.2895422e-21   1.3692830e-21   1.3969444e-21   1.3692830e-21   1.2895422e-21   1.1668260e-21   1.0143898e-21   8.4728953e-22   6.7996575e-22   5.2428865e-22   3.8840257e-22   2.7645342e-22   1.8905582e-22   1.2421852e-22   7.8417120e-23   4.7562387e-23   2.7716898e-23   1.5518646e-23   8.3481690e-24   4.3147623e-24   2.1426475e-24   1.0222870e-24   4.6862249e-25   2.0639618e-25   8.7339036e-26   3.5509402e-26   1.3870961e-26   5.2059256e-27   1.8772304e-27   6.5037739e-28   2.1649183e-28   6.9238204e-29   2.1275428e-29   6.2811481e-30   1.7816730e-30   4.8556253e-31   1.2714244e-31   3.1986312e-32   7.7315400e-33   1.7955441e-33   4.0064003e-34   8.5889651e-35   1.7691129e-35   3.5010515e-36   6.6568636e-37   1.2160993e-37   2.1345024e-38   3.5995852e-39   5.8322550e-40   9.0792248e-41   1.3579671e-41   1.9514524e-42   2.6943554e-43
   3.7200760e-44   2.6943554e-43   1.8749348e-42   1.2535616e-41   8.0525500e-41   4.9699199e-40   2.9470911e-39   1.6790590e-38   9.1910808e-38   4.8338751e-37   2.4426007e-36   1.1858719e-35   5.5316064e-35   2.4790940e-34   1.0674878e-33   4.4163257e-33   1.7554460e-32   6.7041248e-32   2.4599423e-31   8.6723333e-31   2.9374821e-30   9.5596660e-30   2.9890861e-29   8.9797110e-29   2.5918777e-28   7.1877817e-28   1.9151530e-27   4.9027561e-27   1.2058834e-26   2.8496963e-26   6.4702349e-26   1.4114638e-25   2.9583371e-25   5.9573594e-25   1.1526253e-24   2.1426475e-24   3.8268509e-24   6.5669024e-24   1.0826992e-23   1.7150756e-23   2.6102791e-23   3.8169709e-23   5.3626442e-23   7.2388125e-23   9.3882338e-23   1.1698460e-22   1.4005599e-22   1.6110274e-22   1.7804606e-22   1.8905582e-22   1.9287500e-22   1.8905582e-22   1.7804606e-22   1.6110274e-22   1.4005599e-22   1.1698460e-22   9.3882338e-23   7.2388125e-23   5.3626442e-23   3.8169709e-23   2.6102791e-23   1.7150756e-23   1.0826992e-23   6.5669024e-24   3.8268509e-24   2.1426475e-24   1.1526253e-24   5.9573594e-25   2.9583371e-25   1.4114638e-25   6.4702349e-26   2.8496963e-26   1.2058834e-26   4.9027561e-27   1.9151530e-27   7.1877817e-28   2.5918777e-28   8.9797110e-29   2.9890861e-29   9.5596660e-30   2.9374821e-30   8.6723333e-31   2.4599423e-31   6.7041248e-32   1.7554460e-32   4.4163257e-33   1.0674878e-33   2.4790940e-34   5.5316064e-35   1.1858719e-35   2.4426007e-36   4.8338751e-37   9.1910808e-38   1.6790590e-38   2.9470911e-39   4.9699199e-40   8.0525500e-41   1.2535616e-41   1.8749348e-42   2.6943554e-43   3.7200760e-44


==> asy/dat/Q.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> asy/dat/Q0.dat <==
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	31	28	27	-1	-1	-1	-1
-1	28	26	25	25	26	-1	-1
31	26	24	23	23	23	24	-1
29	25	23	22	21	21	22	23
28	24	22	21	20	20	20	21
27	23	21	20	19	19	19	19


==> asy/dat/Q1.dat <==
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	-1	-1	-1	-1	-1	-1	-1
-1	50	50	50	-1	-1	-1	-1
-1	50	50	50	50	50	-1	-1
50	50	50	50	50	50	50	-1
50	50	50	50	50	50	50	50
50	50	50	50	50	50	50	50
50	50	50	50	50	50	50	50


==> asy/dat/SampleSeps.dat <==
0.1
0.15
0.2
0.25
0.3
0.35
0.4
0.45
0.5
0.55
0.6
0.65
0.7


==> asy/dat/alpha1vals.dat <==
-9999	-9999	-9999	-9999	-9999	2.43928869660913	1.050141901281168	0.6447829402536165	0.4409993082332373	0.3518114470412992	0.28150441077882926	0.23193160695399573	0.19944017334975617	0.1713125118237735	0.15001966935639643	0.13125778192442927	0.11759238130603733	0.10516009566811024	0.09528163142355583	0.08552721498106375	0.07779003936359385	0.0716350342509604	0.06532896913096864	0.06073094846725646	0.055729036480974936	0.0517228553454846	0.0478545340181894	0.044520656991835716	0.04141903914573486	0.03867733210631641	0.035968790570287124	0.03369106455781756	0.0316481314857453	0.029544903030339964	0.027712405647451255	0.026154901818889242	0.0246299288207128	0.02320483486260594	0.02181917696717206	0.02059261854720229	0.019435134018193745	0.018424669975764085	0.017341732740829063	0.016429985208042175	0.01554957810150448	0.014698238819297327	0.013941092175637326	0.013236491373267989	0.012561523883719228	0.011898139557486642	0.011314178823750742	0.010723363345928716	0.010216932332649753	0.009699639607735788	0.009223516651721386	0.008788739166964876	0.008314941426031064	0.007934182128506828	0.007543765480196307	0.007207653957128968	0.006847771505386846	0.00651929855267519	0.006202448176485853	0.005914017845312314	0.005643894085569312	0.005366590714214081	0.005119328314269311	0.004875003722447757	0.0046568856437808615	0.004449613739994085	0.004242411490143705
-9999	-9999	-9999	-9999	2.8805470625469916	1.2138515505500607	0.7069053186289317	0.49012963637033136	0.3543677390850202	0.2927334986634288	0.2382619423884087	0.19857173958197682	0.17374830875960534	0.15039818915433634	0.1329391069941066	0.11727410659938109	0.10529252256098731	0.09468274872700988	0.08579254580690976	0.07759646202352022	0.07095742523018633	0.0651607293048253	0.059586598003471436	0.05548395339159118	0.051134577350031574	0.047607674561488955	0.044018530027758684	0.04107228815577213	0.03826408586886565	0.03572705190784187	0.033271297515323206	0.03125574204307746	0.02931804264759119	0.027460450868239672	0.025729881126159482	0.02432997171969764	0.022914364252710318	0.021589412951078746	0.020314370076101262	0.01918780184563984	0.018142300368513053	0.01716913218665328	0.016209517937738838	0.015354855514917554	0.014522611853778122	0.01376608296578341	0.013065928140896133	0.012409096995383728	0.011784552099585843	0.01115893482178909	0.010629385664153501	0.01008288880424224	0.00959808276908869	0.009117410940976844	0.008679489903988813	0.008255207427602773	0.007831221842127256	0.007478092684959359	0.007112242659358392	0.006792025513559841	0.00646440913009394	0.006158907177388762	0.005859929774417072	0.005588676732004694	0.005330823085121672	0.005078038956794817	0.004846017359642851	0.004613386358271465	0.004410738949211845	0.004219119500459501	0.004020032489360892
-9999	-9999	-9999	-9999	-9999	17.72192475531664	1.5601645944205336	0.8083730118669722	0.4891619311227763	0.3944522002147559	0.29752589718218014	0.23937961595787116	0.2055555392098808	0.17264573487315593	0.15133919341624735	0.13263801326849933	0.1171240316030634	0.1041111213431235	0.09379640487843566	0.08434007729218707	0.07693178282501512	0.07036489648162847	0.06393090928048561	0.0592239161611855	0.05437013555878378	0.05055404368905303	0.04651208098837123	0.043405998240804156	0.04037301954965489	0.037477017304157645	0.03483238636612218	0.03268874196664273	0.030650936305808174	0.02867007675403932	0.026722217421090377	0.025341897824863402	0.02377798044713597	0.02241112957312097	0.021101749598020247	0.019865685336362682	0.01877220125801493	0.017751142607406623	0.016740538902096147	0.015889618521693016	0.015014281836419952	0.014206219398353426	0.013490203273830104	0.012772679031446743	0.012143910371453015	0.01148928247901948	0.01094091085604132	0.010374310679132859	0.009872967266154387	0.009382116720131672	0.008934277411808744	0.00849454680733508	0.008046033037078515	0.0076849667796901056	0.007308202080333781	0.006984179759663811	0.006643935266167467	0.006319723684976464	0.006023698971138858	0.0057293211677996725	0.0054785560381080955	0.005209815059666556	0.004976057512316667	0.0047346767082152574	0.004521417881571788	0.0043358612349013725	0.004130971586574939
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	1.6803919166087602	1.0254434023293313	0.5578230555067575	0.3954811201471222	0.3183202981008082	0.24935078088551155	0.21006222921102757	0.17745548041544812	0.15226708283971346	0.13069593928378676	0.11720569151683102	0.1030788518025354	0.09303649443432271	0.0843919152373489	0.07545270597342546	0.0694817304325761	0.0631969209462172	0.05844415578195894	0.05354038701533115	0.0495100164612996	0.04588665554879501	0.04221979312005797	0.03927005209152823	0.036558409573337336	0.03432900597841271	0.03188598398538278	0.029733344409380802	0.028115856053541277	0.02628982568443894	0.024724063931375495	0.023257467837032864	0.021898038554762578	0.02057768764797574	0.019428711860956738	0.01828208274303278	0.017372379889822986	0.01637996081295956	0.015453026840447914	0.014686099252328444	0.013873302118808994	0.01318238223610324	0.0124421000702446	0.011851315390165817	0.011225753865530597	0.010670300163166946	0.010139099326498258	0.009646152481429193	0.00917430699565358	0.008658536416032092	0.008271382527535232	0.007869993592953817	0.007529925730029086	0.0071538110774910235	0.006793351812699799	0.0064876113048008	0.0061534112342461755	0.005892155896429441	0.00559851086394636	0.005349717905345663	0.005086512309527169	0.004846948174671795	0.004652580072495249	0.004434338689501938
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	2.0302851767844965	0.9646932366200358	0.5487755428317278	0.4062523107972251	0.30484252964410685	0.24379789298499221	0.19536174171297582	0.169685948139762	0.1434505616975298	0.126160435291232	0.11237070793796	0.09773591165996898	0.08911965174273573	0.0798846302037628	0.07305501134999959	0.06616970723376459	0.06047131574000919	0.055640760833082115	0.05079907348260826	0.04699105376953372	0.043378599681491936	0.0405915580459858	0.03755333239282088	0.03486682739911651	0.03276359018491504	0.03050039567786178	0.02861833044287343	0.026794953922559595	0.025202183151366797	0.023600076012950777	0.022171497724535638	0.02082917472475254	0.01979280914200554	0.01857781461052488	0.01754321458676844	0.016624908678210426	0.015640117906382645	0.014842005054177876	0.013978278626251117	0.013316810910475985	0.012583294376998566	0.01194680806781101	0.011353258192837279	0.010780583201787985	0.010242812014982894	0.009659718711771736	0.009215955899186445	0.008763721480195996	0.008382684564182896	0.007956368695835825	0.00754939082312478	0.007216656333720928	0.0068179748664586315	0.006546268728370053	0.0062067757707274795	0.005936375914395886	0.005633078173312933	0.005362494284506969	0.00515249027457676	0.004903996491083085
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	1.3616031083914115	0.6968626763279562	0.4292588585919743	0.33263441373073177	0.25400196616504966	0.20809046505873885	0.17780809662914243	0.14616566695965694	0.12977137945397532	0.1130510882576995	0.10133659063264822	0.09003517581206921	0.08064416346336334	0.07318226481941659	0.0657668548781789	0.06040475839661763	0.05492467797604972	0.05113198226814841	0.04688659184734645	0.04329875774047287	0.04033063528455294	0.03728968351876816	0.034786753941102644	0.03245188089572382	0.03042213965189955	0.028314800242290494	0.02640637078167718	0.024722924312505112	0.02345268654598265	0.02194430690296767	0.020661232762979376	0.019537369722626874	0.01830036825649195	0.017329266919423936	0.016261292477951717	0.015467511289060987	0.014604395893239586	0.013840930338714585	0.01314073208968991	0.012434101902486283	0.011813478654824405	0.011107058811190118	0.010593196968564866	0.010055978771230434	0.00961044600043437	0.009117885354636202	0.00861917729538686	0.008241379580633312	0.007770160981225183	0.00746829200499044	0.007066849538398645	0.0067535581958340085	0.0064083308280072915	0.006090203379149894	0.005847307004316238	0.0055603486608697406
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	7.3504305957431075	1.0489353927518805	0.5994523580637444	0.41951007559348885	0.29281027129485415	0.23936373530374677	0.1931436990053348	0.16686070588814628	0.1410255567927119	0.12179435397848826	0.1075406437516756	0.09444774127519373	0.08478832659554769	0.07545522566260576	0.06945470238482676	0.06251490476174093	0.05723965342702242	0.052634784688790126	0.04829467354482486	0.0446694212212192	0.04126971788369682	0.03844544236712266	0.035502096765498425	0.03286627317499913	0.03055564773364372	0.028854367861264163	0.026880156599225935	0.02520344280444542	0.023800405858343754	0.02215643091324171	0.020944339058600714	0.01954994237089458	0.01853015364056121	0.017459690266464878	0.016492489235511276	0.015632945325255276	0.014754476951017725	0.013991742223608994	0.01311872508987777	0.012494130690666183	0.011832138574360052	0.011290705051713035	0.010697202954015772	0.010070320260542664	0.009624744018080333	0.009063408844114162	0.00871220216381352	0.008228493575515805	0.007853415496846705	0.007450457898531826	0.007070052187388209	0.006771087260826647	0.006439016261882036
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	5.748490306436055	1.2979662211571692	0.6000198520609021	0.4332434844597095	0.3051723144781411	0.23759045859894823	0.19537244218205596	0.16146833543939587	0.1379970897359365	0.11786904419057243	0.10571390710945372	0.09202732725719942	0.08284007626878542	0.07467753244153141	0.06746124599638004	0.06150174892939064	0.055944140025960154	0.051525616358597315	0.04702201646324222	0.043046207491821975	0.03965620168838002	0.0371291186666427	0.03435862384898858	0.032020665533783466	0.03014485778817	0.027891657738455367	0.026243506309773457	0.024341415745646522	0.022946415919335994	0.021549012451710148	0.020257717725364666	0.019144571399837607	0.018022214406545056	0.017024069941647846	0.015924367313245424	0.015133430540085424	0.014281532830167754	0.01359216318685863	0.01284477591000266	0.0120507763058747	0.011489062313068565	0.010812705164274128	0.010383510357131809	0.009794706044402579	0.009330719001623855	0.00884304805445113	0.008378080872625149	0.007994398858505392	0.007603108188719343
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	1.9768364849561912	0.7811673759088051	0.46057700145038094	0.32799611526017913	0.2453481485278034	0.20406273079996784	0.16343148433597188	0.14145726386158042	0.12236941933068113	0.10676950274684016	0.0945617428820632	0.08363967663760385	0.07544287844392672	0.06736925981890896	0.060655529927343355	0.055068639262526364	0.050837197696836034	0.04651205967731775	0.04291637931058556	0.040156358525138436	0.036826440141283334	0.03439586226497737	0.031634023627706065	0.02958902676100983	0.027620554283743104	0.025803340535633046	0.02426544482721138	0.02275737877571604	0.021377540435320586	0.019926352163170846	0.01887947030474113	0.017735421558908726	0.016816032240232537	0.015847404634289353	0.01480122876811052	0.014051467681818863	0.013215850862211442	0.012668951686035101	0.011936501135782152	0.011334601074947881	0.010726796964939167	0.010140734513783944	0.009639149771460187	0.009159823848218673
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	7.601899620386785	1.2159643530615183	0.5389200939790495	0.38836258110582544	0.28811656562723753	0.22438206282929085	0.1833951386241306	0.15136517404745498	0.13031223083835775	0.11077279424486197	0.09672744530817845	0.0852001895226675	0.07691316589006925	0.06867151982719244	0.06224282831576533	0.057609718102940355	0.051994967414484394	0.04798949652769324	0.043517885619684504	0.040261132863168125	0.037205266580107255	0.03444563844284321	0.0321546939190116	0.02996960181346342	0.027923652000569343	0.02589098612578844	0.024418435758758683	0.022813695695549585	0.021494997357871637	0.02017580965410215	0.018736135252605646	0.017694825104322742	0.016613740793842258	0.015880387048133993	0.014931491654384899	0.014121945081746579	0.013330922245348042	0.012566139791635234	0.011909108030195514	0.01128091402878828
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	5.929890424043566	1.0297382313300525	0.525946872529754	0.363993120662196	0.256279768819349	0.20409460997339202	0.16559991969545818	0.14192806562221505	0.11910753158347276	0.10400326222793743	0.09397866019525669	0.08197196292569364	0.07401689726284577	0.06538307908915386	0.059532464827623865	0.053942706660075945	0.049255345619154456	0.045437286597931004	0.04186815096884333	0.03852250483566744	0.03539825951455822	0.03316566462585635	0.030716148327067927	0.02866187731912251	0.02672635551142266	0.024635305552310638	0.023129769043267134	0.021642856682901668	0.020572537330651675	0.01927448260318776	0.018136285186019396	0.017059104028615435	0.016027975227956404	0.015126257459421977	0.014252978853856901
-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	-9999	4.895578225087909	0.89617752780791	0.5323605428256108	0.3320211980439185	0.2500065561859539	0.20775712984665773	0.1637707487100486	0.13992138306199842	0.11632714741670735	0.10258005223041755	0.08893942379242203	0.07920023189874925	0.07130656645980615	0.06426783908177425	0.05780792667844281	0.05224328550524171	0.048409849942444017	0.04415660113540454	0.04062787333719431	0.03743891914551778	0.03419635579354141	0.03185909965117484	0.029522690394290008	0.027884099808088703	0.02594613517066169	0.02425584556929017	0.022660219432063644	0.021181083295553904	0.01987524881963043	0.018587429326132887

==> asy/dat/alphavals.dat <==
-10000	-10000	-10000	-10000	-10000	3.43928869660913	2.050141901281168	1.6447829402536165	1.4409993082332373	1.3518114470412992	1.2815044107788292	1.2319316069539958	1.1994401733497562	1.1713125118237735	1.1500196693563964	1.1312577819244294	1.1175923813060373	1.1051600956681102	1.0952816314235558	1.0855272149810637	1.077790039363594	1.0716350342509604	1.0653289691309686	1.0607309484672565	1.055729036480975	1.0517228553454847	1.0478545340181893	1.0445206569918357	1.0414190391457347	1.0386773321063163	1.0359687905702872	1.0336910645578175	1.0316481314857453	1.02954490303034	1.0277124056474514	1.0261549018188891	1.0246299288207128	1.023204834862606	1.021819176967172	1.0205926185472023	1.0194351340181937	1.018424669975764	1.0173417327408292	1.0164299852080423	1.0155495781015045	1.0146982388192973	1.0139410921756373	1.013236491373268	1.0125615238837193	1.0118981395574866	1.0113141788237507	1.0107233633459287	1.0102169323326498	1.0096996396077358	1.0092235166517214	1.008788739166965	1.008314941426031	1.0079341821285068	1.0075437654801964	1.007207653957129	1.006847771505387	1.0065192985526752	1.0062024481764857	1.0059140178453123	1.0056438940855692	1.005366590714214	1.0051193283142692	1.0048750037224479	1.0046568856437808	1.004449613739994	1.0042424114901438
-10000	-10000	-10000	-10000	3.8805470625469916	2.2138515505500607	1.7069053186289316	1.4901296363703314	1.3543677390850202	1.292733498663429	1.2382619423884087	1.1985717395819768	1.1737483087596052	1.1503981891543362	1.1329391069941066	1.1172741065993812	1.1052925225609873	1.0946827487270099	1.0857925458069098	1.07759646202352	1.0709574252301863	1.0651607293048253	1.0595865980034713	1.0554839533915912	1.0511345773500316	1.0476076745614888	1.0440185300277587	1.0410722881557721	1.0382640858688656	1.0357270519078419	1.033271297515323	1.0312557420430775	1.0293180426475912	1.0274604508682397	1.0257298811261595	1.0243299717196976	1.0229143642527103	1.0215894129510787	1.0203143700761013	1.0191878018456397	1.018142300368513	1.0171691321866532	1.0162095179377388	1.0153548555149177	1.0145226118537782	1.0137660829657835	1.013065928140896	1.0124090969953836	1.0117845520995858	1.011158934821789	1.0106293856641535	1.0100828888042424	1.0095980827690887	1.0091174109409768	1.0086794899039888	1.0082552074276028	1.0078312218421273	1.0074780926849594	1.0071122426593584	1.0067920255135598	1.0064644091300938	1.0061589071773887	1.005859929774417	1.0055886767320046	1.0053308230851217	1.0050780389567948	1.004846017359643	1.0046133863582714	1.0044107389492118	1.0042191195004595	1.004020032489361
-10000	-10000	-10000	-10000	-10000	18.72192475531664	2.5601645944205336	1.808373011866972	1.4891619311227762	1.3944522002147561	1.2975258971821801	1.2393796159578712	1.2055555392098807	1.172645734873156	1.1513391934162474	1.1326380132684992	1.1171240316030633	1.1041111213431236	1.0937964048784357	1.0843400772921872	1.0769317828250151	1.0703648964816284	1.0639309092804856	1.0592239161611856	1.0543701355587838	1.050554043689053	1.0465120809883712	1.0434059982408042	1.040373019549655	1.0374770173041576	1.0348323863661222	1.0326887419666428	1.0306509363058083	1.0286700767540393	1.0267222174210904	1.0253418978248634	1.0237779804471359	1.022411129573121	1.0211017495980204	1.0198656853363626	1.018772201258015	1.0177511426074066	1.0167405389020963	1.015889618521693	1.01501428183642	1.0142062193983534	1.0134902032738302	1.0127726790314466	1.0121439103714531	1.0114892824790194	1.0109409108560414	1.0103743106791327	1.0098729672661544	1.0093821167201316	1.0089342774118089	1.008494546807335	1.0080460330370786	1.00768496677969	1.007308202080334	1.006984179759664	1.0066439352661676	1.0063197236849764	1.0060236989711389	1.0057293211677996	1.005478556038108	1.0052098150596664	1.0049760575123166	1.0047346767082153	1.0045214178815718	1.0043358612349014	1.004130971586575
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	2.68039191660876	2.0254434023293313	1.5578230555067576	1.3954811201471222	1.3183202981008082	1.2493507808855115	1.2100622292110277	1.1774554804154482	1.1522670828397135	1.1306959392837868	1.1172056915168311	1.1030788518025354	1.0930364944343227	1.084391915237349	1.0754527059734253	1.069481730432576	1.063196920946217	1.058444155781959	1.053540387015331	1.0495100164612996	1.0458866555487951	1.042219793120058	1.0392700520915283	1.0365584095733373	1.0343290059784127	1.0318859839853827	1.0297333444093808	1.0281158560535413	1.026289825684439	1.0247240639313755	1.023257467837033	1.0218980385547625	1.0205776876479757	1.0194287118609566	1.0182820827430328	1.0173723798898229	1.0163799608129596	1.0154530268404478	1.0146860992523283	1.013873302118809	1.0131823822361032	1.0124421000702446	1.0118513153901658	1.0112257538655307	1.010670300163167	1.0101390993264983	1.0096461524814293	1.0091743069956536	1.008658536416032	1.0082713825275351	1.0078699935929538	1.007529925730029	1.007153811077491	1.0067933518126997	1.0064876113048007	1.0061534112342463	1.0058921558964296	1.0055985108639465	1.0053497179053457	1.0050865123095272	1.0048469481746718	1.0046525800724952	1.0044343386895018
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	3.0302851767844965	1.9646932366200358	1.5487755428317278	1.4062523107972251	1.3048425296441069	1.2437978929849922	1.1953617417129758	1.169685948139762	1.14345056169753	1.126160435291232	1.1123707079379601	1.097735911659969	1.0891196517427357	1.0798846302037628	1.0730550113499995	1.0661697072337646	1.0604713157400092	1.055640760833082	1.0507990734826083	1.0469910537695337	1.043378599681492	1.040591558045986	1.037553332392821	1.0348668273991166	1.032763590184915	1.0305003956778618	1.0286183304428735	1.0267949539225596	1.0252021831513667	1.0236000760129507	1.0221714977245355	1.0208291747247524	1.0197928091420057	1.0185778146105249	1.0175432145867684	1.0166249086782104	1.0156401179063825	1.014842005054178	1.013978278626251	1.013316810910476	1.0125832943769986	1.011946808067811	1.0113532581928373	1.010780583201788	1.010242812014983	1.0096597187117717	1.0092159558991864	1.008763721480196	1.008382684564183	1.007956368695836	1.0075493908231248	1.007216656333721	1.0068179748664587	1.00654626872837	1.0062067757707276	1.0059363759143958	1.005633078173313	1.005362494284507	1.0051524902745768	1.004903996491083
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	2.3616031083914115	1.6968626763279562	1.4292588585919743	1.3326344137307318	1.2540019661650497	1.2080904650587387	1.1778080966291424	1.146165666959657	1.1297713794539754	1.1130510882576996	1.1013365906326482	1.0900351758120692	1.0806441634633634	1.0731822648194167	1.065766854878179	1.0604047583966176	1.0549246779760497	1.0511319822681484	1.0468865918473464	1.0432987577404729	1.040330635284553	1.0372896835187682	1.0347867539411026	1.032451880895724	1.0304221396518995	1.0283148002422906	1.026406370781677	1.0247229243125051	1.0234526865459825	1.0219443069029677	1.0206612327629794	1.0195373697226269	1.018300368256492	1.0173292669194238	1.0162612924779517	1.015467511289061	1.0146043958932396	1.0138409303387146	1.01314073208969	1.0124341019024863	1.0118134786548243	1.0111070588111901	1.0105931969685649	1.0100559787712304	1.0096104460004343	1.0091178853546363	1.008619177295387	1.0082413795806333	1.0077701609812253	1.0074682920049904	1.0070668495383985	1.006753558195834	1.0064083308280074	1.00609020337915	1.0058473070043161	1.0055603486608697
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	8.350430595743108	2.0489353927518805	1.5994523580637443	1.4195100755934889	1.2928102712948542	1.2393637353037468	1.1931436990053348	1.1668607058881464	1.141025556792712	1.1217943539784883	1.1075406437516755	1.0944477412751936	1.0847883265955478	1.0754552256626058	1.0694547023848266	1.0625149047617408	1.0572396534270225	1.05263478468879	1.0482946735448249	1.044669421221219	1.0412697178836967	1.0384454423671226	1.0355020967654984	1.0328662731749991	1.0305556477336437	1.0288543678612643	1.0268801565992258	1.0252034428044454	1.0238004058583439	1.0221564309132418	1.0209443390586006	1.0195499423708947	1.0185301536405613	1.0174596902664648	1.0164924892355112	1.0156329453252553	1.0147544769510177	1.013991742223609	1.0131187250898777	1.012494130690666	1.01183213857436	1.011290705051713	1.0106972029540158	1.0100703202605426	1.0096247440180803	1.0090634088441142	1.0087122021638135	1.008228493575516	1.0078534154968466	1.007450457898532	1.007070052187388	1.0067710872608266	1.0064390162618821
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	6.748490306436055	2.297966221157169	1.6000198520609021	1.4332434844597095	1.305172314478141	1.2375904585989481	1.195372442182056	1.161468335439396	1.1379970897359366	1.1178690441905725	1.1057139071094537	1.0920273272571994	1.0828400762687853	1.0746775324415314	1.0674612459963801	1.0615017489293908	1.0559441400259602	1.0515256163585973	1.0470220164632422	1.0430462074918219	1.03965620168838	1.0371291186666427	1.0343586238489886	1.0320206655337834	1.03014485778817	1.0278916577384554	1.0262435063097735	1.0243414157456465	1.022946415919336	1.0215490124517101	1.0202577177253647	1.0191445713998377	1.0180222144065452	1.017024069941648	1.0159243673132454	1.0151334305400854	1.0142815328301678	1.0135921631868585	1.0128447759100025	1.0120507763058748	1.0114890623130686	1.0108127051642741	1.010383510357132	1.0097947060444026	1.0093307190016239	1.008843048054451	1.0083780808726253	1.0079943988585054	1.0076031081887193
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	2.9768364849561912	1.7811673759088051	1.460577001450381	1.3279961152601791	1.2453481485278035	1.2040627307999678	1.1634314843359719	1.1414572638615805	1.1223694193306812	1.10676950274684	1.0945617428820633	1.083639676637604	1.0754428784439267	1.067369259818909	1.0606555299273435	1.0550686392625264	1.050837197696836	1.0465120596773176	1.0429163793105856	1.0401563585251385	1.0368264401412832	1.0343958622649774	1.031634023627706	1.02958902676101	1.027620554283743	1.025803340535633	1.0242654448272113	1.022757378775716	1.0213775404353205	1.019926352163171	1.018879470304741	1.0177354215589087	1.0168160322402324	1.0158474046342894	1.0148012287681105	1.0140514676818189	1.0132158508622113	1.012668951686035	1.0119365011357822	1.011334601074948	1.0107267969649392	1.010140734513784	1.00963914977146	1.0091598238482187
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	8.601899620386785	2.2159643530615183	1.5389200939790495	1.3883625811058253	1.2881165656272373	1.2243820628292907	1.1833951386241306	1.1513651740474549	1.1303122308383577	1.110772794244862	1.0967274453081786	1.0852001895226675	1.0769131658900692	1.0686715198271923	1.0622428283157652	1.0576097181029405	1.0519949674144844	1.0479894965276932	1.0435178856196845	1.0402611328631681	1.0372052665801073	1.034445638442843	1.0321546939190116	1.0299696018134634	1.0279236520005692	1.0258909861257883	1.0244184357587587	1.0228136956955496	1.0214949973578717	1.020175809654102	1.0187361352526056	1.0176948251043227	1.0166137407938423	1.015880387048134	1.014931491654385	1.0141219450817467	1.0133309222453482	1.0125661397916352	1.0119091080301954	1.0112809140287884
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	6.929890424043566	2.0297382313300525	1.525946872529754	1.363993120662196	1.256279768819349	1.204094609973392	1.165599919695458	1.141928065622215	1.1191075315834726	1.1040032622279374	1.0939786601952566	1.0819719629256936	1.0740168972628457	1.0653830790891539	1.0595324648276239	1.053942706660076	1.0492553456191545	1.0454372865979311	1.0418681509688434	1.0385225048356674	1.035398259514558	1.0331656646258565	1.030716148327068	1.0286618773191225	1.0267263555114226	1.0246353055523107	1.023129769043267	1.0216428566829017	1.0205725373306516	1.0192744826031879	1.0181362851860194	1.0170591040286154	1.0160279752279564	1.015126257459422	1.014252978853857
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	5.895578225087909	1.89617752780791	1.5323605428256108	1.3320211980439185	1.250006556185954	1.2077571298466578	1.1637707487100486	1.1399213830619985	1.1163271474167074	1.1025800522304177	1.088939423792422	1.0792002318987493	1.071306566459806	1.0642678390817744	1.0578079266784428	1.0522432855052417	1.0484098499424441	1.0441566011354046	1.0406278733371943	1.0374389191455178	1.0341963557935414	1.031859099651175	1.02952269039429	1.0278840998080887	1.0259461351706616	1.0242558455692903	1.0226602194320638	1.021181083295554	1.0198752488196303	1.0185874293261328

==> asy/dat/betavals.dat <==
-10000	-10000	-10000	-10000	-10000	6.4642664884316705	2.8003538322920116	1.7396851029653757	1.198723124411896	0.961331383811115	0.778588321741473	0.6502586970600509	0.5586732274761708	0.4842840500923617	0.4272100777905164	0.37578824879578937	0.34125188870683426	0.3073225254893779	0.28038161061450445	0.254314935681074	0.23141104322676873	0.2153378468433533	0.19794214734154966	0.185982467489527	0.17110602659614293	0.15957902383637676	0.1487274535152241	0.13961076902322847	0.1305099440764992	0.12303204593319574	0.11496009058431841	0.10833715594471799	0.1020733218124634	0.09628289729064704	0.09075619561216866	0.0859377364910448	0.08135991036005054	0.07711774619567183	0.07282510601481944	0.06922661640848188	0.06577753997873116	0.06265006910356638	0.05934041594284903	0.056313078395946084	0.05362646258056152	0.051049966780241526	0.04843143960028335	0.04634119068728157	0.04407875618090281	0.04203990269168048	0.040182852224179125	0.038185706282074794	0.03663447866975906	0.034910960173881754	0.03331016312777038	0.03188629337331313	0.030325405926527084	0.028984060760924763	0.02771787746814111	0.026541321665853324	0.025325514556857012	0.024280211407581704	0.023033236189484357	0.022170260691250422	0.02125818475367989	0.020232102549445637	0.019339868565142502	0.018473863164944326	0.017808101495458736	0.016969133267894218	0.01628412550093534
-10000	-10000	-10000	-10000	7.439046945164226	3.1695795435760004	1.8641326443306485	1.3075860466955498	0.9481715939228812	0.7922861443145675	0.651556008267369	0.5477933150761736	0.4807412787809622	0.41878363881872527	0.3733701495564753	0.33212019869143183	0.30057819791780904	0.2727381347163946	0.24904741744902656	0.22720334253324875	0.20796614853776724	0.1931595030896672	0.1786093919581345	0.1673461718236135	0.15446535783396623	0.14484968890415745	0.13471029209929847	0.12697434843056396	0.11890553812136331	0.11183712533304012	0.10471332610515957	0.09882359719169802	0.09306654371429261	0.08795181417277263	0.0825896869743291	0.07857818224330637	0.07431989136358322	0.07042409807722672	0.06666623112393667	0.06321548205094159	0.06029999178726453	0.05738494798029317	0.05433538324481627	0.05150536659442036	0.04910392836104811	0.04680464512237657	0.04452450677873326	0.04256059697189654	0.04055514448230526	0.03861057670746473	0.03695538601412401	0.035246426780399305	0.03372491162683883	0.03223304516015636	0.03071195152668709	0.02931207811222972	0.027987228683929655	0.02681296150385738	0.025534089070312477	0.024451657840266493	0.023453797324412697	0.02243222871256511	0.021223695615235013	0.02047067679755473	0.01961382535975632	0.018692975969292463	0.017843757110025577	0.0170717238258617	0.016422588211049596	0.015761488712700916	0.015057252723025563
-10000	-10000	-10000	-10000	-10000	45.08493574174008	4.018212300829429	2.0995448113799426	1.2741285306951056	1.0423286189604963	0.7955995571339606	0.6433428815223853	0.5559249793989194	0.46837237285742267	0.41500294403348514	0.3676540878511961	0.32568884525613556	0.2924167860088016	0.2662657239564829	0.2404079487687634	0.21999784695458166	0.20323458936284758	0.18697302755455322	0.17388752022027124	0.15990298741505587	0.15013816216121845	0.1389196975129541	0.13074178024266567	0.12229205272235377	0.1144580185920157	0.10681528336074828	0.10067793692252731	0.09520845895621698	0.08927792881084712	0.08329653746338499	0.07976669989357082	0.07510734612508337	0.0713485084561904	0.06757705431819105	0.06371771492666366	0.06065112178440152	0.05773795321191899	0.05452982111197848	0.051838475927922636	0.04948123821805976	0.046947249928027124	0.04476178946628274	0.042608941012530197	0.04078699967611557	0.03876931605083001	0.037024576317769745	0.03532989889334415	0.03377633221957981	0.03226725138442421	0.030749101109477036	0.029382221162959844	0.027927200030939302	0.02683377110320549	0.025556382076514093	0.024457297053316104	0.02346355633002188	0.022350244050404724	0.021291149215784743	0.020377204315996468	0.019515490899362747	0.01862506046187012	0.017788918169343575	0.017081536321246395	0.016288110953116365	0.015759988644085645	0.015037184014017721
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	4.245635206247577	2.630942040947471	1.4461561136607897	1.0305164339597603	0.8367017229004049	0.6587524074114305	0.5596373916408451	0.4782616677405573	0.4116613135853155	0.35662217815587743	0.3232679155054173	0.28468642268981087	0.25864226114054656	0.2368847451923611	0.21420464417020482	0.19815849465393634	0.1804247197874272	0.16890487642580723	0.15534095976014303	0.1446810119369845	0.13486072059768153	0.1252834167311374	0.11696630021618158	0.10919305071575175	0.10367741059709269	0.09613754342323218	0.09009174954574875	0.08604906338610839	0.08096303944274162	0.07677235012787181	0.07228301033606221	0.06827558023128845	0.06450464019932142	0.06144825023749727	0.05789120341578064	0.05511796161725587	0.052430986817935794	0.04947033661512582	0.04735274031447458	0.04508145582471498	0.043083122648963926	0.040879688362154616	0.03895976595952151	0.03710476444628394	0.03547356710435186	0.03374261778750115	0.032247388191215344	0.030804509850359037	0.029065647036372228	0.028017886565092822	0.026781925837971513	0.025643774076646596	0.02450073139958627	0.023293182819805868	0.022296585048831686	0.02128946446896455	0.020341601204050146	0.01949511241118972	0.018585294866078506	0.017791880453678587	0.01698244344391767	0.016412440162976914	0.015704037305053063
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	5.120741064915453	2.4593105687426005	1.4060356871138842	1.0495804944517446	0.7947079996629494	0.6403250081714628	0.515888236526523	0.4532464944120151	0.383615170192718	0.3401583553965918	0.3058932619112201	0.2683399955774738	0.24659415991178688	0.2213817607746276	0.20472514332215397	0.18608376112476438	0.17141344105069542	0.15855537432975325	0.14613796335404503	0.13565196471702978	0.12578720746240452	0.11884047743668906	0.11007930951809933	0.10254869312781086	0.09743954941690067	0.0913367244929682	0.08623968995128291	0.08071095977345279	0.07626992244710089	0.07191549792322327	0.06795506876123875	0.06417202700556172	0.06115480009135658	0.057716727031335575	0.05472063885641778	0.05212270628976838	0.04938633619848685	0.04711753134552943	0.044571600853060424	0.042585821646687276	0.040370089324305455	0.03859129911083822	0.03662773354604736	0.03504825848487237	0.033292997208013035	0.03161806018731166	0.030308705768333565	0.028985354713612146	0.027737645843083057	0.026490376344037402	0.025227178205727164	0.024215600875989902	0.022954387711791018	0.022042240948951967	0.021099806717944286	0.020167146170550085	0.01914290514854216	0.018315073909652754	0.017714242532430032	0.016883991090934233
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	3.432202558088707	1.7723049789337395	1.096945088392937	0.8608772375983252	0.65892702762224	0.5434348635719669	0.47007748156202356	0.389210570215774	0.3489653722087911	0.30455919242214746	0.2758318705397123	0.24610544163945905	0.22258451226587017	0.20290444621504863	0.18344582061122275	0.16974508614211303	0.15500569428202407	0.14557284248850327	0.13395025336565722	0.12417444029187706	0.11691874658165109	0.1086129427111585	0.10201063255969244	0.09543772549220222	0.0899532013433857	0.08428907037230376	0.07886125477191612	0.07441096636602008	0.07084660574144172	0.06670114163587212	0.06300593069479148	0.05980002912437096	0.056576819554864155	0.05362372690209583	0.05066567234446115	0.048383031439484525	0.045897041442017485	0.04379026262592094	0.04152903099936062	0.03952720328104307	0.03763873982230624	0.035664926540502	0.03415245268811272	0.032628827108198165	0.031197674684720636	0.0297952070692286	0.028236763467303257	0.02712461322205827	0.025711331732362633	0.024698086612480127	0.02361615598769407	0.022527346739889566	0.021446626633294764	0.020421189698098335	0.01971666283906445	0.018776212224808162
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	18.37826578945082	2.6316085196245473	1.5151294068125307	1.0737615253470507	0.7558968066045967	0.6235774699514819	0.5046920541448281	0.44115758196680677	0.3740422653058908	0.326035508450588	0.289435125157137	0.25585965890850726	0.23170789300040373	0.20700290229865975	0.19229285913075753	0.17363209074154667	0.15981469928648678	0.14831590123824298	0.13696339686110112	0.12757977450605787	0.11826830347089709	0.11088493628385976	0.10306761120984703	0.09586170340009141	0.08976553229020591	0.08511537356136123	0.0798075213392359	0.07505688445669266	0.07124023684509224	0.06689184674093725	0.06338872691591439	0.05959551404746598	0.056669683973992024	0.05371633098308347	0.051045198630267595	0.04839164367685488	0.0459423462634202	0.04370330925685782	0.041289941942145664	0.03945931607620529	0.03764591941767779	0.03595624830700485	0.03429057332698668	0.03232412834238229	0.031065306291422748	0.02943149596599433	0.028303394786893914	0.026998300585665654	0.025696019610209352	0.024522826868577173	0.023308222004134477	0.022397399689185523	0.021380907304854608
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	14.346259087588043	3.273774478551169	1.517692530172815	1.1098202689945333	0.7831457204189466	0.615545807349445	0.5088025000142185	0.423617073362392	0.3658011089935757	0.31367513610503717	0.2839909702505083	0.2478331814878296	0.22471398797843586	0.20430575738937767	0.18596025823486934	0.17084987744868924	0.15582258097361187	0.14471165018752172	0.13277189652370208	0.12248289789968052	0.11351890171134134	0.10684768688163253	0.09946313010952135	0.09302384981134743	0.08811500484581031	0.08213816893764984	0.07763549626156008	0.07242434450308738	0.06860709694185076	0.06481880251390103	0.06125623337304607	0.058024115311938886	0.05494890600869496	0.05209177363801225	0.049048879631016847	0.04685112162586713	0.04451007094391712	0.04243710298106059	0.04038246537432529	0.0378985900015882	0.03637121361771504	0.034416336030027986	0.03312230670529956	0.0315181476639219	0.03000257921961629	0.02860096794214739	0.027171084653057676	0.0259747962895576	0.024821212790577005
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	4.946086811056245	1.9622623159697767	1.165847404009327	0.8397768211746506	0.6315847165779721	0.5303336566105291	0.4253902901385746	0.37174982676888935	0.3243023999400358	0.2852256054063069	0.2548143556764636	0.22586163190588526	0.20584211111429132	0.18450706247048926	0.16784821287268228	0.15340725257535198	0.1425099065555185	0.13095610643724984	0.12142753242220146	0.11437921863975967	0.10557301184421064	0.09922774033237404	0.09175346974451123	0.08640190653168352	0.08107364795624206	0.07611568935008935	0.07192597201436253	0.06782296364832467	0.06396537187109007	0.059956995032986383	0.05719150927834264	0.054057288156525725	0.05140585713435747	0.04876066504683304	0.045621317905315	0.04359688345867358	0.04118185899061779	0.03963703032351531	0.037653472258119214	0.03577325793702628	0.03404160294020641	0.032311943884394005	0.030796008944404173	0.029380366878098176
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	18.863857734603684	3.0454283327719325	1.3512998888885375	0.9852065042873759	0.7372496813707989	0.5787896387484468	0.4775309232434961	0.3949908047402994	0.34424214508606826	0.29337960691369214	0.2595420943179263	0.23034745665283865	0.20937820139735785	0.1875883170883088	0.1710976892136611	0.1594350594202713	0.14469011516490207	0.13459600863947574	0.12266146629192588	0.11456360799875107	0.10631037947742893	0.09893396982236731	0.09299167518882483	0.08710913509212156	0.08151012746833898	0.07595680992281617	0.07221750409665212	0.06785013484048726	0.064220485551741	0.06062402438542093	0.05654392330657626	0.053764229898457895	0.05062836725329411	0.048663756482668706	0.046081460198548564	0.043698333305557904	0.04142669102591974	0.039272763456033206	0.03732287107695794	0.03551411013514986
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	14.705253518815779	2.578205771344304	1.3211803533432567	0.9262973930229446	0.6539954243174689	0.5288617345140062	0.4330623307436755	0.3742184456152986	0.3146561044939599	0.27688836101395464	0.2517956123174605	0.22063367434698958	0.20105519340199982	0.17842409437786103	0.16447381834795538	0.1496148368851034	0.13739284390706075	0.12775523373901093	0.11836995958981361	0.10941543830602327	0.10099357954688126	0.09544386807565343	0.08893604256640676	0.08348831689999768	0.07822379155292783	0.07263092750383093	0.06866568373260591	0.06436851737002629	0.06160366639594208	0.05806185558700224	0.054904459091059094	0.051822036866906285	0.048988781773078784	0.046448503955916015	0.043966563452191194
-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	-10000	12.19738512355902	2.2563399746384043	1.3539727696544055	0.8456972847453138	0.6416318710046571	0.5361622318396099	0.42452860545551535	0.36630080456275693	0.3062213422463936	0.274063903251652	0.23857661608672873	0.21384939276827564	0.19406933790856212	0.1760984033871183	0.15910854349592515	0.14443638916059967	0.13503830149615068	0.12395990415045137	0.11504762924871707	0.1064319017832634	0.09816496060202021	0.09208730840256661	0.08540891213376814	0.0813071121052276	0.07609080468605844	0.07161415231582512	0.06709593898557216	0.06314882040514651	0.059651227527746896	0.056051097375836384

==> asy/dat/gammaListG.dat <==
0.1	0.15	0.2	0.25	0.3	0.35000000000000003	0.4	0.45	0.5	0.55	0.6	0.65	0.7000000000000001

==> asy/dat/gaussExactDataCoarse.dat <==
   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00
   6.0000000e-01   9.0000000e-01   1.2000000e+00   1.5000000e+00   1.8000000e+00   2.1000000e+00   2.4000000e+00   2.7000000e+00   3.0000000e+00   3.3000000e+00   3.6000000e+00   3.9000000e+00   4.2000000e+00   4.5000000e+00   4.8000000e+00   5.1000000e+00   5.4000000e+00   5.7000000e+00   6.0000000e+00   6.3000000e+00   6.6000000e+00   6.9000000e+00   7.2000000e+00
   0.0000000e+00   0.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   2.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> asy/dat/gaussExactDataFine.dat <==
   1.0000000e-01   1.2500000e-01   1.5000000e-01   1.7500000e-01   2.0000000e-01   2.2500000e-01   2.5000000e-01   2.7500000e-01   3.0000000e-01   3.2500000e-01   3.5000000e-01   3.7500000e-01   4.0000000e-01   4.2500000e-01   4.5000000e-01   4.7500000e-01   5.0000000e-01   5.2500000e-01   5.5000000e-01   5.7500000e-01   6.0000000e-01   6.2500000e-01   6.5000000e-01   6.7500000e-01   7.0000000e-01   7.2500000e-01   7.5000000e-01   7.7500000e-01   8.0000000e-01   8.2500000e-01   8.5000000e-01   8.7500000e-01   9.0000000e-01   9.2500000e-01   9.5000000e-01   9.7500000e-01   1.0000000e+00   1.0250000e+00   1.0500000e+00   1.0750000e+00   1.1000000e+00   1.1250000e+00   1.1500000e+00   1.1750000e+00   1.2000000e+00   1.2250000e+00   1.2500000e+00   1.2750000e+00   1.3000000e+00   1.3250000e+00   1.3500000e+00   1.3750000e+00   1.4000000e+00   1.4250000e+00   1.4500000e+00   1.4750000e+00   1.5000000e+00   1.5250000e+00   1.5500000e+00   1.5750000e+00   1.6000000e+00   1.6250000e+00   1.6500000e+00   1.6750000e+00   1.7000000e+00
   6.0000000e-01   6.5000000e-01   7.0000000e-01   7.5000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0500000e+00   1.1000000e+00   1.1500000e+00   1.2000000e+00   1.2500000e+00   1.3000000e+00   1.3500000e+00   1.4000000e+00   1.4500000e+00   1.5000000e+00   1.5500000e+00   1.6000000e+00   1.6500000e+00   1.7000000e+00   1.7500000e+00   1.8000000e+00   1.8500000e+00   1.9000000e+00   1.9500000e+00   2.0000000e+00   2.0500000e+00   2.1000000e+00   2.1500000e+00   2.2000000e+00   2.2500000e+00   2.3000000e+00   2.3500000e+00   2.4000000e+00   2.4500000e+00   2.5000000e+00   2.5500000e+00   2.6000000e+00   2.6500000e+00   2.7000000e+00   2.7500000e+00   2.8000000e+00   2.8500000e+00   2.9000000e+00   2.9500000e+00   3.0000000e+00   3.0500000e+00   3.1000000e+00   3.1500000e+00   3.2000000e+00   3.2500000e+00   3.3000000e+00   3.3500000e+00   3.4000000e+00   3.4500000e+00   3.5000000e+00   3.5500000e+00   3.6000000e+00   3.6500000e+00   3.7000000e+00   3.7500000e+00   3.8000000e+00   3.8500000e+00   3.9000000e+00   3.9500000e+00   4.0000000e+00   4.0500000e+00   4.1000000e+00   4.1500000e+00   4.2000000e+00   4.2500000e+00   4.3000000e+00   4.3500000e+00   4.4000000e+00   4.4500000e+00   4.5000000e+00   4.5500000e+00   4.6000000e+00   4.6500000e+00   4.7000000e+00   4.7500000e+00   4.8000000e+00   4.8500000e+00   4.9000000e+00   4.9500000e+00   5.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   3.0000000e-01   5.0000000e-01   5.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   3.5000000e-01   5.0000000e-01   6.5000000e-01   7.0000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.0000000e-01   3.5000000e-01   5.0000000e-01   6.5000000e-01   7.5000000e-01   6.5000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   2.0000000e-01   5.5000000e-01   7.0000000e-01   6.5000000e-01   7.0000000e-01   8.0000000e-01   9.0000000e-01   8.5000000e-01   8.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   2.0000000e-01   5.0000000e-01   7.5000000e-01   7.0000000e-01   8.0000000e-01   8.5000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   8.5000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   3.0000000e-01   5.5000000e-01   7.0000000e-01   8.5000000e-01   7.5000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   2.5000000e-01   4.5000000e-01   6.5000000e-01   8.5000000e-01   7.5000000e-01   8.0000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.0000000e-01   2.0000000e-01   5.5000000e-01   8.0000000e-01   7.0000000e-01   7.5000000e-01   8.5000000e-01   8.5000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.0000000e-01   2.5000000e-01   4.0000000e-01   7.0000000e-01   7.5000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   2.5000000e-01   5.5000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   2.0000000e-01   4.5000000e-01   7.0000000e-01   7.0000000e-01   7.0000000e-01   7.5000000e-01   9.0000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.0000000e-01   2.0000000e-01   5.5000000e-01   6.0000000e-01   9.0000000e-01   8.0000000e-01   8.5000000e-01   8.5000000e-01   9.0000000e-01   8.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   2.5000000e-01   3.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   2.0000000e-01   5.5000000e-01   7.0000000e-01   7.5000000e-01   8.5000000e-01   8.5000000e-01   8.5000000e-01   8.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   1.5000000e-01   5.0000000e-01   7.5000000e-01   7.0000000e-01   7.0000000e-01   8.5000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   3.0000000e-01   6.0000000e-01   9.5000000e-01   7.5000000e-01   7.0000000e-01   8.5000000e-01   8.5000000e-01   8.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   4.0000000e-01   5.0000000e-01   7.5000000e-01   9.0000000e-01   8.0000000e-01   9.0000000e-01   8.5000000e-01   8.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   7.5000000e-01   7.0000000e-01   7.0000000e-01   8.0000000e-01   8.5000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5000000e-01   7.0000000e-01   8.0000000e-01   7.5000000e-01   8.5000000e-01   9.0000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   4.0000000e-01   7.5000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.5000000e-01   3.5000000e-01   9.5000000e-01   9.5000000e-01   8.5000000e-01   1.0000000e+00   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.0000000e-01   2.5000000e-01   6.5000000e-01   8.0000000e-01   9.5000000e-01   8.5000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   3.0000000e-01   3.5000000e-01   8.5000000e-01   8.0000000e-01   7.0000000e-01   8.5000000e-01   9.0000000e-01   8.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.5000000e-01   2.5000000e-01   4.5000000e-01   7.5000000e-01   8.5000000e-01   9.0000000e-01   8.5000000e-01   8.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5000000e-01   2.5000000e-01   3.5000000e-01   5.5000000e-01   8.5000000e-01   9.0000000e-01   8.5000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5000000e-01   2.5000000e-01   3.0000000e-01   7.0000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.0000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   3.5000000e-01   3.0000000e-01   3.5000000e-01   6.5000000e-01   8.5000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   3.5000000e-01   4.0000000e-01   4.5000000e-01   8.5000000e-01   9.0000000e-01   8.5000000e-01   8.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   4.0000000e-01   2.5000000e-01   5.0000000e-01   7.0000000e-01   9.5000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.0000000e-01   8.5000000e-01   9.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.5000000e-01   4.5000000e-01   4.5000000e-01   8.5000000e-01   1.0000000e+00   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   3.5000000e-01   5.0000000e-01   1.0000000e+00   9.0000000e-01   9.0000000e-01   8.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.0000000e-01   9.5000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   4.5000000e-01   6.5000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.5000000e-01   3.5000000e-01   4.5000000e-01   6.0000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   8.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.5000000e-01   4.0000000e-01   4.5000000e-01   7.0000000e-01   8.5000000e-01   9.5000000e-01   9.0000000e-01   8.5000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.0000000e-01   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.5000000e-01   3.0000000e-01   5.0000000e-01   6.5000000e-01   9.5000000e-01   8.5000000e-01   9.0000000e-01   8.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   9.5000000e-01   9.5000000e-01  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.5000000e-01   4.0000000e-01   5.5000000e-01   6.0000000e-01   9.5000000e-01   8.5000000e-01   9.5000000e-01   9.5000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00  -1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   3.5000000e-01   5.5000000e-01   6.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.0000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.5000000e-01   4.0000000e-01   5.0000000e-01   6.5000000e-01   1.0000000e+00   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   4.0000000e-01   6.0000000e-01   6.5000000e-01   9.5000000e-01   9.0000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   3.5000000e-01   6.0000000e-01   6.0000000e-01   9.0000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   3.5000000e-01   6.0000000e-01   7.0000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5000000e-01   3.5000000e-01   3.5000000e-01   5.5000000e-01   7.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5000000e-01   3.0000000e-01   3.0000000e-01   5.0000000e-01   7.5000000e-01   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.5000000e-01   3.0000000e-01   5.0000000e-01   7.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   9.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.5000000e-01   3.5000000e-01   4.5000000e-01   7.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.5000000e-01   3.0000000e-01   4.0000000e-01   7.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   9.0000000e-01   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5000000e-01   1.5000000e-01   3.0000000e-01   3.5000000e-01   7.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5000000e-01   2.0000000e-01   2.5000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5000000e-01   2.0000000e-01   2.5000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   2.0000000e-01   2.5000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   1.0000000e-01   2.0000000e-01   2.5000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5000000e-01   1.0000000e-01   1.5000000e-01   1.5000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   5.0000000e-02   1.5000000e-01   2.0000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.0000000e-01   1.0000000e-01   2.0000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   5.0000000e-02   2.0000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   1.0000000e-01   2.0000000e-01   3.5000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   1.5000000e-01   3.0000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.0000000e-01   1.5000000e-01   3.0000000e-01   7.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   5.0000000e-02   1.5000000e-01   3.0000000e-01   7.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   1.5000000e-01   2.0000000e-01   7.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.5000000e-01   2.0000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   8.0000000e-01   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.5000000e-01   2.0000000e-01   6.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.0000000e-01   8.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-02   1.5000000e-01   2.0000000e-01   6.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   9.0000000e-01   8.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5000000e-01   1.5000000e-01   6.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   8.5000000e-01   8.0000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5000000e-01   1.5000000e-01   6.5000000e-01   1.0000000e+00   1.0000000e+00   9.5000000e-01   8.0000000e-01   8.0000000e-01   8.5000000e-01   9.5000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> asy/dat/gaussExactDataLtd.dat <==
   1.0000000e-01   1.5000000e-01   2.0000000e-01   2.5000000e-01   3.0000000e-01   3.5000000e-01   4.0000000e-01   4.5000000e-01   5.0000000e-01   5.5000000e-01   6.0000000e-01   6.5000000e-01   7.0000000e-01   7.5000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0500000e+00   1.1000000e+00   1.1500000e+00   1.2000000e+00   1.2500000e+00   1.3000000e+00   1.3500000e+00   1.4000000e+00   1.4500000e+00   1.5000000e+00   1.5500000e+00   1.6000000e+00   1.6500000e+00   1.7000000e+00
   6.0000000e-01   7.0000000e-01   8.0000000e-01   9.0000000e-01   1.0000000e+00   1.1000000e+00   1.2000000e+00   1.3000000e+00   1.4000000e+00   1.5000000e+00   1.6000000e+00   1.7000000e+00   1.8000000e+00   1.9000000e+00   2.0000000e+00   2.1000000e+00   2.2000000e+00   2.3000000e+00   2.4000000e+00   2.5000000e+00   2.6000000e+00   2.7000000e+00   2.8000000e+00   2.9000000e+00   3.0000000e+00   3.1000000e+00   3.2000000e+00   3.3000000e+00   3.4000000e+00   3.5000000e+00   3.6000000e+00   3.7000000e+00   3.8000000e+00   3.9000000e+00   4.0000000e+00   4.1000000e+00   4.2000000e+00   4.3000000e+00   4.4000000e+00   4.5000000e+00   4.6000000e+00   4.7000000e+00   4.8000000e+00   4.9000000e+00   5.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   3.0000000e-01   3.0000000e-01   6.0000000e-01   5.0000000e-01   6.0000000e-01   7.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   9.0000000e-01   9.0000000e-01   1.0000000e+00   9.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   1.0000000e-01   4.0000000e-01   6.0000000e-01   6.0000000e-01   5.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01   7.0000000e-01   7.0000000e-01   7.0000000e-01   8.0000000e-01   7.0000000e-01   9.0000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   3.0000000e-01   3.0000000e-01   6.0000000e-01   6.0000000e-01   8.0000000e-01   7.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   3.0000000e-01   5.0000000e-01   6.0000000e-01   7.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   2.0000000e-01   5.0000000e-01   6.0000000e-01   6.0000000e-01   8.0000000e-01   5.0000000e-01   8.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   5.0000000e-01   6.0000000e-01   7.0000000e-01   7.0000000e-01   7.0000000e-01   8.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   4.0000000e-01   7.0000000e-01   6.0000000e-01   6.0000000e-01   8.0000000e-01   7.0000000e-01   7.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   4.0000000e-01   5.0000000e-01   7.0000000e-01   8.0000000e-01   6.0000000e-01   1.0000000e+00   9.0000000e-01   8.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   0.0000000e+00   3.0000000e-01   5.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   7.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   4.0000000e-01   4.0000000e-01   6.0000000e-01   6.0000000e-01   7.0000000e-01   8.0000000e-01   9.0000000e-01   7.0000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   4.0000000e-01   5.0000000e-01   5.0000000e-01   9.0000000e-01   8.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-01   4.0000000e-01   6.0000000e-01   5.0000000e-01   8.0000000e-01   8.0000000e-01   9.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   6.0000000e-01   3.0000000e-01   5.0000000e-01   6.0000000e-01   9.0000000e-01   8.0000000e-01   9.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   5.0000000e-01   5.0000000e-01   7.0000000e-01   8.0000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   1.0000000e+00   7.0000000e-01   7.0000000e-01   9.0000000e-01   9.0000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   7.0000000e-01   5.0000000e-01   9.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   6.0000000e-01   5.0000000e-01   0.0000000e+00   9.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-01   5.0000000e-01   7.0000000e-01   9.0000000e-01   7.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   4.0000000e-01   1.0000000e+00   9.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   4.0000000e-01   1.0000000e+00   9.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   1.0000000e+00   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   5.0000000e-01   9.0000000e-01   9.0000000e-01   5.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-01   9.0000000e-01   9.0000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-01   1.0000000e+00   9.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   3.0000000e-01   1.0000000e+00   9.0000000e-01   2.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   3.0000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e-01   9.0000000e-01   1.0000000e+00   1.0000000e+00   8.0000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   0.0000000e+00   3.0000000e-01   1.0000000e+00   8.0000000e-01   2.0000000e-01   7.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-01   0.0000000e+00   3.0000000e-01   4.0000000e-01   8.0000000e-01   0.0000000e+00   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.0000000e-01   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e-01   1.0000000e+00   1.0000000e-01   0.0000000e+00   2.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   1.0000000e+00   7.0000000e-01   0.0000000e+00   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   3.0000000e-01   1.0000000e-01   5.0000000e-01   9.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.0000000e-01   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-01   1.0000000e+00   7.0000000e-01   0.0000000e+00   0.0000000e+00   8.0000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   1.0000000e+00   4.0000000e-01   0.0000000e+00   0.0000000e+00   4.0000000e-01   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   8.0000000e-01   3.0000000e-01   0.0000000e+00   0.0000000e+00   3.0000000e-01   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> asy/dat/microExactDataLtd.dat <==
   1.0000000e-01   1.5000000e-01   2.0000000e-01   2.5000000e-01   3.0000000e-01   3.5000000e-01   4.0000000e-01   4.5000000e-01   5.0000000e-01   5.5000000e-01   6.0000000e-01   6.5000000e-01   7.0000000e-01   7.5000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0500000e+00   1.1000000e+00   1.1500000e+00   1.2000000e+00   1.2500000e+00   1.3000000e+00   1.3500000e+00   1.4000000e+00   1.4500000e+00   1.5000000e+00   1.5500000e+00   1.6000000e+00   1.6500000e+00   1.7000000e+00
   6.0000000e-01   7.0000000e-01   8.0000000e-01   9.0000000e-01   1.0000000e+00   1.1000000e+00   1.2000000e+00   1.3000000e+00   1.4000000e+00   1.5000000e+00   1.6000000e+00   1.7000000e+00   1.8000000e+00   1.9000000e+00   2.0000000e+00   2.1000000e+00   2.2000000e+00   2.3000000e+00   2.4000000e+00   2.5000000e+00   2.6000000e+00   2.7000000e+00   2.8000000e+00   2.9000000e+00   3.0000000e+00   3.1000000e+00   3.2000000e+00   3.3000000e+00   3.4000000e+00   3.5000000e+00   3.6000000e+00   3.7000000e+00   3.8000000e+00   3.9000000e+00   4.0000000e+00   4.1000000e+00   4.2000000e+00   4.3000000e+00   4.4000000e+00   4.5000000e+00   4.6000000e+00   4.7000000e+00   4.8000000e+00   4.9000000e+00   5.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   4.0000000e-01   6.0000000e-01   4.0000000e-01   8.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   6.0000000e-01   8.0000000e-01   2.0000000e-01   6.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.0000000e-01   4.0000000e-01   6.0000000e-01   4.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   6.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.0000000e-01   4.0000000e-01   6.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   6.0000000e-01   6.0000000e-01   8.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   4.0000000e-01   4.0000000e-01   8.0000000e-01   4.0000000e-01   1.0000000e+00   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   4.0000000e-01   4.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   4.0000000e-01   4.0000000e-01   8.0000000e-01   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   6.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   2.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   6.0000000e-01   6.0000000e-01   4.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   6.0000000e-01   4.0000000e-01   6.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   4.0000000e-01   6.0000000e-01   4.0000000e-01   1.0000000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   6.0000000e-01   6.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   8.0000000e-01   1.0000000e+00   6.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.0000000e-01   6.0000000e-01   1.0000000e+00   6.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   6.0000000e-01   0.0000000e+00   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   6.0000000e-01   1.0000000e+00   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   6.0000000e-01   1.0000000e+00   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   6.0000000e-01   1.0000000e+00   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   1.0000000e+00   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   2.0000000e-01   1.0000000e+00   8.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   6.0000000e-01   1.0000000e+00   8.0000000e-01   4.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   2.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   6.0000000e-01   1.0000000e+00   4.0000000e-01   4.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0000000e-01   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   2.0000000e-01   1.0000000e+00   8.0000000e-01   4.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.0000000e-01   8.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   6.0000000e-01   4.0000000e-01   4.0000000e-01   0.0000000e+00   6.0000000e-01   1.0000000e+00   2.0000000e-01   6.0000000e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.0000000e-01   1.0000000e+00   8.0000000e-01   2.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e-01   0.0000000e+00   2.0000000e-01   2.0000000e-01   1.0000000e+00   4.0000000e-01   4.0000000e-01   4.0000000e-01   0.0000000e+00   0.0000000e+00   6.0000000e-01   4.0000000e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.0000000e-01   1.0000000e+00   6.0000000e-01   2.0000000e-01   4.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   2.0000000e-01   0.0000000e+00   2.0000000e-01   0.0000000e+00   1.0000000e+00   2.0000000e-01   2.0000000e-01   2.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   1.0000000e+00   8.0000000e-01   0.0000000e+00   0.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> asy/dat/singSepVsSepGauss.dat <==
   8.0000000e+00
   5.0000000e-01   5.5000000e-01   6.0000000e-01   6.5000000e-01   7.0000000e-01   7.5000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0500000e+00   1.1000000e+00   1.1500000e+00   1.2000000e+00   1.2500000e+00   1.3000000e+00   1.3500000e+00   1.4000000e+00   1.4500000e+00   1.5000000e+00   1.5500000e+00   1.6000000e+00   1.6500000e+00   1.7000000e+00   1.7500000e+00   1.8000000e+00   1.8500000e+00   1.9000000e+00   1.9500000e+00   2.0000000e+00   2.0500000e+00   2.1000000e+00   2.1500000e+00   2.2000000e+00   2.2500000e+00   2.3000000e+00   2.3500000e+00   2.4000000e+00   2.4500000e+00   2.5000000e+00   2.5500000e+00   2.6000000e+00   2.6500000e+00   2.7000000e+00   2.7500000e+00   2.8000000e+00   2.8500000e+00   2.9000000e+00   2.9500000e+00   3.0000000e+00
   1.0000000e-01   1.2500000e-01   1.5000000e-01   1.7500000e-01   2.0000000e-01   2.2500000e-01   2.5000000e-01
  -4.6332316e+00  -4.0839252e+00  -3.5898271e+00  -3.1442726e+00  -2.7419091e+00  -2.3782917e+00  -2.0496117e+00  -1.7525144e+00  -1.4839820e+00  -1.2412665e+00  -1.0218575e+00  -8.2346749e-01  -6.4402266e-01  -4.8165051e-01  -3.3466455e-01  -2.0154726e-01  -8.0933801e-02   2.8402407e-02   1.2756216e-01   2.1753111e-01   2.9918898e-01   3.7331735e-01   4.4060598e-01   5.0165694e-01   5.5698535e-01   6.0701449e-01   6.5206153e-01   6.9231289e-01   7.2780905e-01   7.5852355e-01   7.8462709e-01   8.0669959e-01   8.2553911e-01   8.4185107e-01   8.5614930e-01   8.6879250e-01   8.8003753e-01   8.9007677e-01   8.9906071e-01   9.0711140e-01   9.1433069e-01   9.2080542e-01   9.2661090e-01   9.3181326e-01   9.3647114e-01   9.4063697e-01   9.4435789e-01   9.4767652e-01   9.5063146e-01   9.5325787e-01   9.5558775e-01
  -4.7223844e+00  -4.1734379e+00  -3.6797379e+00  -3.2346058e+00  -2.8326756e+00  -2.4694909e+00  -2.1412331e+00  -1.8445392e+00  -1.5763855e+00  -1.3340201e+00  -1.1149301e+00  -9.1682711e-01  -7.3763709e-01  -5.7548825e-01  -4.2869517e-01  -2.9574164e-01  -1.7526420e-01  -6.6037563e-02   3.3038033e-02   1.2294758e-01   2.0457070e-01   2.7868966e-01   3.4599603e-01   4.0709544e-01   4.6250945e-01   5.1267255e-01   5.5792086e-01   5.9846968e-01   6.3438925e-01   6.6564133e-01   6.9229436e-01   7.1480381e-01   7.3393459e-01   7.5042763e-01   7.6483825e-01   7.7755296e-01   7.8884483e-01   7.9891546e-01   8.0792074e-01   8.1598596e-01   8.2321501e-01   8.2969610e-01   8.3550541e-01   8.4070974e-01   8.4536818e-01   8.4953353e-01   8.5325320e-01   8.5657000e-01   8.5952272e-01   8.6214663e-01   8.6447384e-01
  -4.7945967e+00  -4.2458967e+00  -3.7524967e+00  -3.3077024e+00  -2.9061332e+00  -2.5433194e+00  -2.2154314e+00  -1.9190970e+00  -1.6512852e+00  -1.4092394e+00  -1.1904433e+00  -9.9260685e-01  -8.1365525e-01  -6.5171675e-01  -5.0510648e-01  -3.7230909e-01  -2.5196215e-01  -1.4284135e-01  -4.3847801e-02   4.6002951e-02   1.2759043e-01   2.0169748e-01   2.6901724e-01   3.3015840e-01   3.8564798e-01   4.3593003e-01   4.8135707e-01   5.2217070e-01   5.5847390e-01   5.9023630e-01   6.1744979e-01   6.4043519e-01   6.5989456e-01   6.7659374e-01   6.9113212e-01   7.0392797e-01   7.1527311e-01   7.2537976e-01   7.3440991e-01   7.4249253e-01   7.4973376e-01   7.5622326e-01   7.6203824e-01   7.6724614e-01   7.7190661e-01   7.7607278e-01   7.7979236e-01   7.8310838e-01   7.8605982e-01   7.8868209e-01   7.9100742e-01
  -4.8553677e+00  -4.3067975e+00  -3.8135966e+00  -3.3690533e+00  -2.9677709e+00  -2.6052654e+00  -2.2776943e+00  -1.9816750e+00  -1.7141685e+00  -1.4724117e+00  -1.2538847e+00  -1.0562946e+00  -8.7756536e-01  -7.1582455e-01  -5.6938729e-01  -4.3673866e-01  -3.1651684e-01  -2.0749828e-01  -1.0858471e-01  -1.8792132e-02   6.2758926e-02   1.3685182e-01   2.0418103e-01   2.6535785e-01   3.2091400e-01   3.7130164e-01   4.1688734e-01   4.5793606e-01   4.9458361e-01   5.2682169e-01   5.5459454e-01   5.7809076e-01   5.9791891e-01   6.1485271e-01   6.2953631e-01   6.4242404e-01   6.5382944e-01   6.6397702e-01   6.7303576e-01   6.8113871e-01   6.8839457e-01   6.9489459e-01   7.0071706e-01   7.0593017e-01   7.1059409e-01   7.1476238e-01   7.1848304e-01   7.2179935e-01   7.2475046e-01   7.2737194e-01   7.2969616e-01
  -4.9079913e+00  -4.3594290e+00  -3.8663220e+00  -3.4219396e+00  -3.0208675e+00  -2.6586056e+00  -2.3312972e+00  -2.0355480e+00  -1.7683092e+00  -1.5268110e+00  -1.3085281e+00  -1.1111644e+00  -9.3264157e-01  -7.7108598e-01  -6.2481216e-01  -4.9230507e-01  -3.7220317e-01  -2.6328332e-01  -1.6444771e-01  -7.4712654e-02   6.8013142e-03   8.0878004e-02   1.4821306e-01   2.0942003e-01   2.6503464e-01   3.1551595e-01   3.6124251e-01   4.0249956e-01   4.3945406e-01   4.7212843e-01   5.0044714e-01   5.2448187e-01   5.4472082e-01   5.6192146e-01   5.7677030e-01   5.8976200e-01   6.0123535e-01   6.1142912e-01   6.2052032e-01   6.2864667e-01   6.3591966e-01   6.4243233e-01   6.4826413e-01   6.5348408e-01   6.5815292e-01   6.6232463e-01   6.6604754e-01   6.6936518e-01   6.7231692e-01   6.7493847e-01   6.7726234e-01
  -4.9546081e+00  -4.4059243e+00  -3.9128001e+00  -3.4684836e+00  -3.0675413e+00  -2.7054554e+00  -2.3783536e+00  -2.0828278e+00  -1.8158187e+00  -1.5745478e+00  -1.3564840e+00  -1.1593266e+00  -9.8099438e-01  -8.1961170e-01  -6.7349186e-01  -5.4111924e-01  -4.2113216e-01  -3.1230758e-01  -2.1354795e-01  -1.2386972e-01  -4.2393408e-02   3.1665221e-02   9.9002835e-02   1.6023495e-01   2.1590070e-01   2.6646503e-01   3.1231662e-01   3.5375819e-01   3.9098495e-01   4.2405406e-01   4.5289377e-01   4.7748444e-01   4.9817630e-01   5.1567994e-01   5.3071700e-01   5.4382642e-01   5.5537625e-01   5.6562192e-01   5.7474970e-01   5.8290260e-01   5.9019530e-01   5.9672279e-01   6.0256580e-01   6.0779424e-01   6.1246947e-01   6.1664591e-01   6.2037224e-01   6.2369228e-01   6.2664559e-01   6.2926807e-01   6.3159236e-01
  -4.9967001e+00  -4.4477558e+00  -3.9544949e+00  -3.5101427e+00  -3.1092446e+00  -2.7472631e+00  -2.4203085e+00  -2.1249576e+00  -1.8581385e+00  -1.6170631e+00  -1.3991926e+00  -1.2022213e+00  -1.0240638e+00  -8.6284175e-01  -7.1686655e-01  -5.8462144e-01  -4.6474415e-01  -3.5601146e-01  -2.5732580e-01  -1.6770368e-01  -8.6265507e-02  -1.2226620e-02   5.5110556e-02   1.1636324e-01   1.7207351e-01   2.2271131e-01   2.6867390e-01   3.1027887e-01   3.4774635e-01   3.8116876e-01   4.1049541e-01   4.3564681e-01   4.5683110e-01   4.7467772e-01   4.8992952e-01   5.0317242e-01   5.1480831e-01   5.2511210e-01   5.3428084e-01   5.4246363e-01   5.4977868e-01   5.5632321e-01   5.6217935e-01   5.6741795e-01   5.7210103e-01   5.7628352e-01   5.8001447e-01   5.8333796e-01   5.8629380e-01   5.8891807e-01   5.9124355e-01
  -1.2581030e+00  -9.5977742e-01  -6.9993745e-01  -4.7302765e-01  -2.7449174e-01  -1.0054711e-01   5.1974834e-02   1.8576354e-01   3.0314608e-01   4.0617128e-01   4.9665588e-01   5.7620642e-01   6.4623325e-01   7.0796542e-01   7.6246841e-01   8.1066320e-01   8.5334537e-01   8.9120280e-01   9.2483149e-01   9.5474921e-01   9.8140710e-01   1.0051993e+00   1.0264709e+00   1.0455246e+00   1.0626259e+00   1.0780080e+00   1.0918752e+00   1.1044065e+00   1.1157581e+00   1.1260667e+00   1.1354509e+00   1.1440143e+00   1.1518465e+00   1.1590258e+00   1.1656203e+00   1.1716890e+00   1.1772838e+00   1.1824496e+00   1.1872257e+00   1.1916459e+00   1.1957387e+00   1.1995260e+00   1.2030202e+00   1.2062198e+00   1.2091253e+00   1.2117805e+00   1.2142472e+00   1.2165635e+00   1.2187477e+00   1.2208064e+00   1.2227235e+00
  -1.3494434e+00  -1.0516270e+00  -7.9225520e-01  -5.6576716e-01  -3.6760308e-01  -1.9398079e-01  -4.1737129e-02   9.1808361e-02   2.0897364e-01   3.1180071e-01   4.0210221e-01   4.8148246e-01   5.5135055e-01   6.1293469e-01   6.6729960e-01   7.1536558e-01   7.5792749e-01   7.9567250e-01   8.2919592e-01   8.5901485e-01   8.8557984e-01   9.0928451e-01   9.3047354e-01   9.4944927e-01   9.6647709e-01   9.8178996e-01   9.9559220e-01   1.0080627e+00   1.0193580e+00   1.0296144e+00   1.0389508e+00   1.0474704e+00   1.0552630e+00   1.0624066e+00   1.0689690e+00   1.0750092e+00   1.0805785e+00   1.0857220e+00   1.0904785e+00   1.0948819e+00   1.0989607e+00   1.1027377e+00   1.1062270e+00   1.1094295e+00   1.1123410e+00   1.1149936e+00   1.1174496e+00   1.1197526e+00   1.1219236e+00   1.1239702e+00   1.1258776e+00
  -1.4232791e+00  -1.1259296e+00  -8.6699201e-01  -6.4089847e-01  -4.4308430e-01  -2.6976660e-01  -1.1778687e-01   1.5526945e-02   1.3248418e-01   2.3512054e-01   3.2524505e-01   4.0446016e-01   4.7417393e-01   5.3561389e-01   5.8984415e-01   6.3778436e-01   6.8022874e-01   7.1786378e-01   7.5128409e-01   7.8100615e-01   8.0747993e-01   8.3109851e-01   8.5220617e-01   8.7110492e-01   8.8805994e-01   9.0330410e-01   9.1704166e-01   9.2945160e-01   9.4069035e-01   9.5089440e-01   9.6018257e-01   9.6865812e-01   9.7641070e-01   9.8351815e-01   9.9004807e-01   9.9605926e-01   1.0016029e+00   1.0067236e+00   1.0114603e+00   1.0158465e+00   1.0199110e+00   1.0236770e+00   1.0271602e+00   1.0303643e+00   1.0332828e+00   1.0359356e+00   1.0383824e+00   1.0406724e+00   1.0428302e+00   1.0448646e+00   1.0467620e+00
  -1.4850982e+00  -1.1881738e+00  -9.2963690e-01  -7.0391118e-01  -5.0642558e-01  -3.3339531e-01  -1.8166571e-01  -4.8572549e-02   6.8185390e-02   1.7063806e-01   2.6059132e-01   3.3964611e-01   4.0920975e-01   4.7050921e-01   5.2460808e-01   5.7242546e-01   6.1475495e-01   6.5228237e-01   6.8560171e-01   7.1522882e-01   7.4161305e-01   7.6514701e-01   7.8617452e-01   8.0499730e-01   8.2188032e-01   8.3705631e-01   8.5072953e-01   8.6307898e-01   8.7426119e-01   8.8441269e-01   8.9365236e-01   9.0208346e-01   9.0979558e-01   9.1686644e-01   9.2336348e-01   9.2934527e-01   9.3486280e-01   9.3996044e-01   9.4467687e-01   9.4904563e-01   9.5309543e-01   9.5684988e-01   9.6032595e-01   9.6352997e-01   9.6645567e-01   9.6911149e-01   9.7155109e-01   9.7382873e-01   9.7597307e-01   9.7799438e-01   9.7987758e-01
  -1.5381754e+00  -1.2416341e+00  -9.8346476e-01  -7.5808059e-01  -5.6090268e-01  -3.8814319e-01  -2.3665040e-01  -1.0376736e-01   1.2799576e-02   1.1507516e-01   2.0486258e-01   2.8376162e-01   3.5317907e-01   4.1434152e-01   4.6831213e-01   5.1600949e-01   5.5822662e-01   5.9564875e-01   6.2886921e-01   6.5840324e-01   6.8469961e-01   7.0815040e-01   7.2909904e-01   7.4784689e-01   7.6465871e-01   7.7976713e-01   7.9337639e-01   8.0566554e-01   8.1679118e-01   8.2688998e-01   8.3608086e-01   8.4446713e-01   8.5213835e-01   8.5917217e-01   8.6563587e-01   8.7158784e-01   8.7707885e-01   8.8215305e-01   8.8684891e-01   8.9119984e-01   8.9523454e-01   8.9897692e-01   9.0244494e-01   9.0564730e-01   9.0857946e-01   9.1124102e-01   9.1367577e-01   9.1594195e-01   9.1807328e-01   9.2008272e-01   9.2195937e-01
  -1.5846220e+00  -1.2884218e+00  -1.0305868e+00  -8.0551814e-01  -6.0862744e-01  -4.3612246e-01  -2.8485363e-01  -1.5217064e-01  -3.5786829e-02   6.6317904e-02   1.5594456e-01   2.3469215e-01   3.0396713e-01   3.6499588e-01   4.1884120e-01   4.6642125e-01   5.0852849e-01   5.4584757e-01   5.7897119e-01   6.0841399e-01   6.3462416e-01   6.5799328e-01   6.7886432e-01   6.9753832e-01   7.1427981e-01   7.2932131e-01   7.4286704e-01   7.5509610e-01   7.6616521e-01   7.7621115e-01   7.8535297e-01   7.9369403e-01   8.0132393e-01   8.0832024e-01   8.1475012e-01   8.2067182e-01   8.2613587e-01   8.3118624e-01   8.3586116e-01   8.4019390e-01   8.4421311e-01   8.4794291e-01   8.5140203e-01   8.5460121e-01   8.5753851e-01   8.6020785e-01   8.6264056e-01   8.6489620e-01   8.6701345e-01   8.6900482e-01   8.7083684e-01
  -1.6258796e+00  -1.3299777e+00  -1.0724437e+00  -8.4766463e-01  -6.5104089e-01  -4.7877452e-01  -3.2771718e-01  -1.9522457e-01  -7.9016433e-02   2.2923310e-02   1.1239398e-01   1.9099414e-01   2.6013019e-01   3.2102837e-01   3.7475125e-01   4.2221657e-01   4.6421630e-01   5.0143450e-01   5.3446329e-01   5.6381668e-01   5.8994232e-01   6.1323124e-01   6.3402598e-01   6.5262724e-01   6.6929932e-01   6.8427459e-01   6.9775726e-01   7.0992649e-01   7.2093914e-01   7.3093212e-01   7.4002462e-01   7.4832012e-01   7.5590825e-01   7.6286656e-01   7.6926215e-01   7.7515309e-01   7.8058973e-01   7.8561583e-01   7.9026943e-01   7.9458360e-01   7.9858693e-01   8.0230366e-01   8.0575313e-01   8.0894773e-01   8.1188845e-01   8.1456672e-01   8.1700070e-01   8.1924788e-01   8.2135375e-01   8.2333769e-01   8.2519254e-01


==> asy/dat/singSepVsSepGaussMed.dat <==
   8.0000000e+00
   1.0000000e-01   1.5000000e-01   2.0000000e-01   2.5000000e-01   3.0000000e-01   3.5000000e-01   4.0000000e-01   4.5000000e-01   5.0000000e-01   5.5000000e-01   6.0000000e-01   6.5000000e-01   7.0000000e-01   7.5000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0500000e+00   1.1000000e+00   1.1500000e+00   1.2000000e+00   1.2500000e+00   1.3000000e+00   1.3500000e+00   1.4000000e+00   1.4500000e+00   1.5000000e+00   1.5500000e+00   1.6000000e+00   1.6500000e+00   1.7000000e+00   1.7500000e+00   1.8000000e+00   1.8500000e+00   1.9000000e+00   1.9500000e+00   2.0000000e+00   2.0500000e+00   2.1000000e+00   2.1500000e+00   2.2000000e+00   2.2500000e+00   2.3000000e+00   2.3500000e+00   2.4000000e+00   2.4500000e+00   2.5000000e+00   2.5500000e+00   2.6000000e+00   2.6500000e+00   2.7000000e+00   2.7500000e+00   2.8000000e+00   2.8500000e+00   2.9000000e+00   2.9500000e+00   3.0000000e+00
   1.0000000e-01   1.2500000e-01   1.5000000e-01   1.7500000e-01   2.0000000e-01   2.2500000e-01   2.5000000e-01   2.7500000e-01   3.0000000e-01   3.2500000e-01   3.5000000e-01   3.7500000e-01   4.0000000e-01
  -6.4934613e+00  -5.0875893e+00  -4.0659715e+00  -3.2664139e+00  -2.6770199e+00  -2.1998258e+00  -1.7891561e+00  -1.4317835e+00  -1.1186934e+00  -8.4339740e-01  -6.0096012e-01  -3.8741950e-01  -1.9944034e-01  -3.4113227e-02   1.1115667e-01   2.3870796e-01   3.5065311e-01   4.4889555e-01   5.3514195e-01   6.1091376e-01   6.7755920e-01   7.3626602e-01   7.8807489e-01   8.3389291e-01   8.7450720e-01   9.1059810e-01   9.4275201e-01   9.7147342e-01   9.9719625e-01   1.0202942e+00   1.0410901e+00   1.0598642e+00   1.0768609e+00   1.0922949e+00   1.1063551e+00   1.1192076e+00   1.1309967e+00   1.1418450e+00   1.1518537e+00   1.1611027e+00   1.1696533e+00   1.1775513e+00   1.1848321e+00   1.1915250e+00   1.1976570e+00   1.2022661e+00   1.2056931e+00   1.2088766e+00   1.2118361e+00   1.2145884e+00   1.2171486e+00   1.2195302e+00   1.2217453e+00   1.2238050e+00   1.2257199e+00   1.2274993e+00   1.2291523e+00   1.2307263e+00   1.2325141e+00
  -6.5801529e+00  -5.1746987e+00  -4.1535861e+00  -3.3546065e+00  -2.7683817e+00  -2.2913682e+00  -1.8809128e+00  -1.5237912e+00  -1.2109854e+00  -9.3599801e-01  -6.9388216e-01  -4.8066327e-01  -2.9299473e-01  -1.2795813e-01   1.7047327e-02   1.4436321e-01   2.5610246e-01   3.5416706e-01   4.4026114e-01   5.1590298e-01   5.8243748e-01   6.4104921e-01   6.9277586e-01   7.3852190e-01   7.7907211e-01   8.1510479e-01   8.4720447e-01   8.7587400e-01   9.0154573e-01   9.2459186e-01   9.4533374e-01   9.6405016e-01   9.8098436e-01   9.9634995e-01   1.0103353e+00   1.0231067e+00   1.0348095e+00   1.0455686e+00   1.0554883e+00   1.0646519e+00   1.0731237e+00   1.0809517e+00   1.0881724e+00   1.0948153e+00   1.1009064e+00   1.1055765e+00   1.1089749e+00   1.1121329e+00   1.1150697e+00   1.1178021e+00   1.1203449e+00   1.1227114e+00   1.1249133e+00   1.1269618e+00   1.1288668e+00   1.1306379e+00   1.1322837e+00   1.1338312e+00   1.1356167e+00
  -6.6501198e+00  -5.2449061e+00  -4.2241470e+00  -3.4256174e+00  -2.8426452e+00  -2.3656991e+00  -1.9553621e+00  -1.5984118e+00  -1.2858245e+00  -1.0110926e+00  -7.6925546e-01  -5.5632441e-01  -3.6893983e-01  -2.0417287e-01  -5.9415552e-02   6.7677682e-02   1.7922100e-01   2.7711563e-01   3.6306362e-01   4.3858051e-01   5.0500818e-01   5.6352824e-01   6.1517562e-01   6.6085231e-01   7.0134087e-01   7.3731766e-01   7.6936549e-01   7.9798561e-01   8.2360890e-01   8.4660611e-01   8.6729721e-01   8.8595955e-01   9.0283511e-01   9.1813635e-01   9.3205095e-01   9.4474501e-01   9.5636478e-01   9.6703708e-01   9.7686887e-01   9.8594696e-01   9.9433882e-01   1.0020951e+00   1.0092537e+00   1.0158443e+00   1.0218926e+00   1.0266214e+00   1.0299906e+00   1.0331225e+00   1.0360362e+00   1.0387482e+00   1.0412731e+00   1.0436240e+00   1.0458124e+00   1.0478492e+00   1.0497442e+00   1.0515066e+00   1.0531450e+00   1.0546673e+00   1.0564485e+00
  -6.7088625e+00  -5.3037074e+00  -4.2831467e+00  -3.4849363e+00  -2.9053091e+00  -2.4283132e+00  -2.0179962e+00  -1.6611355e+00  -1.3487003e+00  -1.0741701e+00  -8.3256912e-01  -6.1989239e-01  -4.3276556e-01  -2.6824787e-01  -1.2372286e-01   3.1600095e-03   1.1451698e-01   2.1224916e-01   2.9805701e-01   3.7345370e-01   4.3977841e-01   4.9821002e-01   5.4978088e-01   5.9539065e-01   6.3581981e-01   6.7174288e-01   7.0374104e-01   7.3231403e-01   7.5789133e-01   7.8084234e-01   8.0148565e-01   8.2009729e-01   8.3691789e-01   8.5215873e-01   8.6600661e-01   8.7862728e-01   8.9016747e-01   9.0075552e-01   9.1050092e-01   9.1949376e-01   9.2780488e-01   9.3548780e-01   9.4258220e-01   9.4911845e-01   9.5512188e-01   9.5990670e-01   9.6324621e-01   9.6635141e-01   9.6924135e-01   9.7193244e-01   9.7443904e-01   9.7677388e-01   9.7894845e-01   9.8097322e-01   9.8285787e-01   9.8461136e-01   9.8624209e-01   9.8775786e-01   9.8951507e-01
  -6.7596761e+00  -5.3543908e+00  -4.3338680e+00  -3.5358427e+00  -2.9596634e+00  -2.4824950e+00  -2.0720956e+00  -1.7152404e+00  -1.4028890e+00  -1.1285062e+00  -8.8709848e-01  -6.7464260e-01  -4.8774761e-01  -3.2345919e-01  -1.7915108e-01  -5.2466658e-02   5.8713204e-02   1.5629013e-01   2.4196351e-01   3.1724452e-01   3.8346994e-01   4.4181612e-01   4.9331303e-01   5.3885814e-01   5.7922998e-01   6.1510133e-01   6.4705181e-01   6.7557977e-01   7.0111334e-01   7.2402065e-01   7.4461898e-01   7.6318306e-01   7.7995220e-01   7.9513646e-01   8.0892161e-01   8.2147285e-01   8.3293707e-01   8.4344374e-01   8.5310460e-01   8.6201282e-01   8.7024267e-01   8.7785077e-01   8.8487898e-01   8.9135867e-01   8.9731512e-01   9.0215303e-01   9.0546225e-01   9.0854019e-01   9.1140584e-01   9.1407545e-01   9.1656318e-01   9.1888156e-01   9.2104183e-01   9.2305424e-01   9.2492822e-01   9.2667253e-01   9.2829537e-01   9.2980439e-01   9.3153698e-01
  -6.8047018e+00  -5.3990882e+00  -4.3784356e+00  -3.5804557e+00  -3.0078411e+00  -2.5303701e+00  -2.1197805e+00  -1.7628429e+00  -1.4505047e+00  -1.1762136e+00  -9.3495554e-01  -7.2268689e-01  -5.3599793e-01  -3.7191903e-01  -2.2781271e-01  -1.0131516e-01   9.6965151e-03   1.0712511e-01   1.9266945e-01   2.6783908e-01   3.3396865e-01   3.9223225e-01   4.4365763e-01   4.8914018e-01   5.2945662e-01   5.6527807e-01   5.9718271e-01   6.2566755e-01   6.5115947e-01   6.7402538e-01   6.9458134e-01   7.1310080e-01   7.2982179e-01   7.4495312e-01   7.5867945e-01   7.7116522e-01   7.8255720e-01   7.9298564e-01   8.0256415e-01   8.1138875e-01   8.1953713e-01   8.2706919e-01   8.3402932e-01   8.4045026e-01   8.4635757e-01   8.5124519e-01   8.5452355e-01   8.5757365e-01   8.6041441e-01   8.6306197e-01   8.6553032e-01   8.6783176e-01   8.6997730e-01   8.7197696e-01   8.7383994e-01   8.7557479e-01   8.7718949e-01   8.7869149e-01   8.8039847e-01
  -6.8454212e+00  -5.4392692e+00  -4.4183095e+00  -3.6202282e+00  -3.0513117e+00  -2.5733985e+00  -2.1625039e+00  -1.8053910e+00  -1.4929924e+00  -1.2187351e+00  -9.7758218e-01  -7.6546667e-01  -5.7895787e-01  -4.1506888e-01  -2.7114949e-01  -1.4482749e-01  -3.3975337e-02   6.3311610e-02   1.4873210e-01   2.2379445e-01   2.8983145e-01   3.4801514e-01   3.9937123e-01   4.4479319e-01   4.8505598e-01   5.2082923e-01   5.5268971e-01   5.8113318e-01   6.0658535e-01   6.2941197e-01   6.4992795e-01   6.6840553e-01   6.8508149e-01   7.0016338e-01   7.1383468e-01   7.2625891e-01   7.3758246e-01   7.4793604e-01   7.5743471e-01   7.6617707e-01   7.7424413e-01   7.8169919e-01   7.8858949e-01   7.9494954e-01   8.0080550e-01   8.0573902e-01   8.0898595e-01   8.1200761e-01   8.1482288e-01   8.1744782e-01   8.1989624e-01   8.2218024e-01   8.2431061e-01   8.2629712e-01   8.2814875e-01   8.2987383e-01   8.3148015e-01   8.3297501e-01   8.3465600e-01
  -6.8829148e+00  -5.4759988e+00  -4.4545428e+00  -3.6573629e+00  -3.0911391e+00  -2.6126322e+00  -2.2013090e+00  -1.8439217e+00  -1.5313846e+00  -1.2571008e+00  -1.0160070e+00  -8.0400983e-01  -6.1765503e-01  -4.5393635e-01  -3.1018916e-01  -1.8403162e-01  -7.3330556e-02   2.3821198e-02   1.0912283e-01   1.8408180e-01   2.5002935e-01   3.0813566e-01   3.5942455e-01   4.0478772e-01   4.4499852e-01   4.8072509e-01   5.1254294e-01   5.4094663e-01   5.6636077e-01   5.8915004e-01   6.0962825e-01   6.2806649e-01   6.4470034e-01   6.5973609e-01   6.7335600e-01   6.8572257e-01   6.9698157e-01   7.0726381e-01   7.1668548e-01   7.2534737e-01   7.3333363e-01   7.4071104e-01   7.4752994e-01   7.5382702e-01   7.5962938e-01   7.6460453e-01   7.6781947e-01   7.7081208e-01   7.7360125e-01   7.7620297e-01   7.7863090e-01   7.8089694e-01   7.8301167e-01   7.8498462e-01   7.8682454e-01   7.8853953e-01   7.9013718e-01   7.9162459e-01   7.9327848e-01
  -6.9180086e+00  -5.5100841e+00  -4.4879271e+00  -3.6953151e+00  -3.1281285e+00  -2.6488610e+00  -2.2369742e+00  -1.8792056e+00  -1.5664467e+00  -1.2920728e+00  -1.0509899e+00  -8.3907525e-01  -6.5284786e-01  -4.8927978e-01  -3.4569015e-01  -2.1968611e-01  -1.0912791e-01  -1.2105084e-02   7.3082503e-02   1.4794183e-01   2.1380287e-01   2.7183417e-01   3.2305783e-01   3.6836390e-01   4.0852419e-01   4.4420550e-01   4.7598210e-01   5.0434746e-01   5.2972515e-01   5.5247883e-01   5.7292128e-01   5.9132253e-01   6.0791698e-01   6.2290969e-01   6.3648171e-01   6.4879441e-01   6.5999274e-01   6.7020733e-01   6.7955508e-01   6.8813865e-01   6.9604503e-01   7.0334447e-01   7.1009064e-01   7.1632275e-01   7.2206926e-01   7.2708129e-01   7.3026368e-01   7.3322662e-01   7.3598908e-01   7.3856696e-01   7.4097381e-01   7.4322136e-01   7.4531996e-01   7.4727891e-01   7.4910673e-01   7.5081130e-01   7.5239999e-01   7.5387974e-01   7.5550578e-01
  -6.9513642e+00  -5.5421625e+00  -4.5190807e+00  -3.7312907e+00  -3.1629142e+00  -2.6827004e+00  -2.2701010e+00  -1.9118340e+00  -1.5987634e+00  -1.3242313e+00  -1.0831089e+00  -8.7123947e-01  -6.8511221e-01  -5.2167477e-01  -3.7822804e-01  -2.5236667e-01  -1.4194323e-01  -4.5043255e-02   4.0034920e-02   1.1479818e-01   1.8057551e-01   2.3853405e-01   2.8969432e-01   3.3494483e-01   3.7505599e-01   4.1069332e-01   4.4242993e-01   4.7075826e-01   4.9610091e-01   5.1882060e-01   5.3922914e-01   5.5759554e-01   5.7415310e-01   5.8910571e-01   6.0263317e-01   6.1489565e-01   6.2603717e-01   6.3618788e-01   6.4546505e-01   6.5397277e-01   6.6180061e-01   6.6902214e-01   6.7569451e-01   6.8185980e-01   6.8754822e-01   6.9259188e-01   6.9574116e-01   6.9867383e-01   7.0140893e-01   7.0396235e-01   7.0634752e-01   7.0857601e-01   7.1065797e-01   7.1260246e-01   7.1441778e-01   7.1611157e-01   7.1769100e-01   7.1916269e-01   7.2075948e-01
  -6.9835364e+00  -5.5727594e+00  -4.5485048e+00  -3.7658423e+00  -3.1960175e+00  -2.7146473e+00  -2.3011687e+00  -1.9422740e+00  -1.6287933e+00  -1.3540299e+00  -1.1128142e+00  -9.0095097e-01  -7.1489567e-01  -5.5156853e-01  -4.0824994e-01  -2.8252046e-01  -1.7222383e-01  -7.5440760e-02   9.5324902e-03   8.4203116e-02   1.4989941e-01   2.0778728e-01   2.5888586e-01   3.0408226e-01   3.4414555e-01   3.7974005e-01   4.1143781e-01   4.3973028e-01   4.6503917e-01   4.8772630e-01   5.0810260e-01   5.2643611e-01   5.4295911e-01   5.5787434e-01   5.7136037e-01   5.8357617e-01   5.9466466e-01   6.0475533e-01   6.1396545e-01   6.2240015e-01   6.3015117e-01   6.3729525e-01   6.4389308e-01   6.4998987e-01   6.5561802e-01   6.6068750e-01   6.6380314e-01   6.6670494e-01   6.6941204e-01   6.7194034e-01   6.7430322e-01   6.7651207e-01   6.7857684e-01   6.8050640e-01   6.8230879e-01   6.8399144e-01   6.8556129e-01   6.8702482e-01   6.8859199e-01
  -7.0150141e+00  -5.6023266e+00  -4.5766218e+00  -3.7994573e+00  -3.2278857e+00  -2.7451188e+00  -2.3305720e+00  -1.9709047e+00  -1.6569054e+00  -1.3818307e+00  -1.1404641e+00  -9.2856585e-01  -7.4255317e-01  -5.7931546e-01  -4.3611008e-01  -3.1050170e-01  -2.0032401e-01  -1.0365203e-01  -1.8779357e-02   5.5801927e-02   1.2141971e-01   1.7923890e-01   2.3027739e-01   2.7542099e-01   3.1543755e-01   3.5099027e-01   3.8265019e-01   4.1090786e-01   4.3618413e-01   4.5884000e-01   4.7918556e-01   4.9748797e-01   5.1397853e-01   5.2885889e-01   5.4230645e-01   5.5447893e-01   5.6551811e-01   5.7555257e-01   5.8469931e-01   5.9306409e-01   6.0074044e-01   6.0780797e-01   6.1433086e-01   6.2035772e-01   6.2592351e-01   6.3101247e-01   6.3409394e-01   6.3696425e-01   6.3964270e-01   6.4214524e-01   6.4448517e-01   6.4667377e-01   6.4872081e-01   6.5063493e-01   6.5242395e-01   6.5409506e-01   6.5565499e-01   6.5711006e-01   6.5864659e-01
  -7.0462515e+00  -5.6312725e+00  -4.6038021e+00  -3.8325900e+00  -3.2589219e+00  -2.7744789e+00  -2.3586467e+00  -1.9980424e+00  -1.6834030e+00  -1.4079293e+00  -1.1663491e+00  -9.5437188e-01  -7.6837104e-01  -6.0520118e-01  -4.6209379e-01  -3.3659568e-01  -2.2652912e-01  -1.2996253e-01  -4.5186220e-02   2.9308887e-02   9.4850566e-02   1.5260295e-01   2.0358282e-01   2.4867483e-01   2.8864570e-01   3.2415758e-01   3.5578057e-01   3.8400436e-01   4.0924901e-01   4.3187476e-01   4.5219094e-01   4.7046386e-01   4.8692392e-01   5.0177174e-01   5.1518359e-01   5.2731595e-01   5.3830939e-01   5.4829146e-01   5.5737861e-01   5.6567683e-01   5.7328102e-01   5.8027332e-01   5.8672127e-01   5.9267705e-01   5.9817852e-01   6.0325232e-01   6.0632687e-01   6.0916510e-01   6.1181425e-01   6.1429035e-01   6.1660667e-01   6.1877439e-01   6.2080311e-01   6.2270127e-01   6.2447644e-01   6.2613560e-01   6.2768525e-01   6.2913150e-01   6.3063611e-01


==> asy/dat/singSepVsSepGaussMin.dat <==
   8.0000000e+00
   1.0000000e-01   1.5000000e-01   2.0000000e-01   2.5000000e-01   3.0000000e-01   3.5000000e-01   4.0000000e-01   4.5000000e-01   5.0000000e-01   5.5000000e-01   6.0000000e-01   6.5000000e-01   7.0000000e-01   7.5000000e-01   8.0000000e-01   8.5000000e-01   9.0000000e-01   9.5000000e-01   1.0000000e+00   1.0500000e+00   1.1000000e+00   1.1500000e+00   1.2000000e+00   1.2500000e+00   1.3000000e+00   1.3500000e+00   1.4000000e+00   1.4500000e+00   1.5000000e+00   1.5500000e+00   1.6000000e+00   1.6500000e+00   1.7000000e+00   1.7500000e+00   1.8000000e+00   1.8500000e+00   1.9000000e+00   1.9500000e+00   2.0000000e+00   2.0500000e+00   2.1000000e+00   2.1500000e+00   2.2000000e+00   2.2500000e+00   2.3000000e+00   2.3500000e+00   2.4000000e+00   2.4500000e+00   2.5000000e+00   2.5500000e+00   2.6000000e+00   2.6500000e+00   2.7000000e+00   2.7500000e+00   2.8000000e+00   2.8500000e+00   2.9000000e+00   2.9500000e+00   3.0000000e+00
   1.0000000e-01   1.2500000e-01   1.5000000e-01   1.7500000e-01   2.0000000e-01   2.2500000e-01   2.5000000e-01   2.7500000e-01   3.0000000e-01   3.2500000e-01   3.5000000e-01   3.7500000e-01   4.0000000e-01
  -1.4651041e+01  -1.4364566e+01  -1.2832252e+01  -1.1236415e+01  -9.9066327e+00  -8.7667557e+00  -7.7710225e+00  -6.8901604e+00  -6.1043699e+00  -5.3996250e+00  -4.7655530e+00  -4.1941420e+00  -3.6789228e+00  -3.2144432e+00  -2.7959348e+00  -2.4191090e+00  -2.0800397e+00  -1.7751015e+00  -1.5009412e+00  -1.2544647e+00  -1.0328321e+00  -8.3345298e-01  -6.5397917e-01  -4.9229528e-01  -3.4650604e-01  -2.1492154e-01  -9.6041314e-02   1.1462110e-02   1.0875943e-01   1.9688012e-01   2.7672711e-01   3.4909045e-01   4.1466019e-01   4.7403879e-01   5.2775352e-01   5.7626922e-01   6.2000163e-01   6.5933072e-01   6.9461260e-01   7.2618827e-01   7.5438785e-01   7.7953006e-01   8.0191869e-01   8.2183817e-01   8.3955012e-01   8.5529162e-01   8.6927541e-01   8.8169116e-01   8.9270758e-01   9.0247466e-01   9.1112587e-01   9.1878021e-01   9.2554399e-01   9.3151241e-01   9.3677082e-01   9.4139589e-01   9.4545659e-01   9.4901496e-01   9.5212687e-01
  -1.4874383e+01  -1.4615375e+01  -1.2922461e+01  -1.1324517e+01  -9.9943321e+00  -8.8541849e+00  -7.8583402e+00  -6.9775185e+00  -6.1919075e+00  -5.4874647e+00  -4.8537963e+00  -4.2828663e+00  -3.7681798e+00  -3.3042594e+00  -2.8863135e+00  -2.5100340e+00  -2.1714797e+00  -1.8670154e+00  -1.5932814e+00  -1.3471817e+00  -1.1258764e+00  -9.2677714e-01  -7.4753865e-01  -5.8604887e-01  -4.4041576e-01  -3.0895234e-01  -1.9016055e-01  -8.2714741e-02   1.4554571e-02   1.0267624e-01   1.8255306e-01   2.5497530e-01   3.2063331e-01   3.8012954e-01   4.3399043e-01   4.8267859e-01   5.2660558e-01   5.6614508e-01   6.0164518e-01   6.3343816e-01   6.6184608e-01   6.8718143e-01   7.0974423e-01   7.2981742e-01   7.4766291e-01   7.6351920e-01   7.7760094e-01   7.9009993e-01   8.0118685e-01   8.1101353e-01   8.1971505e-01   8.2741181e-01   8.3421131e-01   8.4020978e-01   8.4549343e-01   8.5013970e-01   8.5421816e-01   8.5779141e-01   8.6091577e-01
  -1.4815681e+01  -1.4698518e+01  -1.2995222e+01  -1.1397213e+01  -1.0066193e+01  -8.9254716e+00  -7.9292531e+00  -7.0482459e+00  -6.2626224e+00  -5.5583202e+00  -4.9249213e+00  -4.3543624e+00  -3.8401196e+00  -3.3766870e+00  -2.9592467e+00  -2.5834686e+00  -2.2453943e+00  -1.9413762e+00  -1.6680473e+00  -1.4223079e+00  -1.2013174e+00  -1.0024885e+00  -8.2347846e-01  -6.6217801e-01  -5.1669805e-01  -3.8535431e-01  -2.6665099e-01  -1.5926415e-01  -6.2025470e-02   2.6093327e-02   1.0599496e-01   1.7847000e-01   2.4420928e-01   3.0381556e-01   3.5781493e-01   4.0666842e-01   4.5078421e-01   4.9053043e-01   5.2624766e-01   5.5825959e-01   5.8687985e-01   6.1241404e-01   6.3515762e-01   6.5539139e-01   6.7337709e-01   6.8935437e-01   7.0353970e-01   7.1612693e-01   7.2728880e-01   7.3717899e-01   7.4593425e-01   7.5367644e-01   7.6051431e-01   7.6654515e-01   7.7185609e-01   7.7652533e-01   7.8062312e-01   7.8421261e-01   7.8735060e-01
  -1.5004591e+01  -1.4688479e+01  -1.3060285e+01  -1.1459898e+01  -1.0127750e+01  -8.9861358e+00  -7.9892685e+00  -7.1078405e+00  -6.3220057e+00  -5.6176780e+00  -4.9844118e+00  -4.4141127e+00  -3.9002242e+00  -3.4372081e+00  -3.0202173e+00  -2.6448965e+00  -2.3072679e+00  -2.0036694e+00  -1.7307251e+00  -1.4853302e+00  -1.2646424e+00  -1.0660750e+00  -8.8728686e-01  -7.2617122e-01  -5.8084163e-01  -4.4961627e-01  -3.3100145e-01  -2.2367490e-01  -1.2646938e-01  -3.8357155e-02   4.1564439e-02   1.1408635e-01   1.7990002e-01   2.3960876e-01   2.9373874e-01   3.4275003e-01   3.8704817e-01   4.2699654e-01   4.6292887e-01   4.9516047e-01   5.2399631e-01   5.4973454e-01   5.7266526e-01   5.9306643e-01   6.1119908e-01   6.2730366e-01   6.4159834e-01   6.5427896e-01   6.6552032e-01   6.7547804e-01   6.8429058e-01   6.9208130e-01   6.9896025e-01   7.0502583e-01   7.1036614e-01   7.1506018e-01   7.1917890e-01   7.2278603e-01   7.2593888e-01
  -1.4929912e+01  -1.4802329e+01  -1.3118007e+01  -1.1516036e+01  -1.0182347e+01  -9.0395019e+00  -8.0416938e+00  -7.1595968e+00  -6.3733420e+00  -5.6688161e+00  -5.0355415e+00  -4.4653884e+00  -3.9517633e+00  -3.4890921e+00  -3.0724948e+00  -2.6975879e+00  -2.3603712e+00  -2.0571664e+00  -1.7845868e+00  -1.5395213e+00  -1.3191248e+00  -1.1208103e+00  -9.4223784e-01  -7.8130275e-01  -6.3612087e-01  -5.0501267e-01  -3.8648642e-01  -2.7922142e-01  -1.8205146e-01  -9.3949370e-02  -1.4012487e-02   5.8550540e-02   1.2443185e-01   1.8423553e-01   2.3848817e-01   2.8764939e-01   3.3212286e-01   3.7226803e-01   4.0841244e-01   4.4086345e-01   4.6991734e-01   4.9586423e-01   5.1898814e-01   5.3956341e-01   5.5784977e-01   5.7408810e-01   5.8849801e-01   6.0127732e-01   6.1260288e-01   6.2263226e-01   6.3150570e-01   6.3934814e-01   6.4627097e-01   6.5237374e-01   6.5774556e-01   6.6246627e-01   6.6660754e-01   6.7023374e-01   6.7340269e-01
  -1.4963427e+01  -1.4860358e+01  -1.3172094e+01  -1.1567836e+01  -1.0232195e+01  -9.0877525e+00  -8.0886888e+00  -7.2056570e+00  -6.4187609e+00  -5.7138549e+00  -5.0804245e+00  -4.5102994e+00  -3.9968448e+00  -3.5344459e+00  -3.1181858e+00  -2.7436495e+00  -2.4068116e+00  -2.1039752e+00  -1.8317410e+00  -1.5869902e+00  -1.3668740e+00  -1.1688042e+00  -9.9044155e-01  -8.2968295e-01  -6.8464629e-01  -5.5365409e-01  -4.3521649e-01  -3.2801423e-01  -2.3088216e-01  -1.4279359e-01  -6.2845900e-02   9.7526876e-03   7.5695082e-02   1.3558627e-01   1.8995356e-01   2.3925664e-01   2.8389792e-01   3.2423376e-01   3.6058633e-01   3.9325552e-01   4.2252902e-01   4.4868855e-01   4.7201132e-01   4.9276725e-01   5.1121409e-01   5.2759269e-01   5.4212389e-01   5.5500734e-01   5.6642193e-01   5.7652724e-01   5.8546535e-01   5.9336278e-01   6.0033236e-01   6.0647484e-01   6.1188037e-01   6.1662967e-01   6.2079519e-01   6.2444192e-01   6.2762825e-01
  -1.5092821e+01  -1.4920009e+01  -1.3223216e+01  -1.1616950e+01  -1.0278868e+01  -9.1324232e+00  -8.1317609e+00  -7.2475062e+00  -6.4597305e+00  -5.7542504e+00  -5.1205085e+00  -4.5502885e+00  -4.0369082e+00  -3.5747072e+00  -3.1587273e+00  -2.7845182e+00  -2.4480261e+00  -2.1455332e+00  -1.8736255e+00  -1.6291752e+00  -1.4093288e+00  -1.2114959e+00  -1.0333374e+00  -8.7275147e-01  -7.2785766e-01  -5.9698039e-01  -4.7863150e-01  -3.7149315e-01  -2.7440115e-01  -1.8632935e-01  -1.0637514e-01  -3.3746339e-02   3.2250770e-02   9.2222183e-02   1.4669616e-01   1.9613284e-01   2.4093404e-01   2.8145376e-01   3.1800965e-01   3.5089481e-01   3.8038856e-01   4.0676397e-01   4.3029079e-01   4.5123373e-01   4.6984781e-01   4.8637332e-01   5.0103200e-01   5.1402519e-01   5.2553383e-01   5.3571948e-01   5.4472612e-01   5.5268195e-01   5.5970124e-01   5.6588603e-01   5.7132754e-01   5.7610742e-01   5.8029890e-01   5.8396768e-01   5.8717270e-01
  -1.5200341e+01  -1.4880895e+01  -1.3275602e+01  -1.1664590e+01  -1.0323567e+01  -9.1746669e+00  -8.1720250e+00  -7.2862307e+00  -6.4973159e+00  -5.7910524e+00  -5.1568327e+00  -4.5863876e+00  -4.0729810e+00  -3.6109012e+00  -3.1951433e+00  -2.8212174e+00  -2.4850382e+00  -2.1828642e+00  -1.9112646e+00  -1.6671011e+00  -1.4475141e+00  -1.2499106e+00  -1.0719510e+00  -9.1153405e-01  -7.6678087e-01  -6.3601751e-01  -5.1775742e-01  -4.1068407e-01  -3.1363424e-01  -2.2558228e-01  -1.4562566e-01  -7.2971766e-02  -6.9260890e-03   5.3118447e-02   1.0769123e-01   1.5725319e-01   2.0220608e-01   2.4290232e-01   2.7965585e-01   3.1275377e-01   3.4246742e-01   3.6906114e-01   3.9279667e-01   4.1393268e-01   4.3272069e-01   4.4939982e-01   4.6419232e-01   4.7730105e-01   4.8890889e-01   4.9917946e-01   5.0825864e-01   5.1627638e-01   5.2334847e-01   5.2957825e-01   5.3505807e-01   5.3987058e-01   5.4408982e-01   5.4778220e-01   5.5100727e-01
  -1.5321256e+01  -1.5058082e+01  -1.3326127e+01  -1.1711849e+01  -1.0367264e+01  -9.2154018e+00  -8.2103528e+00  -7.3226658e+00  -6.5323253e+00  -5.8250494e+00  -5.1901722e+00  -4.6193629e+00  -4.1058239e+00  -3.6437851e+00  -3.2281892e+00  -2.8545021e+00  -2.5186027e+00  -2.2167230e+00  -1.9454133e+00  -1.7015232e+00  -1.4821858e+00  -1.2848045e+00  -1.1070386e+00  -9.4678715e-01  -8.0217249e-01  -6.7152210e-01  -5.5335089e-01  -4.4634359e-01  -3.4933792e-01  -2.6130875e-01  -1.8135361e-01  -1.0867953e-01  -4.2591196e-02   1.7519569e-02   7.2183406e-02   1.2186232e-01   1.6695845e-01   2.0782334e-01   2.4476809e-01   2.7807459e-01   3.0800678e-01   3.3482034e-01   3.5876858e-01   3.8010337e-01   3.9907189e-01   4.1591140e-01   4.3084419e-01   4.4407442e-01   4.5578683e-01   4.6614705e-01   4.7530294e-01   4.8338623e-01   4.9051430e-01   4.9679186e-01   5.0231244e-01   5.0715969e-01   5.1140853e-01   5.1512611e-01   5.1837263e-01
  -1.5293965e+01  -1.5045093e+01  -1.3379249e+01  -1.1759667e+01  -1.0410822e+01  -9.2554091e+00  -8.2474650e+00  -7.3574861e+00  -6.5653990e+00  -5.8568573e+00  -5.2211258e+00  -4.6498019e+00  -4.1360172e+00  -3.6739351e+00  -3.2584390e+00  -2.8849448e+00  -2.5492918e+00  -2.2476817e+00  -1.9766441e+00  -1.7330142e+00  -1.5139168e+00  -1.3167508e+00  -1.1391736e+00  -9.7908446e-01  -8.3460633e-01  -7.0406802e-01  -5.8598578e-01  -4.7904555e-01  -3.8208593e-01  -2.9408233e-01  -2.1413238e-01  -1.4144278e-01  -7.5317467e-02  -1.5147139e-02   3.9600175e-02   8.9387757e-02   1.3461856e-01   1.7564384e-01   2.1277268e-01   2.4628264e-01   2.7643097e-01   3.0346495e-01   3.2762917e-01   3.4916799e-01   3.6832343e-01   3.8533008e-01   4.0040979e-01   4.1376767e-01   4.2559018e-01   4.3604499e-01   4.4528192e-01   4.5343455e-01   4.6062191e-01   4.6695013e-01   4.7251398e-01   4.7739817e-01   4.8167853e-01   4.8542297e-01   4.8869239e-01
  -1.5331225e+01  -1.5090820e+01  -1.3434633e+01  -1.1808946e+01  -1.0455046e+01  -9.2953987e+00  -8.2839940e+00  -7.3912650e+00  -6.5970668e+00  -5.8869748e+00  -5.2501710e+00  -4.6781682e+00  -4.1640157e+00  -3.7018005e+00  -3.2863389e+00  -2.9129903e+00  -2.5775495e+00  -2.2761845e+00  -2.0054010e+00  -1.7620184e+00  -1.5431516e+00  -1.3461943e+00  -1.1688013e+00  -1.0088712e+00  -8.6452775e-01  -7.3410069e-01  -6.1610753e-01  -5.0923533e-01  -4.1232356e-01  -3.2434817e-01  -2.4440694e-01  -1.7170628e-01  -1.0554941e-01  -4.5325933e-02   9.4974914e-03   5.9385578e-02   1.0474240e-01   1.4591951e-01   1.8322472e-01   2.1693216e-01   2.4729319e-01   2.7454713e-01   2.9892975e-01   3.2067734e-01   3.4002583e-01   3.5720638e-01   3.7243974e-01   3.8593159e-01   3.9786996e-01   4.0842446e-01   4.1774694e-01   4.2597287e-01   4.3322296e-01   4.3960485e-01   4.4521459e-01   4.5013800e-01   4.5445186e-01   4.5822490e-01   4.6151872e-01
  -1.5343080e+01  -1.5252862e+01  -1.3492225e+01  -1.1860696e+01  -1.0500757e+01  -9.3360622e+00  -8.3205311e+00  -7.4245176e+00  -6.6277882e+00  -5.9158223e+00  -5.2777014e+00  -4.7048377e+00  -4.1901841e+00  -3.7277396e+00  -3.3122433e+00  -2.9389912e+00  -2.6037274e+00  -2.3025826e+00  -2.0320354e+00  -1.7888874e+00  -1.5702422e+00  -1.3734870e+00  -1.1962737e+00  -1.0364998e+00  -8.9228924e-01  -7.6197268e-01  -6.4406871e-01  -5.3726546e-01  -4.4040326e-01  -3.5245859e-01  -2.7252943e-01  -1.9982193e-01  -1.3363868e-01  -7.3368205e-02  -1.8475800e-02   3.1504785e-02   7.6979010e-02   1.1829916e-01   1.5577252e-01   1.8967066e-01   2.2023992e-01   2.4771230e-01   2.7231483e-01   2.9427523e-01   3.1382258e-01   3.3118370e-01   3.4657752e-01   3.6020986e-01   3.7227005e-01   3.8292957e-01   3.9234229e-01   4.0064563e-01   4.0796206e-01   4.1440076e-01   4.2005911e-01   4.2502412e-01   4.2937354e-01   4.3317699e-01   4.3649676e-01
  -1.5448525e+01  -1.5090850e+01  -1.3557676e+01  -1.1916022e+01  -1.0548848e+01  -9.3781225e+00  -8.3576666e+00  -7.4577347e+00  -6.6579822e+00  -5.9437685e+00  -5.3040520e+00  -4.7301236e+00  -4.2148222e+00  -3.7520437e+00  -3.3364391e+00  -2.9632316e+00  -2.6281087e+00  -2.3271586e+00  -2.0568299e+00  -1.8139039e+00  -1.5954714e+00  -1.3989122e+00  -1.2218742e+00  -1.0622538e+00  -9.1817444e-01  -7.8796769e-01  -6.7015305e-01  -5.6341965e-01  -4.6660865e-01  -3.7869710e-01  -2.9878317e-01  -2.2607285e-01  -1.5986813e-01  -9.9556547e-02  -4.4602033e-02   5.4632507e-03   5.1046332e-02   9.2500626e-02   1.3013350e-01   1.6421484e-01   1.9498691e-01   2.2267510e-01   2.4749801e-01   2.6967452e-01   2.8942610e-01   3.0697430e-01   3.2253546e-01   3.3631496e-01   3.4850314e-01   3.5927323e-01   3.6878111e-01   3.7716617e-01   3.8455269e-01   3.9105146e-01   3.9676129e-01   4.0177036e-01   4.0615751e-01   4.0999322e-01   4.1334058e-01


==> asy/dat/teleExactDataLtd.dat <==
   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   1.0000000e+00   1.2000000e+00   1.4000000e+00   1.6000000e+00   1.8000000e+00   2.0000000e+00   2.2000000e+00   2.4000000e+00   2.6000000e+00   2.8000000e+00   3.0000000e+00   3.2000000e+00   3.4000000e+00   3.6000000e+00   3.8000000e+00   4.0000000e+00
   2.7000000e+00   3.0000000e+00   3.3000000e+00   3.6000000e+00   3.9000000e+00   4.2000000e+00   4.5000000e+00   4.8000000e+00   5.1000000e+00   5.4000000e+00   5.7000000e+00   6.0000000e+00   6.3000000e+00   6.6000000e+00   6.9000000e+00   7.2000000e+00   7.5000000e+00   7.8000000e+00   8.1000000e+00   8.4000000e+00   8.7000000e+00   9.0000000e+00
   0.0000000e+00   0.0000000e+00   2.0000000e-01   2.0000000e-01   4.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   4.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   4.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   4.0000000e-01   2.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   6.0000000e-01   8.0000000e-01   6.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   6.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   4.0000000e-01   4.0000000e-01   4.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   8.0000000e-01   1.0000000e+00
   0.0000000e+00   0.0000000e+00   2.0000000e-01   4.0000000e-01   1.0000000e+00   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   4.0000000e-01   4.0000000e-01   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   4.0000000e-01   1.0000000e+00   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   1.0000000e+00   6.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.0000000e-01   8.0000000e-01   6.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0000000e-01   8.0000000e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   1.0000000e+00   0.0000000e+00   1.0000000e+00   8.0000000e-01   8.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-01   2.0000000e-01   0.0000000e+00   1.0000000e+00   2.0000000e-01   4.0000000e-01   0.0000000e+00   1.0000000e+00   8.0000000e-01   4.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   0.0000000e+00   0.0000000e+00   4.0000000e-01   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e-01   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-01   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00

